ComplexBeat: Breathing Rate Estimation from Complex CSI

In this paper, we explore the use of channel state information (CSI) from a WiFi system to estimate the breathing rate of a person in a room. In order to extract WiFi CSI components that are sensitive to breathing, we propose to consider the delay domain channel impulse response (CIR), while most state-of-the-art methods consider its frequency domain representation. One obstacle while processing the CSI data is that its amplitude and phase are highly distorted by measurement uncertainties. We thus also propose an amplitude calibration method and a phase offset calibration method for CSI measured in orthogonal frequency-division multiplexing (OFDM) multiple-input multiple-output (MIMO) systems. Finally, we implement a complete breathing rate estimation system in order to showcase the effectiveness of our proposed calibration and CSI extraction methods.

==> csv/cdf_plot_c.csv <==
qe, pe
9.375073242723352962e-05,8.541779419723744687e-03
9.656325439921786824e-05,9.847753959102995697e-03
9.937577637286754140e-05,1.163611549050521179e-02
1.021882983465172146e-04,1.358919453137868473e-02
1.050008203185015532e-04,1.706002776666588200e-02
1.078133422904858918e-04,2.251923665199896327e-02
1.106258642641355650e-04,2.856672235687224976e-02
1.134383862377852381e-04,3.370826175965362104e-02
1.162509082097695767e-04,3.906158081746946564e-02
1.190634301817539153e-04,4.556792244158411331e-02
1.218759521537382540e-04,5.292138268583664734e-02
1.246884741290532617e-04,6.347506882838788167e-02
1.275009961010376003e-04,7.504059110054826787e-02
1.303135180730219389e-04,8.515895239663975880e-02
1.331260400450062775e-04,9.475963009153587358e-02
1.359385620203212852e-04,1.070663811563169199e-01
1.387510839923056238e-04,1.221497988093277198e-01
5.986078016234519517e-02,1.404334423606372340e-01
5.986359268431717950e-02,1.564345718521307493e-01
5.986640520629249451e-02,1.676000658870037963e-01
5.986921772826447885e-02,1.763653904981528076e-01
5.987203025023646319e-02,1.839423959338306325e-01
5.987484277221177820e-02,1.938489775748876431e-01
5.987765529418376254e-02,2.053321410923124035e-01
5.988046781615574687e-02,2.133562369108407686e-01
5.988328033812773121e-02,2.199096406805186310e-01
5.988609286009971555e-02,2.242040614631621021e-01
5.988890538207503056e-02,2.282749370543803169e-01
5.989171790404701490e-02,2.337929736216673993e-01
5.989453042601899924e-02,2.400757700543567907e-01
5.989734294799264891e-02,2.440878179636209733e-01
5.990015546996463325e-02,2.464056286326093692e-01
5.990296799193828292e-02,2.479469138998046940e-01
5.990578051391193259e-02,2.492646539755747348e-01
6.009609450073671866e-02,2.515942301809539483e-01
6.009890702271203367e-02,2.534296538579193792e-01
6.010171954468401800e-02,2.552415464621032304e-01
6.010453206665600234e-02,2.576887780313904530e-01
6.010734458862965202e-02,2.612537355578040676e-01
6.011015711060163635e-02,2.663835094241946422e-01
6.011296963257528603e-02,2.718309527731369024e-01
6.011578215454893570e-02,2.774195825587688624e-01
6.011859467651925470e-02,2.830905710991364344e-01
6.012140719849456971e-02,2.891380568040096688e-01
6.012421972046655405e-02,2.974798221050897751e-01
6.012703224243853839e-02,3.085982539943996072e-01
6.012984476441052273e-02,3.194107819375485158e-01
6.013265728638250707e-02,3.289996940960538407e-01
6.013546980835449141e-02,3.384003576723063067e-01
6.013828233033313708e-02,3.489658093512483239e-01
1.198603114086826960e-01,3.620020236722591989e-01
1.198631239306546803e-01,3.736499046991552109e-01
1.198659364526299953e-01,3.831093959573617092e-01
1.198687489746019796e-01,3.900040002823728646e-01
1.198715614965772946e-01,3.953926159493611481e-01
1.198743740185492790e-01,4.019695507918206179e-01
1.198771865405212633e-01,4.110760759583029222e-01
1.198799990624932477e-01,4.172176859543026417e-01
1.198828115844652320e-01,4.222062733840035720e-01
1.198856241064388817e-01,4.255829823281643276e-01
1.198884366284108660e-01,4.283714144527849266e-01
1.198912491503845157e-01,4.327481939901640096e-01
1.198940616723581654e-01,4.379603266112901960e-01
1.198968741943301497e-01,4.423841682942325493e-01
1.198996867163021340e-01,4.452196625644163075e-01
1.199024992382741184e-01,4.468550721227380618e-01
1.199053117602494334e-01,4.481139845165540980e-01
1.200960945007367719e-01,4.503376708944160645e-01
1.200989070227120870e-01,4.521495634985999157e-01
1.201017195446840713e-01,4.539379250300021318e-01
1.201045320666560556e-01,4.558557074617031746e-01
1.201073445886297053e-01,4.583500011765536120e-01
1.201101571106016896e-01,4.621032072852201411e-01
1.201129696325736740e-01,4.670682636421394363e-01
1.201157821545489890e-01,4.724568793091277197e-01
1.201185946765193080e-01,4.769513142104148673e-01
1.201214071984946230e-01,4.807986446102077704e-01
1.201242197204666073e-01,4.862696190319316658e-01
1.201270322424385917e-01,4.950937713250346817e-01
1.201298447644105760e-01,5.037767371814481088e-01
1.201326572863825604e-01,5.116008188813327973e-01
1.201354698083545447e-01,5.183307056968726734e-01
1.201382823303331904e-01,5.258135868414240965e-01
1.798603114086827492e-01,5.332494058404122494e-01
1.798631239306547336e-01,5.399322305103889663e-01
1.798659364526267179e-01,5.457679365602278176e-01
1.798687489746020329e-01,5.500388262700895980e-01
1.798715614965773479e-01,5.535684871873308710e-01
1.798743740185493323e-01,5.578982045791467392e-01
1.798771865405213166e-01,5.636750829470315027e-01
1.798799990624933010e-01,5.690401675412382065e-01
1.798828115844652853e-01,5.728757324046402921e-01
1.798856241064389350e-01,5.754641504106172700e-01
1.798884366284109193e-01,5.772407464056286130e-01
1.798912491503845690e-01,5.796879779749158912e-01
1.798940616723582187e-01,5.844647857495822718e-01
1.798968741943302030e-01,5.890533449419959044e-01
1.798996867163021873e-01,5.913476245382026653e-01
1.799024992382741717e-01,5.925594747864555423e-01
1.799053117602494867e-01,5.934536555521566781e-01
1.800965632543993777e-01,5.955008588841564920e-01
1.800993757763730274e-01,5.973951102430760107e-01
1.801021882983466771e-01,5.990305198013977650e-01
1.801050008203186614e-01,6.002188389768690069e-01
1.801078133422906458e-01,6.018895451443631028e-01
1.801106258642642954e-01,6.046426806598113046e-01
1.801134383862362798e-01,6.086194319599030900e-01
1.801162509082099294e-01,6.126903075511213048e-01
1.801190634301819138e-01,6.157846436219027719e-01
1.801218759521538981e-01,6.186672000376497449e-01
1.801246884741292131e-01,6.225380615102242832e-01
1.801275009961011975e-01,6.280678636139022109e-01
1.801303135180731818e-01,6.346095018471892280e-01
1.801331260400451661e-01,6.397510412499706201e-01
1.801359385620171505e-01,6.442219450784760770e-01
1.801387510839924655e-01,6.487987387344988921e-01
2.398607801623453550e-01,6.526107725251194536e-01
2.398635926843173394e-01,6.565757582888204213e-01
2.398664052062893237e-01,6.600112949149351538e-01
2.398692177282646387e-01,6.630585688401534616e-01
2.398720302502366231e-01,6.650822410993717515e-01
2.398748427722119381e-01,6.673882862319693299e-01
2.398776552941839224e-01,6.709179471492104918e-01
2.398804678161559067e-01,6.744476080664517648e-01
2.398832803381278911e-01,6.772007435818998555e-01
2.398860928600998754e-01,6.788596842130032449e-01
2.398889053820735251e-01,6.800597689248653044e-01
2.398917179040471748e-01,6.823775795938537003e-01
2.398945304260191591e-01,6.857425230016236384e-01
2.398973429479928088e-01,6.890957008730027589e-01
2.399001554699647931e-01,6.907899381132786010e-01
2.399029679919367775e-01,6.916723533425889192e-01
2.399057805139120925e-01,6.923194578440831082e-01
2.400975007617245360e-01,6.938725086476692505e-01
2.401003132836981857e-01,6.948019860225427280e-01
2.401031258056701700e-01,6.959903051980139699e-01
2.401059383276421544e-01,6.970727345459679647e-01
2.401087508496158041e-01,6.983551780125656361e-01
2.401115633715877884e-01,7.004965056356918796e-01
2.401143758935614381e-01,7.034496552697837579e-01
2.401171884155350877e-01,7.060969009577147126e-01
2.401200009375070721e-01,7.083794150175306559e-01
2.401228134594790564e-01,7.102383697672777219e-01
2.401256259814510408e-01,7.129797397463349951e-01
2.401284385034230251e-01,7.169447255100359628e-01
2.401312510253983401e-01,7.209567734193002009e-01
2.401340635473703244e-01,7.239805162717368736e-01
2.401368760693423088e-01,7.268866037602654817e-01
2.401396885913176238e-01,7.296868014212768427e-01
2.998617176696671827e-01,7.319457844083111508e-01
2.998645301916424977e-01,7.343694849048167939e-01
2.998673427136178127e-01,7.358872390992304835e-01
2.998701552355897970e-01,7.373461656116901963e-01
2.998729677575617814e-01,7.390286373155752209e-01
2.998757802795337657e-01,7.408052333105866749e-01
2.998785928015057500e-01,7.433701202437819067e-01
2.998814053234810650e-01,7.456291032308163258e-01
2.998842178454513840e-01,7.470762642068852211e-01
2.998870303674250337e-01,7.480292726545403337e-01
2.998898428893970181e-01,7.490175777113678990e-01
2.998926554113706677e-01,7.507588770972069003e-01
2.998954679333443174e-01,7.540414617502412264e-01
2.998982804553163017e-01,7.565357554650916638e-01
2.999010929772882861e-01,7.576299503494364762e-01
2.999039054992619358e-01,7.581476339506317830e-01
3.000960945007369318e-01,7.595359672447467014e-01
3.000989070227105815e-01,7.603713203284937494e-01
3.001017195446842312e-01,7.615714050403558089e-01
3.001045320666562155e-01,7.621832129326776561e-01
3.001073445886298652e-01,7.630538626255970458e-01
3.001101571106018495e-01,7.641833541191143109e-01
3.001129696325738339e-01,7.655599218768384118e-01
3.001157821545491489e-01,7.672541591171141429e-01
3.001185946765194679e-01,7.691131138668612088e-01
3.001214071984947829e-01,7.705485093065392865e-01
3.001242197204667672e-01,7.719486081370450226e-01
3.001270322424387516e-01,7.742781843424241250e-01
3.001298447644107359e-01,7.770430853942631444e-01
3.001326572863827202e-01,7.793608960632515403e-01
3.001354698083547046e-01,7.812080852766077887e-01
3.001382823303333502e-01,7.830552744899640372e-01
3.598603114086829091e-01,7.847377461938489507e-01
3.598631239306548935e-01,7.859966585876649869e-01
3.598659364526268778e-01,7.875850060004235820e-01
3.598687489746021928e-01,7.885968421300326714e-01
3.598715614965775078e-01,7.895380850412970775e-01
3.598743740185494921e-01,7.903381415158716727e-01
3.598771865405214765e-01,7.916676471280326144e-01
3.598799990624934608e-01,7.933265877591358928e-01
3.598828115844654452e-01,7.947384521260324464e-01
3.598856241064390948e-01,7.955973362825611295e-01
3.598884366284110792e-01,7.961385509565380714e-01
3.598912491503847288e-01,7.969033108219403250e-01
3.598940616723583785e-01,7.984563616255264673e-01
3.598968741943303629e-01,8.006212203214344569e-01
3.598996867163023472e-01,8.020213191519400819e-01
3.599024992382743315e-01,8.026448925806527468e-01
3.599053117602496465e-01,8.030331552815492824e-01
3.600979695153855298e-01,8.039979292655952126e-01
3.601007820373608448e-01,8.048097512765607364e-01
3.601035945593328291e-01,8.054215591688824727e-01
3.601064070813048135e-01,8.059980704520318673e-01
3.601092196032767978e-01,8.065745817351812619e-01
3.601120321252504475e-01,8.075275901828364855e-01
3.601148446472224318e-01,8.090218133044685400e-01
3.601176571691977468e-01,8.104807398169282528e-01
3.601204696911697312e-01,8.117984798926982659e-01
3.601232822131417155e-01,8.126103019036637898e-01
3.601260947351136998e-01,8.138339176883073733e-01
3.601289072570856842e-01,8.153516718827211740e-01
3.601317197790576685e-01,8.167753017860084341e-01
3.601345323010329835e-01,8.180459797162152880e-01
3.601373448230049679e-01,8.193754853283761186e-01
3.601401573449802829e-01,8.205991011130197021e-01
4.198621864233298417e-01,8.212579711509048197e-01
4.198649989453018261e-01,8.222109795985599323e-01
4.198678114672771411e-01,8.229404428547897332e-01
4.198706239892524561e-01,8.235522507471115805e-01
4.198734365112244404e-01,8.242111207849965870e-01
4.198762490331964248e-01,8.248935218956632287e-01
4.198790615551684091e-01,8.260230133891803828e-01
4.198818740771403935e-01,8.270348495187895832e-01
4.198846865991140431e-01,8.279054992117090839e-01
4.198874991210876928e-01,8.284584794220768433e-01
4.198903116430596771e-01,8.289761630232722611e-01
4.198931241650333268e-01,8.297173918158928796e-01
4.198959366870053111e-01,8.309410076005364632e-01
4.198987492089789608e-01,8.323764030402146519e-01
4.199015617309509452e-01,8.331058662964444528e-01
4.199043742529229295e-01,8.333647080970421062e-01
4.200975007617246959e-01,8.341059368896628357e-01
4.201003132836966802e-01,8.344824340541685537e-01
4.201031258056703299e-01,8.350354142645363131e-01
4.201059383276423143e-01,8.353766148198696895e-01
4.201087508496159639e-01,8.356942843024213197e-01
4.201115633715879483e-01,8.362472645127891901e-01
4.201143758935599326e-01,8.373767560063063442e-01
4.201171884155352476e-01,8.385650751817775861e-01
4.201200009375072320e-01,8.393886627291338165e-01
4.201228134594792163e-01,8.401534225945360701e-01
4.201256259814512006e-01,8.409064169235475061e-01
4.201284385034231850e-01,8.420947360990187480e-01
4.201312510253985000e-01,8.430830411558463133e-01
4.201340635473704843e-01,8.440007529943289732e-01
4.201368760693424687e-01,8.447772783961220444e-01
4.201396885913177837e-01,8.455185071887427739e-01
4.798617176696673425e-01,8.461420806174553277e-01
4.798645301916426575e-01,8.468244817281219694e-01
4.798673427136146419e-01,8.474245240840529991e-01
4.798701552355899569e-01,8.478245523213403523e-01
4.798729677575619412e-01,8.483892980680989293e-01
4.798757802795339256e-01,8.488599195237310768e-01
4.798785928015059099e-01,8.496952726074781248e-01
4.798814053234812249e-01,8.504365014000988543e-01
4.798842178454515439e-01,8.509659505376849786e-01
4.798870303674251936e-01,8.514718686024895788e-01
4.798903116430597304e-01,8.518954279125585671e-01
4.798931241650333801e-01,8.525307668776619385e-01
4.798959366870053644e-01,8.534014165705814392e-01
4.798987492089790141e-01,8.545662046732710460e-01
4.799015617309509985e-01,8.551074193472479879e-01
4.799048430065855353e-01,8.554956820481445234e-01
4.800989070227107414e-01,8.560957244040755532e-01
4.801017195446843910e-01,8.564251594230181119e-01
4.801045320666563754e-01,8.568369531966962827e-01
4.801073445886300251e-01,8.570957949972939360e-01
4.801101571106020094e-01,8.573781678706732245e-01
4.801129696325739937e-01,8.578605548626961896e-01
4.801157821545476434e-01,8.587547356283973254e-01
4.801185946765196277e-01,8.594606678118454912e-01
4.801214071984949427e-01,8.600489446313857034e-01
4.801242197204669271e-01,8.605666282325811212e-01
4.801270322424389114e-01,8.610960773701673565e-01
4.801298447644108958e-01,8.619431959903052221e-01
4.801326572863828801e-01,8.628609078287878820e-01
4.801354698083548644e-01,8.634138880391557525e-01
4.801382823303301794e-01,8.641198202226039182e-01
5.398603114086830690e-01,8.646963315057533128e-01
5.398631239306550533e-01,8.649904699155234189e-01
5.398659364526270377e-01,8.654375602983740423e-01
5.398687489745990220e-01,8.658493540720521020e-01
5.398715614965776677e-01,8.661081958726498664e-01
5.398743740185496520e-01,8.664964585735464020e-01
5.398771865405216364e-01,8.668376591288796673e-01
5.398799990624936207e-01,8.674377014848106970e-01
5.398828115844656050e-01,8.680024472315692741e-01
5.398856241064392547e-01,8.685201308327646919e-01
5.398884366284112390e-01,8.688966279972704099e-01
5.398912491503832234e-01,8.692731251617761279e-01
5.398940616723585384e-01,8.698261053721438874e-01
5.398968741943305227e-01,8.707085206014542056e-01
5.398996867163025071e-01,8.715909358307645238e-01
5.399024992382744914e-01,8.719556674588794243e-01
5.399057805139106936e-01,8.721439160411322833e-01
5.400998445300342343e-01,8.727204273242816779e-01
5.401026570520078840e-01,8.730028001976609664e-01
5.401054695739815337e-01,8.732028143163046430e-01
5.401092196032769577e-01,8.733792973621667954e-01
5.401120321252506074e-01,8.737440289902816959e-01
5.401148446472225917e-01,8.743676024189942497e-01
5.401176571691979067e-01,8.752500176483045680e-01
5.401204696911698910e-01,8.757206391039367155e-01
5.401232822131418754e-01,8.762383227051321333e-01
5.401260947351138597e-01,8.765442266512930569e-01
5.401289072570858441e-01,8.770972068616608164e-01
5.401317197790578284e-01,8.776737181448102110e-01
5.401345323010331434e-01,8.782619949643504231e-01
5.401373448230051277e-01,8.786384921288561412e-01
5.401401573449804427e-01,8.790973480480974711e-01
5.998621864233300016e-01,8.792738310939596236e-01
5.998649989453019860e-01,8.796150316492928889e-01
5.998678114672773010e-01,8.800150598865802420e-01
5.998710927429151685e-01,8.803209638327411657e-01
5.998739052648871528e-01,8.806386333152927959e-01
5.998771865405216897e-01,8.810033649434078074e-01
5.998799990624936740e-01,8.813563310351318902e-01
5.998828115844656583e-01,8.817210626632467907e-01
5.998856241064393080e-01,8.820740287549709846e-01
5.998884366284112923e-01,8.822975739463961853e-01
5.998921866577083817e-01,8.825564157469939497e-01
5.998949991796820314e-01,8.828740852295455799e-01
5.998978117016540157e-01,8.834270654399134504e-01
5.999006242236276654e-01,8.839212179683271220e-01
5.999034367455996497e-01,8.842388874508788632e-01
6.000989070227108479e-01,8.847330399792926459e-01
6.001017195446828323e-01,8.849801162434995927e-01
6.001050008203190345e-01,8.851213026801891814e-01
6.001082820959535713e-01,8.852507235804880636e-01
6.001115633715881081e-01,8.854977998446948995e-01
6.001143758935600925e-01,8.859448902275455229e-01
6.001171884155354075e-01,8.865331670470856240e-01
6.001200009375073918e-01,8.868390709932465477e-01
6.001228134594793762e-01,8.873332235216603303e-01
6.001256259814513605e-01,8.876861896133845242e-01
6.001289072570858973e-01,8.879803280231546303e-01
6.001317197790578817e-01,8.884038873332235076e-01
6.001345323010331967e-01,8.888156811069016783e-01
6.001373448230051810e-01,8.892039438077982139e-01
6.001401573449804960e-01,8.895333788267406616e-01
6.598626551769926074e-01,8.898039861637292436e-01
6.598654676989645917e-01,8.899922347459821026e-01
6.598682802209399068e-01,8.902157799374073033e-01
6.598715614965777743e-01,8.903687319104878206e-01
6.598748427722123111e-01,8.905687460291314972e-01
6.598776552941842954e-01,8.907805256841659913e-01
6.598804678161562798e-01,8.910981951667176215e-01
6.598832803381282641e-01,8.913688025037060925e-01
6.598860928601002485e-01,8.916511753770854920e-01
6.598889053820738981e-01,8.919335482504647805e-01
6.598917179040458825e-01,8.921335623691084571e-01
6.598949991796820846e-01,8.924394663152692697e-01
6.598978117016540690e-01,8.928630256253382580e-01
6.599006242236277187e-01,8.932630538626256111e-01
6.599034367455997030e-01,8.934630679812692877e-01
6.600993757763717884e-01,8.938630962185566409e-01
6.601026570520063252e-01,8.940395792644186823e-01
6.601064070813050799e-01,8.941690001647175645e-01
6.601115633715881614e-01,8.942513589194531765e-01
6.601143758935601458e-01,8.944749041108783771e-01
6.601171884155337954e-01,8.948631668117749127e-01
6.601200009375074451e-01,8.952749605854530834e-01
6.601228134594794295e-01,8.956043956043956422e-01
6.601256259814514138e-01,8.958867684777749307e-01
6.601289072570859506e-01,8.961926724239358544e-01
6.601317197790579350e-01,8.964162176153610551e-01
6.601350010546958025e-01,8.967456526343036138e-01
6.601378135766677868e-01,8.970280255076829024e-01
7.198598426550206764e-01,8.972868673082805557e-01
7.198640614379803182e-01,8.974868814269242323e-01
7.198673427136148550e-01,8.976751300091770913e-01
7.198706239892527226e-01,8.978516130550391328e-01
7.198743740185498119e-01,8.981457514648092388e-01
7.198776552941843487e-01,8.983928277290161857e-01
7.198804678161563331e-01,8.986516695296138391e-01
7.198832803381283174e-01,8.989222768666023100e-01
7.198865616137628543e-01,8.990634633032920098e-01
7.198903116430599436e-01,8.992399463491540512e-01
7.198935929186961458e-01,8.994870226133609981e-01
7.198964054406681301e-01,8.997576299503494690e-01
7.198992179626401144e-01,9.000635338965103927e-01
7.199024992382746513e-01,9.002400169423724341e-01
7.199062492675717406e-01,9.005459208885333577e-01
7.201031258056689310e-01,9.007812316163493760e-01
7.201096883569396701e-01,9.009224180530390758e-01
7.201134383862367594e-01,9.011224321716827523e-01
7.201167196618712962e-01,9.013812739722804057e-01
7.201200009375074984e-01,9.016283502364872415e-01
7.201228134594794827e-01,9.018754265006941884e-01
7.201256259814514671e-01,9.021107372285102066e-01
7.201284385034234514e-01,9.023107513471538832e-01
7.201312510253987664e-01,9.025695931477516476e-01
7.201350010546958558e-01,9.028402004847401185e-01
7.201387510839896144e-01,9.030872767489469544e-01
7.798626551769927140e-01,9.032990564039814485e-01
7.798654676989646983e-01,9.034402428406711483e-01
7.798682802209400133e-01,9.035578982045791019e-01
7.798715614965778808e-01,9.037108501776596192e-01
7.798743740185498652e-01,9.039226298326941134e-01
7.798771865405218495e-01,9.041108784149469724e-01
7.798804678161563864e-01,9.042755959244181962e-01
7.798832803381283707e-01,9.044873755794526904e-01
7.798860928601003550e-01,9.046167964797514616e-01
7.798893741357348919e-01,9.048050450620044316e-01
7.798931241650319812e-01,9.049109348895215676e-01
7.798964054406681834e-01,9.050991834717744267e-01
7.798992179626401677e-01,9.052874320540273967e-01
7.799020304846138174e-01,9.055580393910158676e-01
7.800998445300344475e-01,9.058286467280043386e-01
7.801054695739817468e-01,9.059698331646939273e-01
7.801092196032771708e-01,9.060639574558203568e-01
7.801134383862368127e-01,9.061580817469468974e-01
7.801167196618713495e-01,9.064169235475445507e-01
7.801195321838449992e-01,9.067816551756594512e-01
7.801223447058169835e-01,9.069699037579123102e-01
7.801270322424391779e-01,9.071463868037743516e-01
7.801298447644111622e-01,9.073111043132456865e-01
7.801335947937082516e-01,9.074758218227169104e-01
7.801364073156802359e-01,9.076640704049697694e-01
7.801392198376522202e-01,9.078523189872226284e-01
8.398626551769927673e-01,9.079464432783490579e-01
8.398668739599524091e-01,9.081464573969927345e-01
8.398706239892494985e-01,9.083111749064639584e-01
8.398734365112248135e-01,9.084405958067628406e-01
8.398776552941844553e-01,9.086288443890156996e-01
8.398818740771407665e-01,9.087700308257053994e-01
8.398846865991144162e-01,9.089229827987858057e-01
8.398884366284115055e-01,9.090171070899122352e-01
8.398926554113694820e-01,9.092288867449467293e-01
8.398964054406682367e-01,9.093700731816363181e-01
8.398996867163027735e-01,9.095112596183260179e-01
8.399029679919373104e-01,9.096289149822340825e-01
8.401003132836970533e-01,9.099112878556133710e-01
8.401040633129941426e-01,9.100407087559121422e-01
8.401129696325743135e-01,9.101348330470385717e-01
8.401157821545479631e-01,9.102760194837282715e-01
8.401185946765182821e-01,9.105113302115442897e-01
8.401218759521544843e-01,9.106878132574064422e-01
8.401251572277890212e-01,9.108525307668776660e-01
8.401279697497643362e-01,9.109701861307857307e-01
8.401312510253988730e-01,9.110996070310845019e-01
8.401345323010334099e-01,9.112054968586017489e-01
8.401373448230053942e-01,9.114172765136362431e-01
8.998603114086833887e-01,9.116172906322799196e-01
8.998659364526273574e-01,9.117702426053603260e-01
8.998692177282618943e-01,9.119114290420500257e-01
8.998724990038997618e-01,9.120290844059580904e-01
8.998757802795342986e-01,9.121938019154293142e-01
8.998785928015062829e-01,9.124055815704638084e-01
8.998814053234815979e-01,9.125350024707626906e-01
8.998846865991144695e-01,9.127585476621878913e-01
8.998889053820741113e-01,9.128644374897051383e-01
8.998931241650320878e-01,9.129820928536132030e-01
8.998987492089793871e-01,9.132056380450385147e-01
8.999020304846139240e-01,9.134644798456361681e-01
9.001007820373596591e-01,9.136880250370614798e-01
9.001106258642649349e-01,9.137586182554062741e-01
9.001143758935603589e-01,9.138645080829235212e-01
9.001171884155340086e-01,9.140174600560039275e-01
9.001200009375076583e-01,9.141351154199119922e-01
9.001232822131421951e-01,9.143468950749464863e-01
9.001270322424392845e-01,9.145351436571993453e-01
9.001303135180738213e-01,9.147116267030613868e-01
9.001335947937083581e-01,9.148645786761417931e-01
9.001364073156803425e-01,9.149822340400498577e-01
9.001392198376523268e-01,9.151234204767395575e-01
9.598645301916430839e-01,9.152763724498199638e-01
9.598696864819245000e-01,9.153704967409463933e-01
9.598724990038998151e-01,9.154881521048544579e-01
9.598771865405220094e-01,9.155940419323717050e-01
9.598799990624939937e-01,9.156881662234981345e-01
9.598828115844659781e-01,9.158175871237970167e-01
9.598865616137630674e-01,9.160528978516130350e-01
9.598959366870057908e-01,9.161352566063486469e-01
9.599006242236279851e-01,9.162882085794291642e-01
9.599057805139110666e-01,9.163940984069464113e-01
9.601040633129942492e-01,9.165588159164176352e-01
9.601143758935604122e-01,9.167000023531072239e-01
9.601185946765183887e-01,9.169588441537049883e-01
9.601214071984953691e-01,9.172059204179118241e-01
9.601246884741299059e-01,9.173706379273831590e-01
9.601293760107487696e-01,9.174882932912911127e-01
9.601331260400458589e-01,9.176530108007624476e-01
9.601359385620178433e-01,9.178883215285784658e-01
9.601392198376523801e-01,9.180765701108313248e-01
1.019862186423330375e+00,9.182059910111302070e-01
1.019865467698964911e+00,9.183471774478197958e-01
1.019869217728262001e+00,9.185118949572911307e-01
1.019874374018550078e+00,9.186295503211991953e-01
1.019879061555168942e+00,9.187589712214979665e-01
1.019882342830803479e+00,9.188766265854060311e-01
1.019887030367425673e+00,9.190178130220957309e-01
1.019889842889397658e+00,9.191589994587853196e-01
1.019896405440668286e+00,9.193237169682565435e-01
1.019900155469965597e+00,9.194178412593829730e-01
1.019906249267572118e+00,9.195472621596818552e-01
1.020106875834967841e+00,9.196766830599807374e-01
1.020113907139899467e+00,9.197825728874979845e-01
1.020118125922859331e+00,9.199237593241875732e-01
1.020121407198495422e+00,9.200884768336587971e-01
1.020124219720467407e+00,9.202061321975668617e-01
1.020129844764411375e+00,9.203355530978657439e-01
1.020133126040045912e+00,9.205120361437277854e-01
1.020135938562017897e+00,9.206767536531990093e-01
1.079860780162346101e+00,9.208061745534978915e-01
1.079864998945302412e+00,9.209120643810151385e-01
1.079869686481924607e+00,9.210179542085323856e-01
1.079873436511225027e+00,9.211356095724404502e-01
1.079877655294184668e+00,9.212179683271760622e-01
1.079880467816156653e+00,9.213473892274748334e-01
1.079885624106439845e+00,9.214532790549920804e-01
1.079890311643060263e+00,9.215826999552909626e-01
1.079894061672357353e+00,9.216768242464173921e-01
1.079899217962640545e+00,9.217827140739346392e-01
1.079903436745599965e+00,9.219121349742335214e-01
1.080105000820317684e+00,9.221592112384403572e-01
1.080115782154548176e+00,9.222651010659576043e-01
1.080119063430180937e+00,9.224415841118196457e-01
1.080123282213142355e+00,9.225592394757277104e-01
1.080127032242439444e+00,9.226415982304633223e-01
1.080132188532720861e+00,9.227121914488081167e-01
1.080136407315680502e+00,9.228651434218886340e-01
1.139860311408683602e+00,9.229827987857966987e-01
1.139866405206290123e+00,9.231004541497046523e-01
1.139870623989249765e+00,9.232416405863943520e-01
1.139874374018550185e+00,9.234063580958655759e-01
1.139880936569819259e+00,9.235593100689460933e-01
1.139885155352777346e+00,9.236651998964632293e-01
1.139891249150383867e+00,9.237946207967621115e-01
1.139897811701654495e+00,9.239358072334518113e-01
1.139903436745600018e+00,9.240652281337505825e-01
1.140107813342291498e+00,9.243358354707391644e-01
1.140116719661871780e+00,9.244652563710379356e-01
1.140120938444831200e+00,9.245946772713368178e-01
1.140126094735114393e+00,9.246770360260724297e-01
1.140135001054696229e+00,9.247829258535896768e-01
1.140139219837652540e+00,9.249476433630609007e-01
1.199864530191643297e+00,9.251005953361414180e-01
1.199869217728262161e+00,9.251947196272678475e-01
1.199876249033197118e+00,9.253476716003482538e-01
1.199882342830803639e+00,9.254182648186930482e-01
1.199886092860100728e+00,9.255123891098194777e-01
1.199891717904046473e+00,9.256300444737275424e-01
1.199899217962640652e+00,9.257594653740264246e-01
1.199904843006586175e+00,9.258771207379344892e-01
1.200105469573980344e+00,9.261006659293596899e-01
1.200116250908209281e+00,9.262183212932677545e-01
1.200121407198493806e+00,9.263948043391297960e-01
1.200126094735114446e+00,9.265359907758194957e-01
1.200134063547371177e+00,9.266418806033367428e-01
1.200138282330330819e+00,9.267595359672446964e-01
1.259863592684318245e+00,9.269242534767160313e-01
1.259868280220940440e+00,9.270301433042332784e-01
1.259872967757559303e+00,9.271595642045320496e-01
1.259877655294184828e+00,9.272301574228769550e-01
1.259883280338128797e+00,9.273242817140033845e-01
1.259887967874749215e+00,9.273948749323481788e-01
1.259895936687004392e+00,9.274772336870837908e-01
1.259902030484614244e+00,9.276066545873826730e-01
1.259905311760248781e+00,9.277243099512906266e-01
1.260110157110602813e+00,9.279831517518883910e-01
1.260117657169196992e+00,9.280772760430148205e-01
1.260121875952153303e+00,9.282066969433135917e-01
1.260128907257086484e+00,9.283008212344401322e-01
1.260134063547371230e+00,9.284184765983480858e-01
1.260139688591315199e+00,9.285361319622561505e-01
1.319863592684318299e+00,9.286537873261642151e-01
1.319869217728262267e+00,9.287361460808998270e-01
1.319873905264884462e+00,9.289008635903710509e-01
1.319880936569819418e+00,9.290067534178882980e-01
1.319884217845452401e+00,9.291126432454055450e-01
1.319888905382074373e+00,9.292067675365319745e-01
1.319893124165032461e+00,9.293008918276584041e-01
1.319899686716303311e+00,9.294420782643481038e-01
1.319905311760248834e+00,9.295714991646468750e-01
1.320112969632574629e+00,9.298185754288538218e-01
1.320119532183843702e+00,9.298891686471986162e-01
1.320123750966805121e+00,9.299832929383250457e-01
1.320134063547371284e+00,9.301009483022331104e-01
1.320137344823005821e+00,9.302303692025319926e-01
1.379862655176993247e+00,9.303480245664399462e-01
1.379870623989249978e+00,9.304539143939571932e-01
1.379878592801506709e+00,9.306186319034285281e-01
1.379883280338128904e+00,9.307127561945549576e-01
1.379898280455315707e+00,9.308186460220720937e-01
1.379903905499262784e+00,9.309127703131986342e-01
1.380112500878912130e+00,9.311833776501871052e-01
1.380120469691168861e+00,9.312892674777043522e-01
1.380123750966805174e+00,9.313833917688307817e-01
1.380132657286383679e+00,9.314892815963480288e-01
1.380136407315680769e+00,9.316069369602559824e-01
1.439866873959952942e+00,9.317128267877732295e-01
1.439872499003896911e+00,9.318187166152904766e-01
1.439876717786859883e+00,9.319128409064169061e-01
1.439883749091791509e+00,9.319834341247617004e-01
1.439888905382074480e+00,9.320893239522789475e-01
1.439894999179681001e+00,9.321716827070145595e-01
1.439901092977289299e+00,9.322893380709226241e-01
1.440107813342290211e+00,9.325011177259571182e-01
1.440116719661872047e+00,9.325834764806927302e-01
1.440120938444831467e+00,9.327246629173824299e-01
1.440125625981452107e+00,9.328305527448996770e-01
1.440133594793708838e+00,9.329599736451984482e-01
1.440139219837652806e+00,9.330893945454973304e-01
1.499866405206290443e+00,9.331717533002329423e-01
1.499874842772209727e+00,9.332894086641410070e-01
1.499882342830803905e+00,9.334070640280490716e-01
1.499892655411370068e+00,9.335129538555663187e-01
1.499900624223628576e+00,9.336070781466927482e-01
1.499905311760248994e+00,9.337012024378191777e-01
1.500118125922859758e+00,9.338659199472904016e-01
1.500121407198494072e+00,9.339835753111984662e-01
1.500129844764411802e+00,9.340894651387157133e-01
1.500138282330331085e+00,9.341835894298421428e-01
1.559863123930655959e+00,9.342894792573593898e-01
1.559872030250234465e+00,9.343836035484858193e-01
1.559883749091791616e+00,9.344894933760030664e-01
1.559891249150384240e+00,9.345836176671294959e-01
1.559899217962639195e+00,9.346777419582559254e-01
1.559904843006586495e+00,9.347836317857730615e-01
1.560106875834966766e+00,9.351836600230604146e-01
1.560119063430181363e+00,9.352542532414053200e-01
1.560123750966803780e+00,9.353248464597501144e-01
1.560131251025399512e+00,9.354072052144857263e-01
1.560137344823006034e+00,9.355130950420029734e-01
1.619865936452627997e+00,9.356072193331294029e-01
1.619873436511222176e+00,9.357013436242558324e-01
1.619879999062494580e+00,9.357954679153822619e-01
1.619887499121088759e+00,9.358895922065086914e-01
1.619891249150384294e+00,9.360190131068075736e-01
1.619901561730952011e+00,9.361013718615431856e-01
1.619906249267572651e+00,9.362543238346235919e-01
1.620110625864265685e+00,9.364543379532672684e-01
1.620120000937506521e+00,9.365366967080028804e-01
1.620125625981452266e+00,9.366308209991293099e-01
1.620132657286383893e+00,9.367249452902557394e-01
1.620139219837652966e+00,9.368543661905546216e-01
1.679871092742912797e+00,9.369955526272443214e-01
1.679877186540519318e+00,9.371602701367155452e-01
1.679885155352777826e+00,9.372779255006236099e-01
1.679888436628412141e+00,9.373602842553592218e-01
1.679891717904046899e+00,9.374544085464856513e-01
1.679902967991937945e+00,9.375720639103937160e-01
1.680116719661872260e+00,9.379132644657269813e-01
1.680122344705816229e+00,9.380073887568534108e-01
1.680133126040046498e+00,9.381603407299339281e-01
1.680137813576668693e+00,9.382779960938418817e-01
1.739872967757559730e+00,9.383721203849683112e-01
1.739878124047844477e+00,9.384544791397040342e-01
1.739886092860101208e+00,9.385368378944396461e-01
1.739891249150384400e+00,9.386544932583475997e-01
1.739902030484614670e+00,9.387368520130833227e-01
1.740110157110601463e+00,9.390780525684165880e-01
1.740116719661872313e+00,9.391486457867613824e-01
1.740120000937506628e+00,9.392780666870602646e-01
1.740123750966803939e+00,9.394074875873591468e-01
1.740130782271737120e+00,9.395016118784855763e-01
1.740137813576668746e+00,9.395839706332211883e-01
1.799869686481925246e+00,9.396663293879568002e-01
1.799875780279531767e+00,9.397722192154740473e-01
1.799883749091791829e+00,9.398428124338188416e-01
1.799891249150384454e+00,9.399722333341177238e-01
1.799902030484614723e+00,9.401016542344164950e-01
1.799906249267572811e+00,9.403369649622326243e-01
1.800113907139900160e+00,9.404899169353130306e-01
1.800120938444831786e+00,9.405840412264394601e-01
1.800125625981450650e+00,9.407016965903475247e-01
1.800132657286384052e+00,9.408311174906464069e-01
1.800138282330331352e+00,9.409134762453820189e-01
1.859871561496575509e+00,9.409840694637268133e-01
1.859876249033194373e+00,9.410899592912440603e-01
1.859879061555166357e+00,9.411605525095889657e-01
1.859884217845452881e+00,9.412429112643245777e-01
1.859890780396723509e+00,9.413488010918418247e-01
1.859901092977287895e+00,9.414429253829682542e-01
1.859906249267572864e+00,9.416900016471750900e-01
1.860113438386237661e+00,9.418782502294279491e-01
1.860120000937506735e+00,9.419841400569451961e-01
1.860126094735113256e+00,9.421253264936348959e-01
1.860138282330331405e+00,9.422194507847613254e-01
1.919872499003897337e+00,9.423018095394969373e-01
1.919876717786856979e+00,9.423959338306233668e-01
1.919881405323482504e+00,9.425018236581406139e-01
1.919892186657709665e+00,9.425959479492670434e-01
1.919898280455316186e+00,9.426665411676118378e-01
1.919904374252924262e+00,9.427606654587382673e-01
1.920111563371587504e+00,9.430665694048991909e-01
1.920119532183844235e+00,9.431606936960256204e-01
1.920123282213141547e+00,9.432901145963243916e-01
1.920129376010749622e+00,9.434195354966232738e-01
1.920135469808356143e+00,9.434901287149680682e-01
1.920139688591315785e+00,9.435842530060944977e-01
1.979871092742913063e+00,9.436783772972209272e-01
1.979877655294182137e+00,9.437725015883474677e-01
1.979884686599115540e+00,9.438783914158646038e-01
1.979887967874749855e+00,9.439960467797726684e-01
1.979891717904047166e+00,9.440901710708990979e-01
1.979903905499263317e+00,9.442195919711979801e-01
1.980109219603276571e+00,9.444549026990139984e-01
1.980120938444831946e+00,9.445490269901404279e-01
1.980125157227788257e+00,9.446902134268301277e-01
1.980128907257087123e+00,9.447961032543473747e-01
1.980138282330331512e+00,9.448902275454738042e-01
2.039872967757560218e+00,9.449843518366002337e-01
2.039879999062491400e+00,9.450784761277266632e-01
2.039886561613764027e+00,9.451726004188530927e-01
2.039892186657709772e+00,9.453490834647151342e-01
2.039902030484613160e+00,9.454432077558415637e-01
2.040109688356939177e+00,9.456902840200485105e-01
2.040120469691169447e+00,9.458079393839564641e-01
2.040124688474129311e+00,9.459491258206461639e-01
2.040131719779059161e+00,9.460314845753817758e-01
2.099863592684318991e+00,9.461256088665082054e-01
2.099874374018547485e+00,9.462079676212438173e-01
2.099878592801504240e+00,9.463609195943243346e-01
2.099888436628412514e+00,9.464785749582323993e-01
2.099894999179681587e+00,9.465844647857495353e-01
2.099906249267573077e+00,9.467844789043932119e-01
2.100118125922860290e+00,9.469021342683012765e-01
2.100123750966804259e+00,9.469962585594277060e-01
2.100135001054697081e+00,9.470786173141633180e-01
2.159861717669668835e+00,9.471492105325082234e-01
2.159874374018547982e+00,9.472433348236346529e-01
2.159878592801503849e+00,9.473256935783702648e-01
2.159882811584466822e+00,9.474315834058875119e-01
2.159888436628412567e+00,9.475021766242323062e-01
2.159894061672358312e+00,9.476080664517495533e-01
2.159903905499262144e+00,9.477257218156576180e-01
2.160113438386236595e+00,9.480316257618184306e-01
2.160120938444832106e+00,9.481375155893356776e-01
2.160127500996101180e+00,9.482551709532437423e-01
2.160132657286384372e+00,9.483610607807609894e-01
2.160136876069343792e+00,9.484787161446690540e-01
2.219866405206291304e+00,9.485963715085771186e-01
2.219871561496575829e+00,9.486904957997035481e-01
2.219879999062492004e+00,9.487610890180483425e-01
2.219887030367426739e+00,9.488905099183472247e-01
2.219892655411370708e+00,9.489846342094736542e-01
2.219898749208979005e+00,9.490787585006000837e-01
2.219906249267573184e+00,9.493023036920252844e-01
2.220115782154548967e+00,9.494317245923241666e-01
2.220124219720466918e+00,9.495140833470597785e-01
2.220130313518074772e+00,9.495846765654045729e-01
2.220139688591316052e+00,9.497140974657034551e-01
2.279868748974600567e+00,9.497846906840482495e-01
2.279876249033194746e+00,9.499141115843471317e-01
2.279882811584466928e+00,9.499964703390827436e-01
2.279889374135736446e+00,9.500905946302091731e-01
2.279900624223627492e+00,9.501964844577264202e-01
2.280111563371587824e+00,9.505494505494505031e-01
2.280114844647222583e+00,9.506553403769677502e-01
2.280124219720466971e+00,9.507259335953126556e-01
2.280133126040047031e+00,9.508553544956114267e-01
2.280137813576669004e+00,9.509259477139563321e-01
2.339868748974600621e+00,9.510200720050827616e-01
2.339878124047845009e+00,9.510906652234275560e-01
2.339881874077138768e+00,9.511730239781631679e-01
2.339888905382075279e+00,9.512906793420712326e-01
2.339893592918695919e+00,9.513612725604160270e-01
2.339901561730950874e+00,9.514789279243240916e-01
2.340112969632573758e+00,9.517965974068758328e-01
2.340120469691169713e+00,9.518671906252206272e-01
2.340126563488776235e+00,9.519613149163470567e-01
2.340132188532721980e+00,9.520554392074734862e-01
2.340137344823006949e+00,9.521613290349907333e-01
2.399867811467278678e+00,9.522554533261171628e-01
2.399878124047845063e+00,9.523378120808527747e-01
2.399881874077138821e+00,9.524789985175423634e-01
2.399888905382075333e+00,9.525848883450596105e-01
2.399894061672358525e+00,9.526790126361860400e-01
2.399900624223627599e+00,9.528084335364849222e-01
2.400113438386236808e+00,9.531849307009906402e-01
2.400121407198494872e+00,9.532790549921170697e-01
2.400128438503423389e+00,9.533731792832434992e-01
2.400137813576669110e+00,9.534908346471515639e-01
2.459861717669669101e+00,9.535614278654963583e-01
2.459872030250235042e+00,9.536555521566227878e-01
2.459878124047845116e+00,9.537967385933124875e-01
2.459881874077138875e+00,9.539614561027837114e-01
2.459890311643061267e+00,9.541026425394734112e-01
2.459894999179681907e+00,9.542085323669906582e-01
2.459902030484613533e+00,9.543497188036802470e-01
2.460112969632573865e+00,9.546203261406687179e-01
2.460118594676519610e+00,9.547379815045767826e-01
2.460123750966804579e+00,9.548438713320940296e-01
2.460129376010748548e+00,9.549850577687837294e-01
2.460135938562019398e+00,9.550791820599101589e-01
2.519859842655022497e+00,9.552321340329905652e-01
2.519869686481925886e+00,9.553497893968986299e-01
2.519877186540520064e+00,9.554792102971974010e-01
2.519879999062491827e+00,9.556086311974962832e-01
2.519885155352778572e+00,9.557498176341859830e-01
2.519890311643061764e+00,9.558439419253124125e-01
2.519897342947992946e+00,9.559263006800480245e-01
2.519901092977288481e+00,9.560439560439560891e-01
2.519905311760248345e+00,9.561380803350825186e-01
2.520120000937507321e+00,9.564204532084618071e-01
2.520126563488776394e+00,9.565145774995882366e-01
2.520130313518073706e+00,9.566204673271054837e-01
2.520135469808356454e+00,9.567263571546227308e-01
2.579860311408684659e+00,9.568793091277031371e-01
2.579867342713616729e+00,9.569734334188295666e-01
2.579876249033195013e+00,9.570793232463468136e-01
2.579879530308829771e+00,9.572205096830364024e-01
2.579883280338126639e+00,9.573499305833352846e-01
2.579886092860101954e+00,9.574440548744617141e-01
2.579892186657710251e+00,9.575381791655881436e-01
2.579899686716302654e+00,9.576558345294962082e-01
2.579904843006585846e+00,9.577852554297950904e-01
2.580114844647222849e+00,9.581382215215191733e-01
2.580120469691169927e+00,9.582323458126456028e-01
2.580127500996101553e+00,9.583852977857260091e-01
2.580130782271736312e+00,9.585029531496340738e-01
2.580136876069344609e+00,9.585970774407605033e-01
2.639861248916010261e+00,9.586912017318869328e-01
2.639866405206291233e+00,9.588088570957949974e-01
2.639876717786857618e+00,9.588912158505306094e-01
2.639881405323479591e+00,9.590206367508294916e-01
2.639885155352775126e+00,9.591382921147375562e-01
2.639891717904047752e+00,9.592441819422546923e-01
2.639896405440667948e+00,9.593383062333812328e-01
2.639902499238274913e+00,9.594677271336800040e-01
2.640116250908208784e+00,9.597383344706684749e-01
2.640120000937507427e+00,9.598559898345765395e-01
2.640127032242439054e+00,9.599501141257029690e-01
2.640131251025398917e+00,9.600442384168293986e-01
2.640135001054697561e+00,9.601618937807374632e-01
2.699860780162347318e+00,9.602795491446455278e-01
2.699866873959954283e+00,9.604089700449442990e-01
2.699873436511222913e+00,9.604913287996800220e-01
2.699879530308829878e+00,9.606325152363696107e-01
2.699884217845450074e+00,9.607619361366684929e-01
2.699888905382075599e+00,9.608678259641857400e-01
2.699894530426019568e+00,9.609501847189213519e-01
2.699897811701654327e+00,9.610678400828294166e-01
2.699906249267571834e+00,9.612207920559098229e-01
2.700123282213142240e+00,9.614561027837259521e-01
2.700129844764411313e+00,9.615502270748523816e-01
2.700133126040045628e+00,9.616678824387603353e-01
2.700138282330332373e+00,9.617384756571052407e-01
2.759863123930657025e+00,9.618561310210131943e-01
2.759870155235588651e+00,9.619502553121397348e-01
2.759875311525870067e+00,9.620326140668753467e-01
2.759880467816154592e+00,9.621738005035649355e-01
2.759883749091789351e+00,9.623149869402546353e-01
2.759889842889399425e+00,9.624091112313810648e-01
2.759897342947993160e+00,9.625385321316798359e-01
2.759902030484613800e+00,9.626208908864155589e-01
2.760117657169196548e+00,9.629503259053580067e-01
2.760127032242439160e+00,9.630209191237028010e-01
2.760129844764411366e+00,9.631974021695649535e-01
2.760133126040045681e+00,9.633503541426453598e-01
2.760139219837653979e+00,9.634680095065534244e-01
2.819865936452629285e+00,9.636209614796338307e-01
2.819870623989251257e+00,9.637268513071510778e-01
2.819877186540520331e+00,9.638327411346683249e-01
2.819881874077139194e+00,9.640209897169211839e-01
2.819887030367427272e+00,9.641739416900017012e-01
2.819895936687005999e+00,9.643151281266912900e-01
2.819903905499262287e+00,9.644563145633809897e-01
2.820120469691170140e+00,9.647857495823234375e-01
2.820128438503423762e+00,9.648798738734498670e-01
2.820131251025399077e+00,9.650092947737487492e-01
2.820139219837654032e+00,9.651269501376568138e-01
2.879864998945303789e+00,9.652446055015647675e-01
2.879875311525870174e+00,9.653504953290820145e-01
2.879879999062492146e+00,9.654799162293808967e-01
2.879882811584464353e+00,9.655975715932889614e-01
2.879887967874750654e+00,9.657034614208062084e-01
2.879892655411371294e+00,9.657858201755418204e-01
2.879898749208979591e+00,9.658681789302774323e-01
2.879902499238275126e+00,9.659740687577946794e-01
2.880119532183843312e+00,9.661505518036567208e-01
2.880127032242439267e+00,9.662446760947831503e-01
2.880131719779058130e+00,9.663623314586912150e-01
2.880136407315681879e+00,9.664799868225992796e-01
2.939864061437982290e+00,9.665858766501165267e-01
2.939872030250235468e+00,9.667035320140244803e-01
2.939879061555167539e+00,9.668800150598866328e-01
2.939883280338126958e+00,9.670212014965762215e-01
2.939888436628413260e+00,9.671506223968751037e-01
2.939894061672359005e+00,9.672447466880015332e-01
2.939897342947993764e+00,9.673506365155187803e-01
2.939900155469965526e+00,9.675035884885991866e-01
2.940117188415534155e+00,9.677624302891968400e-01
2.940122344705817348e+00,9.678918511894957222e-01
2.940130313518074079e+00,9.679742099442313341e-01
2.940135469808357271e+00,9.680918653081393987e-01
2.940138751083991586e+00,9.682212862084382810e-01
2.999862186423332133e+00,9.683036449631738929e-01
2.999869686481926312e+00,9.683977692543003224e-01
2.999877655294183043e+00,9.685154246182083870e-01
2.999881874077139354e+00,9.686095489093348165e-01
2.999885624106437998e+00,9.687860319551968580e-01
2.999893592918696505e+00,9.689036873191049226e-01
2.999898749208979698e+00,9.690684048285761465e-01
3.000117188415534208e+00,9.693860743111278877e-01
3.000122813459479953e+00,9.694919641386451348e-01
3.000130782271736685e+00,9.696096195025530884e-01
3.000136876069344538e+00,9.697390404028519706e-01
3.059860311408685085e+00,9.698684613031508528e-01


==> csv/cdf_plot_c_large.csv <==
qe, pe
9.375073242723352962e-05,2.215578232973404622e-03
1.129696325752327368e-04,6.037244776094816655e-03
1.317197790573487737e-04,3.938622717501420734e-02
1.504699255461261487e-04,1.200448057456779682e-01
1.692200720315728546e-04,1.544233319331537735e-01
5.981343604247069123e-02,1.558729295874412002e-01
5.983687372557833228e-02,1.595298691243935973e-01
5.985562387206044832e-02,2.118471662836763636e-01
5.987437401854922570e-02,2.673931127638720651e-01
5.989312416503300707e-02,2.872509533575481888e-01
6.010265705200745767e-02,2.889723505720145358e-01
6.012140719849456971e-02,3.004126411504534078e-01
6.014015734498001642e-02,3.462808760182188306e-01
6.015890749146213246e-02,4.133247675290125378e-01
6.017859514527268416e-02,4.206551193035342195e-01
1.198270298986714444e-01,4.213222636785187714e-01
1.198457800451568911e-01,4.322271914869083020e-01
1.198645301916423378e-01,4.782930987620765406e-01
1.198832803381277845e-01,5.064531804666716486e-01
1.199024992382741184e-01,5.116008994094536355e-01
1.201096883569391371e-01,5.133140602736115943e-01
1.201284385034229185e-01,5.339461177962820937e-01
1.201471886499116959e-01,5.796002075560278133e-01
1.201659387963971426e-01,6.019371895925477167e-01
1.798143735497959028e-01,6.032302965909746018e-01
1.798387487402253182e-01,6.050505300091423289e-01
1.798574988867107649e-01,6.234670092988394696e-01
1.798762490331962116e-01,6.470559165822440395e-01
1.798949991796816583e-01,6.577219902316885358e-01
1.801045320666561089e-01,6.590809880325829706e-01
1.801232822131415556e-01,6.676715014042977625e-01
1.801420323596270023e-01,6.916228081012741891e-01
1.801607825061124490e-01,7.123207564264123492e-01
1.801851576965418644e-01,7.144457348059927160e-01
2.398345299572657296e-01,7.153517333399224132e-01
2.398537488574137289e-01,7.223526311021060131e-01
2.398724990038991756e-01,7.364038447283239863e-01
2.398912491503846223e-01,7.462627560475402211e-01
2.401040633129952750e-01,7.477617718036783101e-01
2.401228134594790564e-01,7.538649073822407676e-01
2.401415636059678338e-01,7.686821015871446727e-01
2.401603137524499498e-01,7.799906105606483342e-01
2.998092172595112626e-01,7.811519359541400087e-01
2.998420300158599616e-01,7.818849711315921658e-01
2.998607801623454083e-01,7.876092345959658791e-01
2.998795303088308550e-01,7.966033291327946353e-01
2.998982804553163017e-01,8.005155955293090653e-01
3.001134383862363864e-01,8.022864108456261301e-01
3.001321885327201677e-01,8.108522151664154798e-01
3.001509386792089451e-01,8.201016365628063243e-01
3.001706263330194968e-01,8.223748692479389000e-01
3.598387487402254781e-01,8.228855229670628546e-01
3.598574988867109248e-01,8.257023547725531598e-01
3.598762490331963715e-01,8.308830191165690326e-01
3.598949991796818182e-01,8.347129220099989144e-01
3.601087508496159106e-01,8.355859751426947257e-01
3.601275009961013573e-01,8.401983313154275379e-01
3.601462511425868041e-01,8.464414848492336496e-01
3.601664075500565776e-01,8.490606442473210835e-01
4.198429675231851732e-01,8.496701341701464738e-01
4.198621864233298417e-01,8.517374580975678455e-01
4.198809365698186191e-01,8.554932338382216228e-01
4.199001554699649530e-01,8.574946669631752227e-01
4.201157821545492554e-01,8.590348644708556414e-01
4.201345323010330368e-01,8.630624397716883944e-01
4.201532824475184835e-01,8.670982514228294802e-01
4.798331236962782853e-01,8.677324503965803126e-01
4.798579676403735839e-01,8.687867032360619968e-01
4.798767177868590306e-01,8.712987900801396624e-01
4.798959366870053644e-01,8.734731865615708024e-01
4.801153134008850909e-01,8.746921664072215830e-01
4.801340635473705376e-01,8.777643250722739765e-01
4.801528136938559843e-01,8.804164298715952963e-01
5.398354674645877704e-01,8.810753378962713489e-01
5.398626551769925008e-01,8.820884089842109255e-01
5.398814053234812782e-01,8.839910059054632008e-01
5.399024992382744914e-01,8.855229670628350647e-01
5.401185946765196810e-01,8.869725647171226024e-01
5.401373448230051277e-01,8.891387248482452987e-01
5.401560949694905744e-01,8.909754309670299133e-01
5.998565613793860329e-01,8.914860846861538679e-01
5.998767177868591371e-01,8.929768640919835132e-01
5.998978117016540157e-01,8.942452620394850671e-01
6.001181259228605125e-01,8.953242239298921934e-01
6.001373448230051810e-01,8.970456211443584849e-01
6.001617200134345964e-01,8.983387281427853699e-01
6.598584363940329656e-01,8.988823272631432104e-01
6.598785928015060698e-01,8.999036347013911197e-01
6.598982804553166215e-01,9.008837603880968103e-01
6.601209384448325501e-01,9.018062316226433950e-01
6.601406260986431018e-01,9.031652294235378298e-01
6.601800014062608746e-01,9.040053371549998662e-01
7.198664052062897500e-01,9.046807178802929172e-01
7.198879678747488464e-01,9.057349707197746014e-01
7.201167196618712962e-01,9.064268241456845399e-01
7.201378135766678401e-01,9.075552041379424395e-01
7.201650012890692398e-01,9.083953118694044759e-01
7.798668739599523558e-01,9.090048017922298662e-01
7.798870303674254600e-01,9.098202004727664605e-01
7.801143758935602524e-01,9.103637995931243010e-01
7.801364073156802359e-01,9.113356889295215479e-01
7.801668763037195031e-01,9.121016695082074799e-01
8.398771865405219028e-01,9.127605775328836435e-01
8.401026570520064851e-01,9.133865401563259212e-01
8.401312510253988730e-01,9.140536845313105285e-01
8.401556262158282884e-01,9.147867197087626856e-01
8.998682802209401199e-01,9.153632642303541900e-01
8.998903116430601035e-01,9.160551176562641285e-01
9.001218759521545376e-01,9.166563712287810750e-01
9.001443761279404043e-01,9.172988065528403512e-01
9.598617176696677689e-01,9.178341693228896370e-01
9.598870303674256199e-01,9.184189501947896961e-01
9.601279697497644428e-01,9.192014034740925155e-01
9.601528136938564106e-01,9.199014932503108977e-01
1.019871561496574763e+00,9.204533287209771819e-01
1.020105938327642736e+00,9.210298732425687973e-01
1.020134532301033570e+00,9.216228904647773001e-01
1.079856561379386459e+00,9.222323803876026904e-01
1.079887030367425726e+00,9.227265614061097576e-01
1.080121407198495476e+00,9.232866332270843746e-01
1.080164063781747785e+00,9.237561051946661106e-01
1.139882811584466138e+00,9.243326497162577260e-01
1.140128907257086377e+00,9.248844851869240102e-01
1.199850467581780045e+00,9.253457208041971915e-01
1.199893124165032354e+00,9.258399018227043697e-01
1.200135938562018056e+00,9.264658644461466475e-01
1.259864530191643350e+00,9.269106273628029413e-01
1.259902499238275020e+00,9.273306812285340150e-01
1.260143907374274841e+00,9.278660439985833008e-01
1.319875780279534672e+00,9.283602250170904790e-01
1.320119532183843702e+00,9.288708787362144337e-01
1.320158438737800699e+00,9.293815324553383883e-01
1.380114844647223338e+00,9.299498406266215600e-01
1.439834061203604243e+00,9.304687306960539583e-01
1.440105000820318004e+00,9.309299663133272507e-01
1.440149063664559748e+00,9.314406200324512053e-01
1.499899686716303471e+00,9.318853829491076102e-01
1.559841561262198528e+00,9.323466185663809025e-01
1.560120000937506468e+00,9.328819813364301883e-01
1.619854686364740060e+00,9.333432169537034806e-01
1.620112969632574895e+00,9.338785797237527664e-01
1.679854686364740113e+00,9.343398153410260587e-01
1.680119532183844022e+00,9.349740143147768912e-01
1.739853748857415061e+00,9.354681953332839583e-01
1.740116719661872313e+00,9.359870854027163567e-01
1.740158907491463625e+00,9.364730300709149802e-01
1.800107813342290530e+00,9.370001564906558222e-01
1.800152344940194604e+00,9.374696284582375583e-01
1.859886092860101314e+00,9.378567369227347461e-01
1.860142032359625164e+00,9.384662268455602474e-01
1.919892655411370441e+00,9.389109897622165413e-01
1.920137813576668906e+00,9.394545888825743818e-01
1.979880467816157452e+00,9.398993517992306757e-01
1.980128907257087123e+00,9.404429509195885162e-01
2.039879061555166295e+00,9.409206592374786959e-01
2.040138751083990787e+00,9.414807310584534239e-01
2.099877186540519691e+00,9.419419666757266052e-01
2.100143907374275365e+00,9.424196749936167850e-01
2.159874374018547982e+00,9.428644379102731898e-01
2.160125157227788417e+00,9.433750916293971445e-01
2.160159844998789325e+00,9.439022180491380976e-01
2.219905780513911964e+00,9.443305082651775040e-01
2.220162657520761140e+00,9.448493983346100134e-01
2.279900624223627492e+00,9.452859249009578635e-01
2.280146719896247731e+00,9.458048149703903729e-01
2.339885624106440964e+00,9.462660505876635542e-01
2.340137344823006949e+00,9.467190498546284028e-01
2.399856092625725079e+00,9.471555764209763639e-01
2.400113907139899361e+00,9.477485936431848668e-01
2.400163595028086405e+00,9.482015929101496043e-01
2.459892655411370921e+00,9.487451920305074449e-01
2.460142032359625475e+00,9.493382092527159477e-01
2.519869217728263333e+00,9.498488629718399023e-01
2.520113438386236915e+00,9.504254074934315177e-01
2.520151876186529361e+00,9.509525339131723598e-01
2.579878592801504666e+00,9.514220058807540958e-01
2.580117657169196388e+00,9.519820777017288238e-01
2.580156094969492386e+00,9.524762587202358910e-01
2.639878592801504276e+00,9.529869124393598456e-01
2.640122813459479634e+00,9.535552206106430173e-01
2.640161720013436408e+00,9.540576379794585282e-01
2.699879530308829878e+00,9.545353462973487080e-01
2.700131719779057970e+00,9.551613089207909857e-01
2.700163126274424119e+00,9.556966716908403825e-01
2.759879061555166935e+00,9.561331982571882326e-01
2.760130313518073919e+00,9.567921062818643962e-01
2.760162188767099067e+00,9.574263052556151177e-01
2.819872030250235362e+00,9.578875408728884100e-01
2.820129844764411420e+00,9.586205760503405671e-01
2.820162657520761673e+00,9.591559388203899639e-01
2.879878592801504489e+00,9.596007017370462577e-01
2.880121407198495298e+00,9.601360645070956545e-01
2.880164532535411936e+00,9.606631909268364966e-01
2.939885155352775392e+00,9.612150263975027809e-01
2.940134063547370946e+00,9.617833345687858415e-01
2.999834998710930734e+00,9.623845881413027881e-01
2.999889374135737086e+00,9.628787691598098553e-01
3.000146719896248371e+00,9.636035679869535686e-01
3.059867342713617155e+00,9.641059853557691905e-01
3.060127500996101979e+00,9.646907662276692497e-01
3.060180001406259898e+00,9.652178926474100917e-01
3.119887499121086982e+00,9.656214738125241670e-01
3.120148126157236135e+00,9.662309637353495573e-01
3.179881405323480514e+00,9.666510176010806310e-01
3.180134063547371159e+00,9.671451986195876982e-01
3.239879999062492466e+00,9.676064342368609905e-01
3.240140626098642063e+00,9.681006152553680577e-01
3.299901561730951727e+00,9.684877237198652455e-01
3.359851405089103515e+00,9.690642682414568609e-01
3.360135469808355868e+00,9.695255038587301533e-01
3.419900155469965952e+00,9.700114485269287767e-01
3.420182813928231980e+00,9.705385749466696188e-01
3.480131719779058663e+00,9.710409923154851297e-01
3.539889374135734013e+00,9.714610461812162034e-01
3.540156563723152239e+00,9.719222817984894958e-01
3.600139219837652949e+00,9.724411718679218941e-01
3.659901092977289494e+00,9.728776984342698553e-01
3.719895467933345579e+00,9.733389340515430366e-01
3.779889374135734226e+00,9.738578241209755459e-01
3.840123750966804028e+00,9.744508413431840488e-01
3.900125625981450739e+00,9.749614950623080034e-01
3.960125157227788684e+00,9.754721487814319580e-01
4.019906249267572562e+00,9.758674935962375896e-01
4.079884217845451744e+00,9.763122565128939945e-01
4.140127969749763714e+00,9.768723283338687224e-01
4.200144376127938450e+00,9.774735819063856690e-01
4.260157032476815431e+00,9.779677629248927362e-01
4.379855155118398180e+00,9.784207621918575848e-01
4.439875780279534112e+00,9.788902341594393208e-01
4.500135469808356881e+00,9.794585423307223815e-01
4.560142501113288560e+00,9.799609596995378924e-01
4.620147188649911030e+00,9.803974862658858536e-01
4.680173438854992263e+00,9.808669582334675896e-01
4.799834529957266227e+00,9.813117211501239945e-01
4.859871561496574621e+00,9.817894294680141742e-01
4.919902030484612609e+00,9.822753741362127977e-01
4.979899217962638680e+00,9.827530824541029775e-01
5.040162657520760092e+00,9.832307907719931572e-01
5.159879530308831619e+00,9.837167354401917807e-01
5.219865467698965311e+00,9.842273891593157353e-01
5.279885624106440467e+00,9.846556793753551418e-01
5.339882811584466538e+00,9.851828057950960948e-01
5.400141563605967754e+00,9.856769868136031620e-01
5.519855623872062189e+00,9.861382224308764544e-01
5.580138751083990378e+00,9.866241670990750778e-01
5.699901561730950306e+00,9.870689300157314827e-01
5.820156563723152487e+00,9.876207654863976559e-01
5.940185157696543428e+00,9.881808373073723839e-01
6.059905311760248381e+00,9.887079637271132260e-01
6.120179532652596066e+00,9.892103810959287369e-01
6.300143438620613878e+00,9.898445800696795693e-01
6.420187970218519169e+00,9.903552337888035240e-01
6.599906249267571745e+00,9.907999967054599288e-01
6.779894999179682635e+00,9.913435958258176584e-01
6.959846717552481188e+00,9.918048314430909507e-01
7.080149532418220204e+00,9.923649032640656786e-01
7.319902499238275517e+00,9.928096661807219725e-01
7.619879999062493248e+00,9.933367926004629256e-01
7.859901561730952224e+00,9.938145009183531053e-01
8.040170157579355603e+00,9.942839728859347304e-01
8.340176251376961503e+00,9.946875540510489166e-01
8.699849061320792387e+00,9.950746625155461045e-01
9.059845780045154839e+00,9.954617709800432923e-01
9.419869217728262356e+00,9.958406430942320364e-01
9.959879530308828777e+00,9.962606969599631102e-01
1.062021797045289340e+01,9.966725144753856291e-01
1.127988468659911447e+01,9.970596229398829280e-01
1.194023109555543627e+01,9.974055496528377862e-01
1.248023390807740896e+01,9.978091308179519725e-01
1.307988187407714165e+01,9.982374210339913789e-01
1.422023390807740739e+01,9.986657112500308964e-01
1.457988609286010018e+01,9.991681286188464073e-01
1.488023390807740753e+01,9.998599820447563458e-01


==> csv/cdf_plot_cir.csv <==
qe, pe
9.375073242723352962e-05,8.706496929195001525e-03
9.656325439921786824e-05,1.003600254135585991e-02
9.937577637286754140e-05,1.193025390027531440e-02
1.021882983465172146e-04,1.385980186836717823e-02
1.050008203185015532e-04,1.721297973974633341e-02
1.078133422904858918e-04,2.233098806974610079e-02
1.106258642641355650e-04,2.804903875567687013e-02
1.134383862377852381e-04,3.276701884838929824e-02
1.162509082097695767e-04,3.800268254229710596e-02
1.190634301817539153e-04,4.401487163799797792e-02
1.218759521537382540e-04,5.100360025413558374e-02
1.246884741290532617e-04,6.162787961503164713e-02
1.275009961010376003e-04,7.318163635080122964e-02
1.303135180730219389e-04,8.300585923712261449e-02
1.331260400450062775e-04,9.271242675953596246e-02
1.359385620203212852e-04,1.040191072310986675e-01
1.387510839923056238e-04,1.184554203826152369e-01
5.986078016234519517e-02,1.351036543756029829e-01
5.986359268431717950e-02,1.501753064922229930e-01
5.986640520629249451e-02,1.617055321552109681e-01
5.986921772826447885e-02,1.697413935101301230e-01
5.987203025023646319e-02,1.770477916088194492e-01
5.987484277221177820e-02,1.864955173306351022e-01
5.987765529418376254e-02,1.969315481092782927e-01
5.988046781615574687e-02,2.046497399816457619e-01
5.988328033812773121e-02,2.104501494223121605e-01
5.988609286009971555e-02,2.148857566416453035e-01
5.988890538207503056e-02,2.185801350683577726e-01
5.989171790404701490e-02,2.239216885897828135e-01
5.989453042601899924e-02,2.298162223215756417e-01
5.989734294799264891e-02,2.338400357672306418e-01
5.990015546996463325e-02,2.359225357084029362e-01
5.990296799193828292e-02,2.374991175847706859e-01
5.990578051391193259e-02,2.389109819516671840e-01
6.009609450073671866e-02,2.411464338659199402e-01
6.009890702271203367e-02,2.429936230792761886e-01
6.010171954468401800e-02,2.446760947831611577e-01
6.010453206665600234e-02,2.469468433065863389e-01
6.010734458862965202e-02,2.508882979975057270e-01
6.011015711060163635e-02,2.563239758100571697e-01
6.011296963257528603e-02,2.613478598489304972e-01
6.011578215454893570e-02,2.663717438878038246e-01
6.011859467651925470e-02,2.715368143633668518e-01
6.012140719849456971e-02,2.773372238040332505e-01
6.012421972046655405e-02,2.859025342965385574e-01
6.012703224243853839e-02,2.962562063204461360e-01
6.012984476441052273e-02,3.058804150881238582e-01
6.013265728638250707e-02,3.146692707720544768e-01
6.013546980835449141e-02,3.235051886015483658e-01
6.013828233033313708e-02,3.337059086523754825e-01
1.198603114086826960e-01,3.469539026284208516e-01
1.198631239306546803e-01,3.571546226792479684e-01
1.198659364526299953e-01,3.665670517918911964e-01
1.198687489746019796e-01,3.730851589523966338e-01
1.198715614965772946e-01,3.786149610560745615e-01
1.198743740185492790e-01,3.857213450361202112e-01
1.198771865405212633e-01,3.939454549732922528e-01
1.198799990624932477e-01,4.002164858695907990e-01
1.198828115844652320e-01,4.055698049274066297e-01
1.198856241064388817e-01,4.087582652893145263e-01
1.198884366284108660e-01,4.114525731228086958e-01
1.198912491503845157e-01,4.156528696143257373e-01
1.198940616723581654e-01,4.212414993999576418e-01
1.198968741943301497e-01,4.260300727110148955e-01
1.198996867163021340e-01,4.284184765983481413e-01
1.199024992382741184e-01,4.296420923829917249e-01
1.199053117602494334e-01,4.307833494128997520e-01
1.200960945007367719e-01,4.330305668635432981e-01
1.200989070227120870e-01,4.350071769771983732e-01
1.201017195446840713e-01,4.366425865355201275e-01
1.201045320666560556e-01,4.384780102124856138e-01
1.201073445886297053e-01,4.409840694637268688e-01
1.201101571106016896e-01,4.447608066451749775e-01
1.201129696325736740e-01,4.498905805115654966e-01
1.201157821545489890e-01,4.549144645504388795e-01
1.201185946765193080e-01,4.595971480339788862e-01
1.201214071984946230e-01,4.637739134527142926e-01
1.201242197204666073e-01,4.690331082194037493e-01
1.201270322424385917e-01,4.768924865284608350e-01
1.201298447644105760e-01,4.848930512742075649e-01
1.201326572863825604e-01,4.919759041814716349e-01
1.201354698083545447e-01,4.985057768783678900e-01
1.201382823303331904e-01,5.053415535214250687e-01
1.798603114086827492e-01,5.134950702402522049e-01
1.798631239306547336e-01,5.205190954655622981e-01
1.798659364526267179e-01,5.264136291973551263e-01
1.798687489746020329e-01,5.310139539261594654e-01
1.798715614965773479e-01,5.347318634256535974e-01
1.798743740185493323e-01,5.392262983269406895e-01
1.798771865405213166e-01,5.448737557945266818e-01
1.798799990624933010e-01,5.500270607336988915e-01
1.798828115844652853e-01,5.535449561145492359e-01
1.798856241064389350e-01,5.562274984116525323e-01
1.798884366284109193e-01,5.582511706708709331e-01
1.798912491503845690e-01,5.609337129679742295e-01
1.798940616723582187e-01,5.657811139609855156e-01
1.798968741943302030e-01,5.696872720427323955e-01
1.798996867163021873e-01,5.720874414664564034e-01
1.799024992382741717e-01,5.733934160058357099e-01
1.799053117602494867e-01,5.741699414076287811e-01
1.800965632543993777e-01,5.760877238393298239e-01
1.800993757763730274e-01,5.778760853707320955e-01
1.801021882983466771e-01,5.792761842012377205e-01
1.801050008203186614e-01,5.808174694684330452e-01
1.801078133422906458e-01,5.824293479539732754e-01
1.801106258642642954e-01,5.851236557874673894e-01
1.801134383862362798e-01,5.888650963597430454e-01
1.801162509082099294e-01,5.927594889050992188e-01
1.801190634301819138e-01,5.961832599948231337e-01
1.801218759521538981e-01,5.989716921194436772e-01
1.801246884741292131e-01,6.025248841094665853e-01
1.801275009961011975e-01,6.081723415770524666e-01
1.801303135180731818e-01,6.143845447913970359e-01
1.801331260400451661e-01,6.193378356119255690e-01
1.801359385620171505e-01,6.240087535590748136e-01
1.801387510839924655e-01,6.281737534414193469e-01
2.398607801623453550e-01,6.323034567145916496e-01
2.398635926843173394e-01,6.361272560416029176e-01
2.398664052062893237e-01,6.392921853307291791e-01
2.398692177282646387e-01,6.421512106736946279e-01
2.398720302502366231e-01,6.442807727604301649e-01
2.398748427722119381e-01,6.469515495211426437e-01
2.398776552941839224e-01,6.504341482928206464e-01
2.398804678161559067e-01,6.538226227733722196e-01
2.398832803381278911e-01,6.563757441701767448e-01
2.398860928600998754e-01,6.578111396098548225e-01
2.398889053820735251e-01,6.590935830764524939e-01
2.398917179040471748e-01,6.610348965809351718e-01
2.398945304260191591e-01,6.645763230345671513e-01
2.398973429479928088e-01,6.679295009059462718e-01
2.399001554699647931e-01,6.698708144104289497e-01
2.399029679919367775e-01,6.707767607125209031e-01
2.399057805139120925e-01,6.713885686048426393e-01
2.400975007617245360e-01,6.731298679906816407e-01
2.401003132836981857e-01,6.744123114572793121e-01
2.401031258056701700e-01,6.756947549238769835e-01
2.401059383276421544e-01,6.766948255170953663e-01
2.401087508496158041e-01,6.779419723745205850e-01
2.401115633715877884e-01,6.799068169517847871e-01
2.401143758935614381e-01,6.827893733675318710e-01
2.401171884155350877e-01,6.853071981551639436e-01
2.401200009375070721e-01,6.876014777513707044e-01
2.401228134594790564e-01,6.891780596277384818e-01
2.401256259814510408e-01,6.920488505070946372e-01
2.401284385034230251e-01,6.958844153704967228e-01
2.401312510253983401e-01,7.002964915170483140e-01
2.401340635473703244e-01,7.035673106336918226e-01
2.401368760693423088e-01,7.064969291950019548e-01
2.401396885913176238e-01,7.092030025648868863e-01
2.998617176696671827e-01,7.115090476974845757e-01
2.998645301916424977e-01,7.138974515848177660e-01
2.998673427136178127e-01,7.158622961620820790e-01
2.998701552355897970e-01,7.174624091112313806e-01
2.998729677575617814e-01,7.191095842059439525e-01
2.998757802795337657e-01,7.214979880932771428e-01
2.998785928015057500e-01,7.238275642986563563e-01
2.998814053234810650e-01,7.262394992587711817e-01
2.998842178454513840e-01,7.278160811351389592e-01
2.998870303674250337e-01,7.288396828011388662e-01
2.998898428893970181e-01,7.298044567851847964e-01
2.998926554113706677e-01,7.315575217074146153e-01
2.998954679333443174e-01,7.342871261500811819e-01
2.998982804553163017e-01,7.370167305927477486e-01
2.999010929772882861e-01,7.382991740593454200e-01
2.999039054992619358e-01,7.388050921241499092e-01
3.000960945007369318e-01,7.402287220274372803e-01
3.000989070227105815e-01,7.408993576017131044e-01
3.001017195446842312e-01,7.419700214132762817e-01
3.001045320666562155e-01,7.429583264701037360e-01
3.001073445886298652e-01,7.438054450902417125e-01
3.001101571106018495e-01,7.448761089018047787e-01
3.001129696325738339e-01,7.464526907781725562e-01
3.001157821545491489e-01,7.485351907193449339e-01
3.001185946765194679e-01,7.502294279596206650e-01
3.001214071984947829e-01,7.514883403534367012e-01
3.001242197204667672e-01,7.527707838200343726e-01
3.001270322424387516e-01,7.548650492975974569e-01
3.001298447644107359e-01,7.576181848130456586e-01
3.001326572863827202e-01,7.599830576275972138e-01
3.001354698083547046e-01,7.623361649057580625e-01
3.001382823303333502e-01,7.643598371649763523e-01
3.598603114086829091e-01,7.659834811869072890e-01
3.598631239306548935e-01,7.674541732357578194e-01
3.598659364526268778e-01,7.689013342118267147e-01
3.598687489746021928e-01,7.699131703414359151e-01
3.598715614965775078e-01,7.710073652257806165e-01
3.598743740185494921e-01,7.721956844012518584e-01
3.598771865405214765e-01,7.737487352048380007e-01
3.598799990624934608e-01,7.754547379815045494e-01
3.598828115844654452e-01,7.770548509306539620e-01
3.598856241064390948e-01,7.781019836694355041e-01
3.598884366284110792e-01,7.786667294161940811e-01
3.598912491503847288e-01,7.793255994540790876e-01
3.598940616723583785e-01,7.809492434760100243e-01
3.598968741943303629e-01,7.831141021719180140e-01
3.598996867163023472e-01,7.846083252935501795e-01
3.599024992382743315e-01,7.853613196225616155e-01
3.599053117602496465e-01,7.857731133962397863e-01
3.600979695153855298e-01,7.866672941619408110e-01
3.601007820373608448e-01,7.875850060004235820e-01
3.601035945593328291e-01,7.881732828199637941e-01
3.601064070813048135e-01,7.887380285667223712e-01
3.601092196032767978e-01,7.893616019954349250e-01
3.601120321252504475e-01,7.904087347342165781e-01
3.601148446472224318e-01,7.919970821469750621e-01
3.601176571691977468e-01,7.934207120502623223e-01
3.601204696911697312e-01,7.946913899804691761e-01
3.601232822131417155e-01,7.956091018189519470e-01
3.601260947351136998e-01,7.969386074311127777e-01
3.601289072570856842e-01,7.984681271619172849e-01
3.601317197790576685e-01,8.000917711838482216e-01
3.601345323010329835e-01,8.012800903593194635e-01
3.601373448230049679e-01,8.029037343812504002e-01
3.601401573449802829e-01,8.041508812386756189e-01
4.198621864233298417e-01,8.050097653952044130e-01
4.198649989453018261e-01,8.061039602795491144e-01
4.198678114672771411e-01,8.068922512177330031e-01
4.198706239892524561e-01,8.075040591100548504e-01
4.198734365112244404e-01,8.081041014659858801e-01
4.198762490331964248e-01,8.089276890133421105e-01
4.198790615551684091e-01,8.101748358707673292e-01
4.198818740771403935e-01,8.115867002376638828e-01
4.198846865991140431e-01,8.123985222486292956e-01
4.198874991210876928e-01,8.129985646045603254e-01
4.198903116430596771e-01,8.133868273054568609e-01
4.198931241650333268e-01,8.139633385886062555e-01
4.198959366870053111e-01,8.154104995646751508e-01
4.198987492089789608e-01,8.168576605407440461e-01
4.199015617309509452e-01,8.175047650422382350e-01
4.199043742529229295e-01,8.178106689883991587e-01
4.200975007617246959e-01,8.186107254629738650e-01
4.201003132836966802e-01,8.190813469186060125e-01
4.201031258056703299e-01,8.195402028378473425e-01
4.201059383276423143e-01,8.199284655387438780e-01
4.201087508496159639e-01,8.202461350212956193e-01
4.201115633715879483e-01,8.207755841588818546e-01
4.201143758935599326e-01,8.218697790432265560e-01
4.201171884155352476e-01,8.230698637550886154e-01
4.201200009375072320e-01,8.239875755935712753e-01
4.201228134594792163e-01,8.245405558039391458e-01
4.201256259814512006e-01,8.252229569146057875e-01
4.201284385034231850e-01,8.263406828717321240e-01
4.201312510253985000e-01,8.275172365108125483e-01
4.201340635473704843e-01,8.287526178318469494e-01
4.201368760693424687e-01,8.298468127161917618e-01
4.201396885913177837e-01,8.306468691907663571e-01
4.798617176696673425e-01,8.311174906463986156e-01
4.798645301916426575e-01,8.317175330023295343e-01
4.798673427136146419e-01,8.323528719674330167e-01
4.798701552355899569e-01,8.328352589594559818e-01
4.798729677575619412e-01,8.333411770242605821e-01
4.798757802795339256e-01,8.339059227710191591e-01
4.798785928015059099e-01,8.349412899734098836e-01
4.798814053234812249e-01,8.357531119843754075e-01
4.798842178454515439e-01,8.364590441678235733e-01
4.798870303674251936e-01,8.369531966962373559e-01
4.798898428893971779e-01,8.374355836882603210e-01
4.798926554113708276e-01,8.378238463891568566e-01
4.798954679333444773e-01,8.388474480551568746e-01
4.798982804553164616e-01,8.398592841847659640e-01
4.799010929772884460e-01,8.406122785137774001e-01
4.799039054992620956e-01,8.409064169235475061e-01
4.800975007617247492e-01,8.415182248158693534e-01
4.801003132836967335e-01,8.418829564439842539e-01
4.801035945593329357e-01,8.422359225357084478e-01
4.801064070813049200e-01,8.425535920182600780e-01
4.801096883569394569e-01,8.428712615008118192e-01
4.801125008789114412e-01,8.432477586653175372e-01
4.801153134008850909e-01,8.440831117490645852e-01
4.801181259228604059e-01,8.448596371508576564e-01
4.801209384448323902e-01,8.457302868437771570e-01
4.801237509668043746e-01,8.462244393721909397e-01
4.801265634887763589e-01,8.468362472645127870e-01
4.801293760107483433e-01,8.478245523213403523e-01
4.801321885327203276e-01,8.487540296962138298e-01
4.801350010546956426e-01,8.494128997340988363e-01
4.801378135766676269e-01,8.502600183542368129e-01
5.398598426550205165e-01,8.508953573193401843e-01
5.398631239306550533e-01,8.512247923382827430e-01
5.398659364526270377e-01,8.518483657669952969e-01
5.398687489745990220e-01,8.524013459773630563e-01
5.398715614965776677e-01,8.527190154599147975e-01
5.398743740185496520e-01,8.530602160152481739e-01
5.398771865405216364e-01,8.534955408617078687e-01
5.398799990624936207e-01,8.540602866084664457e-01
5.398828115844656050e-01,8.546720945007882930e-01
5.398856241064392547e-01,8.550956538108572813e-01
5.398884366284112390e-01,8.555192131209261586e-01
5.398912491503832234e-01,8.557192272395698351e-01
5.398940616723585384e-01,8.562133797679836178e-01
5.398968741943305227e-01,8.569546085606042363e-01
5.398996867163025071e-01,8.575546509165352660e-01
5.399029679919370439e-01,8.580605689813398662e-01
5.399057805139106936e-01,8.582723486363743604e-01
5.400998445300342343e-01,8.589076876014777318e-01
5.401031258056704365e-01,8.591782949384662027e-01
5.401059383276424208e-01,8.593312469115467200e-01
5.401092196032769577e-01,8.595077299574087615e-01
5.401120321252506074e-01,8.597195096124432556e-01
5.401148446472225917e-01,8.603077864319834678e-01
5.401176571691979067e-01,8.608019389603972504e-01
5.401204696911698910e-01,8.612490293432477628e-01
5.401232822131418754e-01,8.617431818716615455e-01
5.401260947351138597e-01,8.621785067181212403e-01
5.401289072570858441e-01,8.626726592465350230e-01
5.401317197790578284e-01,8.633550603572016646e-01
5.401345323010331434e-01,8.638845094947879000e-01
5.401373448230051277e-01,8.644610207779372946e-01
5.401401573449804427e-01,8.650140009883050540e-01
5.998635926843176591e-01,8.652610772525118898e-01
5.998664052062896435e-01,8.655787467350636311e-01
5.998692177282616278e-01,8.660493681906957786e-01
5.998720302502369428e-01,8.662846789185119079e-01
5.998748427722122578e-01,8.665435207191095612e-01
5.998776552941842422e-01,8.667905969833165081e-01
5.998804678161562265e-01,8.673082805845118148e-01
5.998832803381282108e-01,8.678612607948796853e-01
5.998860928601001952e-01,8.682142268866037682e-01
5.998889053820738448e-01,8.685083652963738743e-01
5.998917179040458292e-01,8.687319104877991860e-01
5.998945304260194789e-01,8.691319387250864281e-01
5.998973429479931285e-01,8.698966985904887927e-01
5.999001554699651129e-01,8.705555686283737993e-01
5.999029679919370972e-01,8.709085347200978822e-01
6.000984382690482954e-01,8.714379838576841175e-01
6.001017195446828323e-01,8.717203567310634060e-01
6.001054695739815870e-01,8.719086053133162650e-01
6.001082820959535713e-01,8.720380262136150362e-01
6.001115633715881081e-01,8.722380403322587128e-01
6.001143758935600925e-01,8.726615996423277011e-01
6.001171884155354075e-01,8.733792973621667954e-01
6.001200009375073918e-01,8.739087464997529198e-01
6.001228134594793762e-01,8.743558368826034322e-01
6.001260947351139130e-01,8.747323340471092612e-01
6.001289072570858973e-01,8.749911758477069146e-01
6.001317197790578817e-01,8.754500317669482445e-01
6.001345323010331967e-01,8.760265430500976391e-01
6.001373448230051810e-01,8.765089300421206042e-01
6.001401573449804960e-01,8.768501305974539806e-01
6.598626551769926074e-01,8.770736757888791812e-01
6.598654676989645917e-01,8.772266277619596986e-01
6.598682802209399068e-01,8.775207661717298047e-01
6.598710927429152218e-01,8.777678424359366405e-01
6.598739052648872061e-01,8.780031531637527697e-01
6.598767177868591904e-01,8.781678706732239936e-01
6.598795303088311748e-01,8.785090712285572589e-01
6.598823428308031591e-01,8.789561616114078824e-01
6.598851553527768088e-01,8.793797209214767596e-01
6.598879678747487931e-01,8.796856248676376833e-01
6.598907803967224428e-01,8.799915288137986069e-01
6.598935929186960925e-01,8.802033084688331011e-01
6.598964054406680768e-01,8.805092124149940247e-01
6.598992179626400612e-01,8.809915994070169898e-01
6.599020304846137108e-01,8.813210344259594375e-01
6.600989070227109012e-01,8.816504694449019963e-01
6.601026570520063252e-01,8.818504835635456729e-01
6.601054695739816403e-01,8.820387321457985319e-01
6.601106258642647218e-01,8.821446219733157790e-01
6.601134383862367061e-01,8.823799327011317972e-01
6.601162509082086904e-01,8.827328987928559911e-01
6.601190634301823401e-01,8.829917405934536445e-01
6.601223447058168770e-01,8.832741134668329330e-01
6.601251572277888613e-01,8.836153140221663094e-01
6.601279697497641763e-01,8.837565004588558981e-01
6.601307822717361606e-01,8.840741699414076393e-01
6.601335947937081450e-01,8.843447772783961103e-01
6.601364073156801293e-01,8.848859919523731632e-01
6.601392198376521137e-01,8.852742546532695878e-01
7.198617176696675557e-01,8.854507376991317402e-01
7.198649989453020925e-01,8.855919241358213290e-01
7.198678114672774075e-01,8.858272348636374582e-01
7.198710927429152751e-01,8.860390145186719524e-01
7.198739052648872594e-01,8.862037320281431763e-01
7.198771865405217962e-01,8.864037461467868528e-01
7.198799990624937806e-01,8.866508224109936886e-01
7.198828115844657649e-01,8.868508365296373652e-01
7.198856241064394146e-01,8.871332094030166537e-01
7.198884366284113989e-01,8.873449890580511479e-01
7.198912491503833833e-01,8.874979410311315542e-01
7.198945304260195854e-01,8.876273619314304364e-01
7.198973429479932351e-01,8.879215003412005425e-01
7.199006242236277719e-01,8.882038732145798310e-01
7.199043742529231960e-01,8.883568251876603483e-01
7.200998445300343942e-01,8.886980257429936136e-01
7.201035945593331489e-01,8.888274466432924958e-01
7.201096883569396701e-01,8.889568675435912670e-01
7.201139071398993119e-01,8.891333505894534195e-01
7.201171884155338487e-01,8.893804268536602553e-01
7.201200009375074984e-01,8.896510341906487263e-01
7.201228134594794827e-01,8.898275172365107677e-01
7.201256259814514671e-01,8.901451867190625089e-01
7.201284385034234514e-01,8.903452008377061855e-01
7.201312510253987664e-01,8.905687460291314972e-01
7.201340635473707508e-01,8.908981810480739449e-01
7.201368760693427351e-01,8.912040849942348686e-01
7.201396885913147194e-01,8.915452855495682449e-01
7.798621864233301615e-01,8.916747064498670161e-01
7.798659364526272508e-01,8.918394239593383510e-01
7.798692177282617877e-01,8.919923759324187573e-01
7.798720302502371027e-01,8.921923900510624339e-01
7.798753115258716395e-01,8.924512318516600873e-01
7.798781240478469545e-01,8.927571357978210109e-01
7.798809365698189389e-01,8.929689154528555051e-01
7.798837490917909232e-01,8.932395227898439760e-01
7.798865616137629075e-01,8.933924747629244933e-01
7.798893741357348919e-01,8.935218956632232645e-01
7.798926554113694287e-01,8.936866131726944884e-01
7.798954679333447437e-01,8.938160340729933706e-01
7.798982804553167281e-01,8.940278137280278647e-01
7.799015617309512649e-01,8.942395933830623589e-01
7.799053117602483542e-01,8.943807798197519476e-01
7.801017195446829922e-01,8.946749182295220537e-01
7.801050008203191943e-01,8.947925735934301184e-01
7.801120321252508205e-01,8.949337600301198181e-01
7.801148446472228049e-01,8.951690707579358364e-01
7.801176571691964545e-01,8.954043814857519656e-01
7.801204696911701042e-01,8.956279266771771663e-01
7.801232822131420885e-01,8.959338306233380900e-01
7.801270322424391779e-01,8.961691413511542192e-01
7.801303135180737147e-01,8.962985622514529904e-01
7.801331260400456991e-01,8.966044661976139141e-01
7.801359385620176834e-01,8.968162458526484082e-01
7.801387510839896677e-01,8.971221497988093319e-01
8.398612489160084404e-01,8.973339294538438260e-01
8.398649989453021991e-01,8.974986469633150499e-01
8.398678114672775141e-01,8.976163023272231145e-01
8.398715614965779341e-01,8.977339576911311791e-01
8.398748427722124710e-01,8.979104407369932206e-01
8.398781240478470078e-01,8.981222203920277147e-01
8.398809365698189922e-01,8.982987034378897562e-01
8.398837490917909765e-01,8.985928418476598623e-01
8.398865616137629608e-01,8.987575593571310861e-01
8.398903116430600502e-01,8.988634491846483332e-01
8.398931241650320345e-01,8.989928700849472154e-01
8.398973429479933417e-01,8.991340565216368041e-01
8.399001554699653260e-01,8.993458361766712983e-01
8.399043742529233025e-01,8.994399604677977278e-01
8.401012507910204929e-01,8.997693954867402866e-01
8.401101571106023291e-01,8.998635197778667161e-01
8.401139071398994185e-01,9.000047062145563048e-01
8.401167196618714028e-01,9.002870790879355933e-01
8.401200009375076050e-01,9.005694519613148818e-01
8.401232822131421418e-01,9.008047626891310111e-01
8.401265634887766787e-01,9.009577146622114174e-01
8.401293760107486630e-01,9.011224321716827523e-01
8.401321885327206473e-01,9.012283219991998884e-01
8.401354698083551842e-01,9.014518671906252001e-01
8.401382823303304992e-01,9.016165847000964240e-01
8.998603114086833887e-01,9.018048332823493940e-01
8.998635926843179256e-01,9.018871920370850059e-01
8.998682802209401199e-01,9.020519095465562298e-01
8.998720302502372093e-01,9.022166270560274537e-01
8.998757802795342986e-01,9.024401722474527654e-01
8.998785928015062829e-01,9.025460620749700125e-01
8.998818740771408198e-01,9.026872485116596012e-01
8.998856241064395745e-01,9.028754970939124602e-01
8.998893741357349985e-01,9.030402146033837951e-01
8.998926554113695353e-01,9.031461044309010422e-01
8.998964054406682900e-01,9.033108219403722661e-01
8.998996867163028268e-01,9.034167117678895131e-01
8.999029679919373637e-01,9.035343671317975778e-01
9.001007820373596591e-01,9.037814433960044136e-01
9.001068758349678456e-01,9.039226298326941134e-01
9.001157821545480164e-01,9.040638162693837021e-01
9.001185946765183354e-01,9.042167682424642194e-01
9.001214071984953158e-01,9.044403134338894201e-01
9.001242197204673001e-01,9.045932654069699375e-01
9.001279697497643895e-01,9.047697484528319789e-01
9.001321885327207006e-01,9.049579970350848379e-01
9.001354698083552375e-01,9.051815422265101496e-01
9.001382823303305525e-01,9.054050874179353503e-01
9.598603114086834420e-01,9.055933360001882093e-01
9.598654676989648582e-01,9.056874602913146388e-01
9.598696864819245000e-01,9.057815845824410683e-01
9.598729677575623676e-01,9.058757088735674978e-01
9.598771865405220094e-01,9.060168953102571976e-01
9.598814053234816512e-01,9.061463162105560798e-01
9.598846865991145227e-01,9.063227992564181212e-01
9.598874991210881724e-01,9.065345789114526154e-01
9.598921866577087014e-01,9.066639998117513866e-01
9.598982804553168879e-01,9.067816551756594512e-01
9.599015617309514248e-01,9.069463726851306751e-01
9.599062492675719538e-01,9.070875591218203748e-01
9.601064070813053464e-01,9.072993387768548690e-01
9.601110946179258754e-01,9.073816975315904809e-01
9.601162509082089569e-01,9.075581805774525224e-01
9.601195321838434937e-01,9.077817257688778341e-01
9.601232822131422484e-01,9.079935054239123282e-01
9.601275009961018903e-01,9.081346918606019170e-01
9.601307822717364271e-01,9.082641127609007992e-01
9.601350010546960689e-01,9.084052991975903879e-01
9.601378135766680533e-01,9.085582511706709052e-01
1.019862186423330375e+00,9.087464997529237642e-01
1.019865936452627464e+00,9.088406240440501938e-01
1.019871561496574763e+00,9.089347483351766233e-01
1.019876249033196958e+00,9.090406381626938703e-01
1.019881405323481705e+00,9.091582935266018239e-01
1.019884217845452135e+00,9.093700731816363181e-01
1.019888436628411554e+00,9.095112596183260179e-01
1.019895936687005733e+00,9.096289149822340825e-01
1.019900155469965597e+00,9.097818669553144888e-01
1.019903905499262464e+00,9.099465844647857127e-01
1.020104063312994302e+00,9.102054262653834771e-01
1.020112032125251034e+00,9.102995505565099066e-01
1.020115782154548123e+00,9.104642680659811305e-01
1.020119063430180884e+00,9.106407511118431719e-01
1.020122813459479749e+00,9.107584064757512365e-01
1.020126094735114286e+00,9.108878273760501187e-01
1.020130313518073928e+00,9.109701861307857307e-01
1.020134063547371017e+00,9.111113725674753194e-01
1.020137813576668107e+00,9.112407934677742016e-01
1.079860780162346101e+00,9.113231522225098136e-01
1.079866405206290070e+00,9.114408075864178782e-01
1.079869686481924607e+00,9.115819940231074670e-01
1.079872499003896591e+00,9.117467115325788019e-01
1.079876717786859563e+00,9.118290702873144138e-01
1.079879999062494100e+00,9.119937877967856377e-01
1.079883280338128637e+00,9.121702708426476791e-01
1.079886561613763174e+00,9.122879262065557437e-01
1.079894530426018129e+00,9.124408781796362611e-01
1.079902967991937413e+00,9.125938301527166674e-01
1.079906249267572171e+00,9.128173753441419791e-01
1.080113907139899521e+00,9.130409205355671798e-01
1.080117657169196832e+00,9.132409346542108564e-01
1.080120469691168594e+00,9.133821210909005561e-01
1.080123750966804907e+00,9.135233075275901449e-01
1.080127500996101997e+00,9.136527284278890271e-01
1.080132657286383413e+00,9.137939148645787268e-01
1.080136407315680502e+00,9.140056945196131100e-01
1.080139688591315039e+00,9.141351154199119922e-01
1.139863592684318139e+00,9.142763018566016919e-01
1.139867811467277781e+00,9.143821916841188280e-01
1.139870623989249765e+00,9.144998470480268926e-01
1.139873905264887632e+00,9.146645645574982275e-01
1.139879061555169049e+00,9.147822199214061811e-01
1.139882811584466138e+00,9.148881097489234282e-01
1.139887030367425780e+00,9.150881238675671048e-01
1.139894061672357406e+00,9.151822481586935343e-01
1.139900155469965704e+00,9.152646069134291462e-01
1.139904843006586121e+00,9.153940278137280284e-01
1.140105000820317738e+00,9.156175730051533401e-01
1.140111563371588588e+00,9.156999317598889521e-01
1.140118125922859438e+00,9.158175871237970167e-01
1.140120938444831200e+00,9.159470080240957879e-01
1.140126094735114393e+00,9.160881944607854876e-01
1.140133594793708571e+00,9.162176153610842588e-01
1.140137344823005661e+00,9.163352707249923235e-01
1.140140157344977645e+00,9.164882226980728408e-01
1.199869686481924713e+00,9.165941125255900879e-01
1.199872499003896698e+00,9.167117678894980415e-01
1.199878592801506549e+00,9.168294232534061061e-01
1.199883749091791296e+00,9.169706096900958059e-01
1.199895936687004339e+00,9.170764995176130530e-01
1.199901561730951638e+00,9.171588582723486649e-01
1.200103125805669357e+00,9.174412311457279534e-01
1.200110157110602760e+00,9.175235899004635653e-01
1.200117657169196939e+00,9.176765418735439717e-01
1.200122344705817357e+00,9.177706661646704012e-01
1.200128907257086430e+00,9.178765559921876482e-01
1.200132657286383520e+00,9.179589147469232602e-01
1.200136407315680609e+00,9.180530390380496897e-01
1.200140157344977698e+00,9.182530531566933663e-01
1.259864061437980798e+00,9.183589429842106133e-01
1.259868280220940440e+00,9.184413017389462253e-01
1.259872030250234198e+00,9.185354260300727658e-01
1.259877655294184828e+00,9.186413158575899018e-01
1.259883749091791350e+00,9.187354401487163313e-01
1.259887030367425886e+00,9.188177989034520543e-01
1.259890780396722976e+00,9.189119231945784838e-01
1.259898280455317154e+00,9.190060474857049133e-01
1.259903436745600125e+00,9.190884062404405253e-01
1.260105469573980397e+00,9.192295926771301140e-01
1.260113438386237128e+00,9.193237169682565435e-01
1.260118125922859544e+00,9.194531378685554257e-01
1.260121407198493859e+00,9.196413864508082847e-01
1.260125157227789394e+00,9.197472762783255318e-01
1.260133126040046125e+00,9.198531661058427789e-01
1.260138282330330872e+00,9.199708214697508435e-01
1.319863592684318299e+00,9.201826011247852266e-01
1.319868748974599715e+00,9.202767254159116561e-01
1.319873436511221909e+00,9.204179118526013559e-01
1.319879530308831761e+00,9.205473327529002381e-01
1.319883749091791403e+00,9.206767536531990093e-01
1.319887499121088492e+00,9.207708779443254388e-01
1.319899686716303311e+00,9.208650022354518683e-01
1.319904843006586281e+00,9.209591265265782978e-01
1.320109688356940314e+00,9.211473751088311568e-01
1.320116250908209388e+00,9.212297338635668797e-01
1.320120469691168807e+00,9.214062169094289212e-01
1.320126563488777105e+00,9.215003412005553507e-01
1.320131719779058521e+00,9.216062310280725978e-01
1.320136407315680716e+00,9.217238863919806624e-01
1.320140157344977805e+00,9.218415417558886160e-01
1.379866405206290336e+00,9.219356660470150455e-01
1.379872499003896857e+00,9.220180248017506575e-01
1.379878124047847487e+00,9.221239146292679045e-01
1.379880936569819472e+00,9.222651010659576043e-01
1.379885155352777559e+00,9.223827564298656689e-01
1.379893592918695067e+00,9.224533496482104633e-01
1.379901092977289245e+00,9.225710050121185279e-01
1.379904843006586335e+00,9.226533637668541399e-01
1.380107813342290157e+00,9.229710332494058811e-01
1.380116250908209441e+00,9.230651575405323106e-01
1.380119063430181203e+00,9.231475162952679225e-01
1.380121875952153410e+00,9.232651716591759872e-01
1.380132188532721127e+00,9.233710614866931232e-01
1.380135001054696442e+00,9.234769513142103703e-01
1.380139688591315306e+00,9.235828411417276174e-01
1.439871092742912584e+00,9.236887309692448644e-01
1.439875780279531448e+00,9.238181518695437466e-01
1.439880936569819525e+00,9.239005106242793586e-01
1.439886561613763494e+00,9.239946349154057881e-01
1.439891249150384134e+00,9.241475868884861944e-01
1.439900155469965970e+00,9.242299456432219174e-01
1.440105000820318004e+00,9.244887874438195707e-01
1.440110157110602973e+00,9.245593806621643651e-01
1.440119532183843809e+00,9.246535049532907946e-01
1.440127032242439764e+00,9.247711603171988592e-01
1.440131251025399406e+00,9.248652846083252888e-01
1.440135001054696495e+00,9.249829399722333534e-01
1.440139688591315359e+00,9.251005953361414180e-01
1.499870623989250085e+00,9.252182507000493716e-01
1.499873905264884622e+00,9.253829682095207065e-01
1.499878592801506816e+00,9.255006235734286602e-01
1.499884217845452561e+00,9.255947478645550897e-01
1.499888436628411981e+00,9.257241687648539719e-01
1.499898749208978366e+00,9.258182930559804014e-01
1.499904843006586441e+00,9.259241828834976484e-01
1.500108750849615369e+00,9.260771348565781658e-01
1.500118594676518757e+00,9.261830246840953018e-01
1.500124688474130386e+00,9.263124455843941840e-01
1.500132657286383786e+00,9.263830388027389784e-01
1.500138282330331085e+00,9.264653975574745903e-01
1.559863123930655959e+00,9.266065839941642901e-01
1.559872030250234465e+00,9.267242393580723547e-01
1.559878124047847647e+00,9.268536602583711259e-01
1.559887030367426153e+00,9.269360190131068489e-01
1.559895467933343660e+00,9.270419088406240959e-01
1.559902967991937839e+00,9.271242675953597079e-01
1.560106407081304214e+00,9.274537026143021556e-01
1.560115782154548603e+00,9.275242958326470610e-01
1.560119063430181363e+00,9.276184201237734905e-01
1.560124219720466332e+00,9.277243099512906266e-01
1.560133126040046392e+00,9.278654963879803264e-01
1.560138751083990361e+00,9.279831517518883910e-01
1.619864998945302892e+00,9.280537449702331854e-01
1.619875311525869055e+00,9.281596347977504324e-01
1.619883749091791669e+00,9.282655246252676795e-01
1.619887967874749535e+00,9.283478833800032914e-01
1.619898749208978472e+00,9.284302421347389034e-01
1.619906249267572651e+00,9.286773183989458502e-01
1.620110157110601357e+00,9.288538014448078917e-01
1.620115782154548656e+00,9.289479257359343212e-01
1.620123750966803833e+00,9.290420500270607507e-01
1.620135938562018429e+00,9.291361743181871802e-01
1.679865467698965498e+00,9.292655952184860624e-01
1.679875311525869108e+00,9.294067816551756511e-01
1.679879999062494633e+00,9.294891404099112631e-01
1.679887967874749588e+00,9.295714991646468750e-01
1.679898749208978526e+00,9.296538579193825980e-01
1.679903905499263050e+00,9.297832788196813691e-01
1.680110625864263962e+00,9.301597759841870872e-01
1.680120469691169127e+00,9.302656658117043342e-01
1.680123750966803886e+00,9.304068522483940340e-01
1.680127032242439977e+00,9.305245076123020986e-01
1.680134532301034156e+00,9.306186319034285281e-01
1.680138282330331245e+00,9.307362872673364818e-01
1.739864061437981224e+00,9.308657081676353640e-01
1.739874842772209940e+00,9.309598324587617935e-01
1.739884686599115327e+00,9.310421912134974054e-01
1.739888436628412194e+00,9.311127844318421998e-01
1.739891717904046953e+00,9.312422053321410820e-01
1.739903905499263104e+00,9.313716262324399642e-01
1.740113438386237554e+00,9.316187024966468000e-01
1.740120469691169180e+00,9.316892957149915944e-01
1.740123282213141387e+00,9.317716544697273173e-01
1.740136876069343641e+00,9.318422476880721117e-01
1.799863592684318725e+00,9.319246064428077236e-01
1.799872967757559783e+00,9.320069651975433356e-01
1.799879061555169635e+00,9.321010894886697651e-01
1.799885155352777932e+00,9.322069793161870122e-01
1.799890780396723455e+00,9.323246346800950768e-01
1.799899217962639408e+00,9.324187589712215063e-01
1.799906249267572811e+00,9.326305386262560004e-01
1.800117188415534919e+00,9.328423182812904946e-01
1.800122344705816335e+00,9.330070357907617185e-01
1.800132188532721500e+00,9.331482222274513072e-01
1.800140157344978231e+00,9.332658775913593718e-01
1.859876717786856926e+00,9.333600018824858013e-01
1.859880936569819898e+00,9.334658917100030484e-01
1.859889374135735851e+00,9.335953126103019306e-01
1.859897811701653580e+00,9.337129679742099952e-01
1.859906249267572864e+00,9.339482787020260135e-01
1.860112969632575108e+00,9.341247617478880549e-01
1.860121407198494392e+00,9.342306515754053020e-01
1.860126094735113256e+00,9.343483069393133666e-01
1.860136876069343748e+00,9.344306656940489786e-01
1.919860780162346847e+00,9.345365555215662257e-01
1.919872967757559890e+00,9.346071487399110200e-01
1.919876717786856979e+00,9.347836317857730615e-01
1.919883280338129383e+00,9.349012871496811261e-01
1.919888905382074906e+00,9.349954114408075556e-01
1.919892186657709665e+00,9.351130668047156203e-01
1.919900624223627172e+00,9.352189566322328673e-01
1.919904374252924262e+00,9.353366119961409320e-01
1.920116719661872473e+00,9.356660470150833797e-01
1.920123282213141547e+00,9.358189989881638970e-01
1.920133126040046712e+00,9.359601854248534858e-01
1.920136876069343801e+00,9.360543097159799153e-01
1.979861717669668675e+00,9.361601995434971624e-01
1.979875780279531927e+00,9.362660893710144094e-01
1.979880467816157452e+00,9.364425724168764509e-01
1.979886561613763973e+00,9.365366967080028804e-01
1.979890311643061063e+00,9.366425865355201275e-01
1.979902967991936658e+00,9.367602418994281921e-01
1.980109219603276571e+00,9.370779113819799333e-01
1.980119532183844289e+00,9.371602701367155452e-01
1.980125157227788257e+00,9.372543944278419747e-01
1.980129376010749676e+00,9.373249876461867691e-01
1.980137344823006407e+00,9.374308774737040162e-01
2.039861248916009728e+00,9.375250017648304457e-01
2.039876717786857085e+00,9.376073605195660576e-01
2.039881874077141610e+00,9.377014848106924871e-01
2.039892186657709772e+00,9.377956091018189166e-01
2.039902967991936933e+00,9.378779678565545286e-01
2.040111563371587611e+00,9.382074028754970874e-01
2.040115313400886699e+00,9.383132927030143344e-01
2.040122813459479101e+00,9.384074169941407639e-01
2.040129844764412503e+00,9.384897757488763759e-01
2.040139219837653339e+00,9.385603689672211702e-01
2.099871561496575723e+00,9.386662587947384173e-01
2.099879999062491898e+00,9.387956796950372995e-01
2.099883749091792318e+00,9.389721627408993410e-01
2.099890311643060947e+00,9.390898181048074056e-01
2.099896874194330465e+00,9.391839423959338351e-01
2.099903905499261647e+00,9.393133632962327173e-01
2.100112969632573545e+00,9.395133774148763939e-01
2.100117657169197738e+00,9.395957361696120058e-01
2.100127500996101126e+00,9.397133915335199594e-01
2.100138282330331840e+00,9.398075158246465000e-01
2.159862186423331387e+00,9.398898745793821119e-01
2.159872030250235220e+00,9.399839988705085414e-01
2.159875311525869535e+00,9.401722474527614004e-01
2.159881874077141717e+00,9.403016683530601716e-01
2.159886561613764133e+00,9.404193237169682362e-01
2.159890311643061445e+00,9.405369790808763009e-01
2.159895467933344193e+00,9.406781655175660006e-01
2.159904843006587249e+00,9.407722898086924301e-01
2.160113907139899148e+00,9.409723039273359957e-01
2.160119063430181896e+00,9.410428971456809011e-01
2.160123282213141760e+00,9.411252559004165130e-01
2.160134532301034582e+00,9.411958491187613074e-01
2.219861248916009444e+00,9.412782078734969193e-01
2.219872030250234829e+00,9.413958632374049840e-01
2.219878124047844903e+00,9.415135186013130486e-01
2.219883749091792424e+00,9.416311739652211132e-01
2.219888905382075173e+00,9.417370637927383603e-01
2.219902030484613320e+00,9.418782502294279491e-01
2.220112032125250323e+00,9.420664988116808081e-01
2.220121407198494712e+00,9.421370920300256024e-01
2.220125625981451023e+00,9.422429818575428495e-01
2.220135001054697188e+00,9.423253406122784614e-01
2.220139688591316052e+00,9.424194649034048910e-01
2.279864061437981704e+00,9.425135891945314315e-01
2.279873436511222984e+00,9.426194790220485675e-01
2.279881405323479271e+00,9.427606654587382673e-01
2.279887499121089345e+00,9.428665552862555144e-01
2.279902030484613373e+00,9.429489140409911263e-01
2.279905780513912461e+00,9.430548038685083734e-01
2.280118594676519450e+00,9.433960044238416387e-01
2.280124688474129524e+00,9.434783631785773617e-01
2.280129376010748388e+00,9.435607219333129736e-01
2.280137344823006451e+00,9.437136739063933799e-01
2.339860311408684446e+00,9.438195637339106270e-01
2.339864061437981757e+00,9.439136880250370565e-01
2.339870155235588278e+00,9.439960467797726684e-01
2.339877186540519904e+00,9.440901710708990979e-01
2.339883280338129978e+00,9.441960608984163450e-01
2.339889842889398608e+00,9.443137162623244096e-01
2.339894999179681800e+00,9.444431371626232918e-01
2.339906249267573290e+00,9.447019789632209452e-01
2.340114844647222636e+00,9.449255241546462569e-01
2.340125157227788577e+00,9.450314139821633930e-01
2.340129376010748441e+00,9.451961314916347279e-01
2.340135938562019291e+00,9.453137868555427925e-01
2.399861248916010048e+00,9.454314422194507461e-01
2.399865936452628468e+00,9.455608631197496283e-01
2.399876717786857405e+00,9.456432218744852403e-01
2.399880936569816825e+00,9.457844083111749400e-01
2.399887967874750228e+00,9.458902981386921871e-01
2.399893124165033420e+00,9.459844224298186166e-01
2.399900624223627599e+00,9.460903122573358637e-01
2.400112969632574256e+00,9.464315128126691290e-01
2.400119532183844662e+00,9.465138715674047409e-01
2.400126094735113735e+00,9.466197613949219880e-01
2.400130313518073599e+00,9.467727133680023943e-01
2.400137344823006558e+00,9.468550721227381173e-01
2.459863592684319311e+00,9.469491964138645468e-01
2.459868280220941728e+00,9.470315551686001587e-01
2.459874374018547805e+00,9.471256794597265882e-01
2.459878592801504560e+00,9.472315692872438353e-01
2.459881405323479875e+00,9.473727557239334240e-01
2.459885155352778519e+00,9.475139421606231238e-01
2.459891249150385040e+00,9.476433630609218950e-01
2.459896405440668232e+00,9.477963150340024123e-01
2.459903905499261967e+00,9.478904393251288418e-01
2.460117657169198058e+00,9.481257500529448601e-01
2.460122344705816921e+00,9.482081088076805830e-01
2.460127032242438894e+00,9.482787020260253774e-01
2.460131251025398758e+00,9.483963573899334421e-01
2.460139219837653712e+00,9.485022472174506891e-01
2.519862186423331707e+00,9.485728404357954835e-01
2.519867811467278784e+00,9.486669647269219130e-01
2.519872499003898092e+00,9.487493234816575249e-01
2.519879530308829274e+00,9.488552133091747720e-01
2.519887030367427005e+00,9.489728686730828366e-01
2.519892186657710198e+00,9.491022895733816078e-01
2.519899217962640048e+00,9.491728827917265132e-01
2.520113438386236915e+00,9.493728969103701898e-01
2.520117188415533782e+00,9.494670212014966193e-01
2.520125625981451289e+00,9.495493799562322312e-01
2.520129844764411153e+00,9.496435042473586607e-01
2.520134063547372349e+00,9.497729251476574319e-01
2.579861717669669208e+00,9.498552839023931549e-01
2.579873905264885359e+00,9.499847048026919261e-01
2.579878124047845223e+00,9.501141257029908083e-01
2.579882342830801534e+00,9.503141398216344848e-01
2.579886561613764506e+00,9.503964985763700968e-01
2.579891249150385146e+00,9.505023884038873438e-01
2.579897342947993444e+00,9.506200437677954085e-01
2.579903436745599521e+00,9.507494646680941797e-01
2.580116719661871283e+00,9.510436030778642857e-01
2.580121407198495032e+00,9.511259618325998977e-01
2.580125625981451343e+00,9.512200861237263272e-01
2.580128907257086102e+00,9.513612725604160270e-01
2.580135469808356952e+00,9.514671623879332740e-01
2.580139219837653819e+00,9.515730522154505211e-01
2.639865936452628681e+00,9.516554109701861330e-01
2.639871561496576202e+00,9.517260041885309274e-01
2.639874842772210961e+00,9.518436595524389920e-01
2.639879999062491933e+00,9.519613149163470567e-01
2.639883280338126692e+00,9.520907358166458279e-01
2.639888436628412993e+00,9.521730945713815508e-01
2.639892655411371081e+00,9.522907499352895044e-01
2.639897811701654273e+00,9.524201708355883866e-01
2.639902967991937466e+00,9.525142951267148161e-01
2.640114844647222903e+00,9.527378403181401278e-01
2.640122344705817081e+00,9.528201990728757398e-01
2.640126563488776501e+00,9.528907922912205342e-01
2.640130313518073812e+00,9.530437442643010515e-01
2.640134532301035009e+00,9.531378685554274810e-01
2.640138751083991320e+00,9.532202273101630929e-01
2.699863592684319524e+00,9.533496482104618641e-01
2.699873436511222913e+00,9.534320069651975871e-01
2.699877655294182777e+00,9.535378967927148341e-01
2.699881405323480088e+00,9.536673176930136053e-01
2.699888905382075599e+00,9.537849730569216700e-01
2.699892186657710358e+00,9.538555662752664643e-01
2.699896874194330998e+00,9.539849871755653465e-01
2.699901561730951194e+00,9.541614702214273880e-01
2.699906249267571834e+00,9.543497188036802470e-01
2.700118594676518491e+00,9.545967950678871938e-01
2.700125157227788897e+00,9.546791538226228058e-01
2.700128907257086208e+00,9.548321057957032121e-01
2.700134063547372509e+00,9.549732922323929118e-01
2.700139688591316478e+00,9.551027131326916830e-01
2.759862655176994473e+00,9.551968374238181125e-01
2.759869217728263546e+00,9.552909617149445420e-01
2.759873905264885963e+00,9.553968515424617891e-01
2.759879061555166935e+00,9.555145069063698537e-01
2.759882342830801694e+00,9.556203967338871008e-01
2.759885624106437785e+00,9.557498176341859830e-01
2.759888905382075652e+00,9.558674729980939366e-01
2.759892186657710411e+00,9.559498317528296596e-01
2.759897342947993160e+00,9.560204249711744540e-01
2.759903436745600125e+00,9.560910181895192483e-01
2.760119063430180653e+00,9.563498599901169017e-01
2.760127969749764265e+00,9.564322187448526247e-01
2.760132188532720576e+00,9.566087017907146661e-01
2.760137344823006877e+00,9.567498882274042549e-01
2.819863123930657078e+00,9.568793091277031371e-01
2.819868280220942047e+00,9.569734334188295666e-01
2.819875780279532673e+00,9.570910887827376312e-01
2.819879530308829985e+00,9.572675718285996727e-01
2.819884217845450181e+00,9.574322893380708965e-01
2.819892186657710464e+00,9.575264136291973260e-01
2.819895936687005999e+00,9.576323034567145731e-01
2.819899686716302867e+00,9.577381932842318202e-01
2.820118125922859154e+00,9.580088006212202911e-01
2.820123750966804899e+00,9.581146904487375382e-01
2.820127500996101766e+00,9.581970492034731501e-01
2.820130782271736525e+00,9.583970633221168267e-01
2.820136876069344822e+00,9.585264842224157089e-01
2.879864530191644789e+00,9.586323740499329560e-01
2.879868280220941656e+00,9.587382638774502031e-01
2.879875311525870174e+00,9.588206226321858150e-01
2.879879530308829594e+00,9.589853401416570389e-01
2.879882811584464353e+00,9.591265265783467386e-01
2.879887499121089878e+00,9.592441819422546923e-01
2.879892655411371294e+00,9.593383062333812328e-01
2.879897811701654486e+00,9.594441960608983688e-01
2.879901092977288801e+00,9.595618514248064335e-01
2.880117188415534102e+00,9.597265689342777684e-01
2.880123282213142399e+00,9.598324587617949044e-01
2.880128907257086368e+00,9.599854107348754217e-01
2.880132657286383235e+00,9.601736593171282808e-01
2.880136407315681879e+00,9.603148457538178695e-01
2.939864061437982290e+00,9.604677977268983868e-01
2.939871092742913916e+00,9.605972186271972690e-01
2.939880936569817749e+00,9.607148739911052227e-01
2.939885155352775392e+00,9.608325293550132873e-01
2.939894061672359005e+00,9.609266536461397168e-01
2.939896874194331211e+00,9.610325434736569639e-01
2.939900624223628078e+00,9.611384333011742109e-01
2.940116719661871603e+00,9.613502129562087051e-01
2.940129844764411526e+00,9.614913993928982938e-01
2.940134063547370946e+00,9.616443513659788112e-01
2.940138282330332586e+00,9.617620067298867648e-01
2.999866873959954106e+00,9.618796620937948294e-01
2.999872030250235966e+00,9.619855519213120765e-01
2.999879530308829700e+00,9.621032072852201411e-01
2.999884686599112893e+00,9.622796903310821826e-01
2.999887967874747652e+00,9.624561733769442240e-01
2.999894999179682387e+00,9.625738287408522886e-01
2.999899217962640474e+00,9.627385462503235125e-01
2.999906249267572100e+00,9.628209050050592355e-01
3.000121407198495405e+00,9.631268089512200481e-01
3.000130313518074132e+00,9.632091677059556600e-01
3.000133126040045894e+00,9.633268230698637247e-01
3.000138282330332196e+00,9.634562439701626069e-01
3.059863592684319844e+00,9.635386027248982188e-01
3.059869686481926365e+00,9.636327270160246483e-01
3.059876717786857991e+00,9.637033202343694427e-01
3.059879999062492750e+00,9.638915688166223017e-01
3.059883749091789618e+00,9.640209897169211839e-01
3.059888905382075919e+00,9.641739416900017012e-01
3.059897342947993870e+00,9.643033625903004724e-01
3.059900624223628185e+00,9.644210179542085370e-01
3.060119063430181363e+00,9.645857354636797609e-01
3.060127500996101979e+00,9.646680942184153729e-01
3.060130782271736738e+00,9.647622185095418024e-01
3.060137344823007588e+00,9.648916394098406846e-01
3.119864530191645002e+00,9.649739981645762965e-01
3.119869217728263866e+00,9.650681224557027260e-01
3.119882811584464566e+00,9.652093088923924258e-01
3.119886561613761877e+00,9.652799021107372202e-01
3.119891249150385626e+00,9.653622608654728321e-01
3.119896405440668374e+00,9.654681506929900792e-01
3.119900155469965686e+00,9.656328682024613030e-01
3.120119532183843525e+00,9.658564133938866147e-01


==> csv/cdf_plot_cir_large.csv <==
qe, pe
9.375073242723352962e-05,2.149687430505794160e-03
1.129696325752327368e-04,5.946644922701852486e-03
1.317197790573487737e-04,3.824137448213947577e-02
1.504699255461261487e-04,1.135133799510760766e-01
1.692200720315728546e-04,1.451492014858375978e-01
5.981156102782381190e-02,1.464587811848813426e-01
5.983546746458734411e-02,1.496956668561027215e-01
5.985421761107612149e-02,1.939248680124863178e-01
5.987296775756156819e-02,2.488283791686227986e-01
5.989171790404701490e-02,2.703005444227553622e-01
6.009890702271203367e-02,2.719313417838287728e-01
6.011859467651925470e-02,2.799453106339518937e-01
6.013734482300803208e-02,3.174536499386391708e-01
6.015609496949014812e-02,3.859141937024865299e-01
6.017484511597892549e-02,3.973297752300000707e-01
1.198246861303620125e-01,3.979145561019001298e-01
1.198434362768474593e-01,4.045036363486611553e-01
1.198621864233295753e-01,4.481892383846869943e-01
1.198809365698183527e-01,4.794214787543343848e-01
1.198996867163021340e-01,4.864470855674433714e-01
1.201110946179251293e-01,4.890909540164562475e-01
1.201298447644105760e-01,5.105960646718226137e-01
1.201485949108960227e-01,5.554924102031907340e-01
1.201673450573848001e-01,5.751690510900809850e-01
1.798228111157118558e-01,5.762068312289457817e-01
1.798439050305100650e-01,5.803908971856390764e-01
1.798626551769921811e-01,6.053388022699381921e-01
1.798814053234809585e-01,6.269015673774637198e-01
1.799006242236272923e-01,6.321810679251810283e-01
1.801125008789111748e-01,6.344213552090797181e-01
1.801312510253982868e-01,6.517259272071359577e-01
1.801500011718837335e-01,6.789470649765675381e-01
1.801687513183691802e-01,6.876858326538344279e-01
2.398256236376838935e-01,6.883694497294359227e-01
2.398457800451569977e-01,6.916392808018910765e-01
2.398645301916424444e-01,7.056575490268751638e-01
2.398832803381278911e-01,7.184897828074423565e-01
2.399039054992618825e-01,7.213807417657087662e-01
2.401134383862363331e-01,7.235551382471399062e-01
2.401321885327201144e-01,7.362226450215380025e-01
2.401509386792088918e-01,7.523658916261026786e-01
2.401701575793568910e-01,7.568876479454423878e-01
2.998317174352904679e-01,7.573571199130241238e-01
2.998509363354417978e-01,7.609481686475089157e-01
2.998696864819272445e-01,7.694975002676813780e-01
2.998884366284110259e-01,7.775608872196552168e-01
3.001003132836982390e-01,7.792328663322708460e-01
3.001209384448322304e-01,7.831533690790937197e-01
3.001396885913176771e-01,7.928146079909070831e-01
3.001584387377997931e-01,8.009191766944231405e-01
3.598214048547276889e-01,8.020722657376063713e-01
3.598481238134698668e-01,8.037030630986796709e-01
3.598668739599519828e-01,8.087190004365265583e-01
3.598856241064390948e-01,8.146491726586114757e-01
3.600970320080620901e-01,8.162552609687595551e-01
3.601204696911697312e-01,8.191379835767175210e-01
3.601392198376551779e-01,8.253481917092897469e-01
3.601579699841406246e-01,8.302241110918929801e-01
4.198340612036033370e-01,8.309900916705789120e-01
4.198556238720607681e-01,8.326126526813438788e-01
4.198743740185495454e-01,8.360307380593511306e-01
4.198935929186958793e-01,8.396300231441443662e-01
4.201106258642645086e-01,8.405689670793078383e-01
4.201293760107482900e-01,8.442917974187278407e-01
4.201481261572370673e-01,8.492171349031817362e-01
4.201729701013290352e-01,8.507490960605536001e-01
4.798523425964262845e-01,8.516221491932495224e-01
4.798710927429150619e-01,8.537883093243722188e-01
4.798898428893971779e-01,8.567863408366485078e-01
4.801078133422909122e-01,8.578570663767471904e-01
4.801279697497640164e-01,8.604926984754515118e-01
4.801467198962494631e-01,8.640178564074687539e-01
4.801725013476665360e-01,8.651874181512687612e-01
5.398537488574139953e-01,8.658627988765618122e-01
5.398734365112245470e-01,8.676583232438042081e-01
5.398921866577099937e-01,8.694703203116634915e-01
5.401115633715880548e-01,8.702363008903494235e-01
5.401303135180735016e-01,8.723612792699299012e-01
5.401490636645589483e-01,8.748568934133906794e-01
5.998373424792380337e-01,8.755569831896090616e-01
5.998640614379802116e-01,8.763888545707626543e-01
5.998828115844656583e-01,8.781020154349205020e-01
5.999034367455996497e-01,8.792303954271782906e-01
6.001200009375073918e-01,8.805646841771473943e-01
6.001392198376520604e-01,8.825249355505588866e-01
6.001607825061128221e-01,8.839168787526870963e-01
6.598570301330486387e-01,8.845098959748955991e-01
6.598767177868591904e-01,8.855064943622181772e-01
6.598954679333446371e-01,8.868490194624957246e-01
6.601181259228605658e-01,8.876891271939577610e-01
6.601373448230052343e-01,8.890728340457776380e-01
6.601631262744223072e-01,8.902506321398861999e-01
7.198645301916428707e-01,8.908683584130200339e-01
7.198842178454517571e-01,8.918320113991088371e-01
7.201050008203191410e-01,8.924744467231680023e-01
7.201303135180736614e-01,8.934875178111075789e-01
7.201495324182216606e-01,8.946323705039822549e-01
7.798514050891047766e-01,8.950936061212555472e-01
7.798767177868592970e-01,8.959254775024091400e-01
7.798996867163027202e-01,8.967902942847965075e-01
7.801204696911701042e-01,8.975562748634824395e-01
7.801406260986398777e-01,8.986928912060487828e-01
8.398518738427640518e-01,8.993600355810332792e-01
8.398767177868593503e-01,9.000601253572516613e-01
8.399043742529233025e-01,9.007437424328531561e-01
8.401265634887766787e-01,9.015756138140067488e-01
8.401467198962497829e-01,9.023498307430011245e-01
8.998542176110768676e-01,9.028687208124336339e-01
8.998804678161564929e-01,9.035276288371096864e-01
9.001078133422912853e-01,9.041288824096266330e-01
9.001354698083552375e-01,9.049607537907802257e-01
9.598495300744547265e-01,9.056526072166901642e-01
9.598818740771408731e-01,9.061632609358141188e-01
9.601162509082089569e-01,9.068551143617240573e-01
9.601396885913149326e-01,9.075963858894846581e-01
1.019853748857414422e+00,9.081317486595339439e-01
1.019887030367425673e+00,9.087082931811255593e-01
1.020123750966804854e+00,9.092930740530256184e-01
1.020155157462165896e+00,9.098613822243087901e-01
1.079872967757559143e+00,9.103802722937411884e-01
1.080102188298345922e+00,9.110309439681087973e-01
1.080136407315680502e+00,9.117227973940187358e-01
1.139860311408683602e+00,9.122828692149934637e-01
1.139887030367425780e+00,9.128923591378188540e-01
1.140129844764411482e+00,9.134030128569428086e-01
1.140172501347663792e+00,9.139877937288428678e-01
1.199891717904046473e+00,9.144737383970414912e-01
1.200131719779058415e+00,9.149761557658570021e-01
1.259854686364739740e+00,9.155444639371401738e-01
1.259886561613763334e+00,9.159809905034881350e-01
1.260125157227789394e+00,9.165163532735374208e-01
1.319853748857414688e+00,9.171258431963628110e-01
1.319890780396723029e+00,9.176447332657952094e-01
1.320139219837652700e+00,9.181553869849192751e-01
1.379866873959952889e+00,9.185919135512671252e-01
1.380105000820317951e+00,9.191766944231671843e-01
1.380141094852302963e+00,9.196544027410573641e-01
1.439876249033197331e+00,9.201321110589475438e-01
1.440124219720467780e+00,9.206592374786884969e-01
1.440157501230479031e+00,9.211369457965785656e-01
1.499886561613763547e+00,9.216723085666279625e-01
1.500138282330331085e+00,9.221170714832843673e-01
1.559875311525869002e+00,9.226771433042589843e-01
1.560131719779058734e+00,9.232042697239999374e-01
1.619873436511222176e+00,9.237231597934323357e-01
1.620127032242439924e+00,9.242914679647155074e-01
1.679865467698965498e+00,9.248103580341479057e-01
1.680121875952153676e+00,9.253951389060479649e-01
1.680157969984141797e+00,9.260622832810324612e-01
1.739891717904046953e+00,9.265152825479973098e-01
1.740153751201182208e+00,9.270012272161959332e-01
1.799882342830804172e+00,9.274789355340861130e-01
1.800141094852303336e+00,9.281131345078368344e-01
1.859872499003897284e+00,9.286484972778862312e-01
1.860124688474129151e+00,9.292003327485525155e-01
1.919832186188954459e+00,9.296945137670595827e-01
1.919891249150384560e+00,9.301886947855666499e-01
1.920146251142584859e+00,9.308723118611680336e-01
1.979881405323482557e+00,9.313664928796752118e-01
1.980133126040046765e+00,9.318524375478738353e-01
2.039861248916009728e+00,9.323713276173062336e-01
2.040126563488775968e+00,9.329149267376639632e-01
2.099855155118399708e+00,9.333761623549372555e-01
2.099906249267573077e+00,9.339362341759119834e-01
2.100157501230479618e+00,9.344221788441106069e-01
2.159887967874750014e+00,9.349657779644683364e-01
2.160136407315681240e+00,9.354352499320500725e-01
2.219862186423331440e+00,9.359870854027163567e-01
2.220124219720466918e+00,9.364977391218403113e-01
2.220157501230479724e+00,9.369919201403473785e-01
2.279893592918695866e+00,9.374778648085460020e-01
2.280142501113288311e+00,9.380379366295207300e-01
2.339861717669668995e+00,9.385074085971024660e-01
2.340113907139898863e+00,9.390921894690025251e-01
2.340151876186529201e+00,9.396934430415194717e-01
2.399865936452628468e+00,9.401382059581757655e-01
2.400120469691169767e+00,9.406241506263743890e-01
2.400156094969492226e+00,9.411512770461153421e-01
2.459878124047845116e+00,9.415630945615378611e-01
2.460122344705816921e+00,9.421643481340548076e-01
2.460156563723154832e+00,9.426667655028703185e-01
2.519877186540520064e+00,9.430785830182929486e-01
2.520128438503423496e+00,9.435645276864915720e-01
2.520165001289070617e+00,9.440587087049986392e-01
2.579886561613764506e+00,9.445611260738141501e-01
2.580135469808356952e+00,9.451129615444804344e-01
2.639851405089102876e+00,9.456812697157636061e-01
2.639889842889399318e+00,9.461507416833452311e-01
2.640134063547372456e+00,9.466613954024692967e-01
2.640166407550058381e+00,9.472132308731354700e-01
2.699878592801504773e+00,9.476991755413340934e-01
2.700120469691170033e+00,9.483580835660102570e-01
2.700158907491464255e+00,9.489675734888356473e-01
2.759875311525870067e+00,9.493876273545666100e-01
2.760116719661871443e+00,9.499641718761582254e-01
2.760157032476817651e+00,9.505901344996005031e-01
2.819878124047845436e+00,9.510843155181075703e-01
2.820126094735114108e+00,9.516938054409329606e-01
2.820160313752452019e+00,9.523691861662260116e-01
2.879880936569817251e+00,9.528798398853499663e-01
2.880128438503423816e+00,9.533822572541655882e-01
2.880163595028086831e+00,9.540411652788416408e-01
2.939883280338126958e+00,9.545271099470402643e-01
2.940138282330332586e+00,9.551283635195572108e-01
2.999857967640372713e+00,9.556472535889896092e-01
2.999899217962640474e+00,9.562896889130488853e-01
3.000150938679207790e+00,9.569238878867996068e-01
3.059867342713617155e+00,9.573439417525305695e-01
3.059905311760248825e+00,9.579204862741221849e-01
3.060155157462164155e+00,9.585052671460222440e-01
3.119889842889399745e+00,9.589747391136039800e-01
3.120150938679207897e+00,9.595595199855040391e-01
3.179877655294183203e+00,9.600125192524688877e-01
3.180137344823007695e+00,9.605231729715928424e-01
3.239868280220941976e+00,9.609020450857815865e-01
3.240131719779058450e+00,9.614209351552139848e-01
3.299861248916010403e+00,9.618327526706366148e-01
3.300134532301033818e+00,9.624340062431535614e-01
3.359881874077139674e+00,9.628705328095014115e-01
3.360151407432870663e+00,9.634388409807845832e-01
3.419897811701654966e+00,9.638424221458986585e-01
3.420183282681894532e+00,9.642954214128635071e-01
3.480137344823006185e+00,9.647401843295199120e-01
3.540125157227787867e+00,9.652343653480269792e-01
3.599881405323480443e+00,9.656626555640664966e-01
3.600169688825693992e+00,9.661486002322651201e-01
3.660170626333019150e+00,9.666015994992298577e-01
3.720165470042734235e+00,9.671451986195876982e-01
3.780169688825694152e+00,9.676640886890200965e-01
3.899877186540521290e+00,9.681994514590694934e-01
3.959895467933342683e+00,9.687348142291187791e-01
4.020125625981450845e+00,9.693031224004019508e-01
4.079897811701655108e+00,9.696902308648991387e-01
4.139906249267573557e+00,9.701679391827893184e-01
4.199865936452626514e+00,9.706538838509879419e-01
4.259888436628410879e+00,9.712139556719626698e-01
4.320137813576669039e+00,9.717822638432457305e-01
4.380146719896249152e+00,9.722682085114443540e-01
4.440166876303718979e+00,9.727623895299515322e-01
4.559870155235587141e+00,9.732565705484585994e-01
4.619887967874748647e+00,9.737095698154233370e-01
4.679896405440667095e+00,9.741543327320797419e-01
4.739875780279534823e+00,9.746402774002783653e-01
4.799867811467278145e+00,9.751262220684769888e-01
4.800182345174571097e+00,9.755627486348249500e-01
4.860177657637951398e+00,9.759828025005559127e-01
4.979852811350089503e+00,9.764605108184460924e-01
5.039881874077140722e+00,9.769382191363362722e-01
5.099898749208978010e+00,9.774076911039180082e-01
5.159903436745598704e+00,9.778689267211913005e-01
5.220144844881601465e+00,9.783960531409321426e-01
5.280136876069343899e+00,9.789067068600562083e-01
5.339906249267571070e+00,9.793267607257871710e-01
5.400152344940193139e+00,9.798374144449111256e-01
5.519877655294181729e+00,9.802821773615675305e-01
5.580172501347664848e+00,9.808257764819253710e-01
5.700162188767098570e+00,9.814105573538253191e-01
5.820153282447518173e+00,9.819706291748000471e-01
5.939903905499262393e+00,9.823577376392972349e-01
6.059905311760248381e+00,9.829672275621226252e-01
6.179877655294182759e+00,9.836178992364903451e-01
6.300142969866950438e+00,9.842273891593157353e-01
6.420186095203868959e+00,9.847956973305989070e-01
6.540162657520760092e+00,9.853640055018819677e-01
6.660165001289071185e+00,9.859734954247073579e-01
6.780147657403573724e+00,9.864429673922890940e-01
6.899902030484613924e+00,9.869042030095623863e-01
7.020162188767097966e+00,9.874313294293033394e-01
7.140149532418220701e+00,9.878513832950343021e-01
7.259884217845450571e+00,9.882879098613822633e-01
7.379851405089103977e+00,9.887491454786554446e-01
7.499880936569818246e+00,9.892350901468541791e-01
7.620153282447517995e+00,9.897704529169034648e-01
7.800158438737799571e+00,9.902646339354105320e-01
7.979880467816156120e+00,9.907093968520669369e-01
8.159892655411368878e+00,9.911129780171810122e-01
8.339858905147695012e+00,9.915906863350711919e-01
8.519861717669668266e+00,9.920107402008022657e-01
8.700164063781748780e+00,9.924884485186924454e-01
8.939863123930656741e+00,9.929332114353487393e-01
9.119862655176993016e+00,9.933944470526220316e-01
9.299859842655020969e+00,9.937733191668107757e-01
9.539863123930656386e+00,9.941933730325418495e-01
9.719867811467278074e+00,9.945969541976559247e-01
9.959859373901359447e+00,9.950993715664714356e-01
1.014017718888428909e+01,9.955606071837447280e-01
1.049987906155516804e+01,9.959394792979334721e-01
1.079990624926757192e+01,9.963348241127392146e-01
1.122022922054078542e+01,9.967548779784701773e-01
1.157986921772826427e+01,9.971337500926589215e-01
1.211987437401855061e+01,9.974879131559223344e-01
1.272023390807740562e+01,9.979656214738125142e-01
1.350023390807740498e+01,9.983939116898520316e-01
1.439987859280150495e+01,9.987563111034238883e-01
1.464022593926514837e+01,9.992999102237816178e-01
1.535988609286009954e+01,9.998846910956816769e-01


==> csv/cdf_plot_cn.csv <==
qe, pe
9.375073242723352962e-05,8.588841565286961174e-03
9.656325439921786824e-05,9.859519495493799385e-03
9.937577637286754140e-05,1.162434995411440811e-02
1.021882983465172146e-04,1.362449114055109753e-02
1.050008203185015532e-04,1.677765489328658655e-02
1.078133422904858918e-04,2.170741464103348450e-02
1.106258642641355650e-04,2.740193425418264647e-02
1.134383862377852381e-04,3.190813469186060125e-02
1.162509082097695767e-04,3.682612890321669552e-02
1.190634301817539153e-04,4.329717391815893213e-02
1.218759521537382540e-04,5.065063416241146615e-02
1.246884741290532617e-04,6.032190507565239612e-02
1.275009961010376003e-04,7.132268160105419141e-02
1.303135180730219389e-04,8.114690448737557626e-02
1.331260400450062775e-04,9.067698896392686891e-02
1.359385620203212852e-04,1.014306892251217729e-01
1.387510839923056238e-04,1.149728216109372481e-01
5.986078016234519517e-02,1.307268748382238721e-01
5.986359268431717950e-02,1.452337812080852775e-01
5.986640520629249451e-02,1.556933430595100754e-01
5.986921772826447885e-02,1.641057015789349760e-01
5.987203025023646319e-02,1.713650375320610875e-01
5.987484277221177820e-02,1.812480881003364908e-01
5.987765529418376254e-02,1.909664211591406424e-01
5.988046781615574687e-02,1.981081017483587170e-01
5.988328033812773121e-02,2.039791044073699378e-01
5.988609286009971555e-02,2.086970845000823693e-01
5.988890538207503056e-02,2.123208697084500163e-01
5.989171790404701490e-02,2.178977339576911310e-01
5.989453042601899924e-02,2.237805021530931693e-01
5.989734294799264891e-02,2.274748805798056384e-01
5.990015546996463325e-02,2.297456291032308195e-01
5.990296799193828292e-02,2.313339765159893591e-01
5.990578051391193259e-02,2.328046685648398617e-01
6.009609450073671866e-02,2.351224792338282576e-01
6.009890702271203367e-02,2.367108266465868249e-01
6.010171954468401800e-02,2.385815469327246530e-01
6.010453206665600234e-02,2.410405440384027209e-01
6.010734458862965202e-02,2.447466880015059798e-01
6.011015711060163635e-02,2.498764618678965543e-01
6.011296963257528603e-02,2.552768430712756276e-01
6.011578215454893570e-02,2.603830858648845670e-01
6.011859467651925470e-02,2.657246393863096356e-01
6.012140719849456971e-02,2.710191307621714341e-01
6.012421972046655405e-02,2.787373226345389310e-01
6.012703224243853839e-02,2.887733251758947683e-01
6.012984476441052273e-02,2.981386921429747816e-01
6.013265728638250707e-02,3.059745393792502877e-01
6.013546980835449141e-02,3.150457679365602504e-01
6.013828233033313708e-02,3.261641998258700825e-01
1.198603114086826960e-01,3.392592418288349898e-01
1.198631239306546803e-01,3.501894251358919630e-01
1.198659364526299953e-01,3.594841988846271263e-01
1.198687489746019796e-01,3.667200037649716582e-01
1.198715614965772946e-01,3.724027578417299922e-01
1.198743740185492790e-01,3.789679271477986444e-01
1.198771865405212633e-01,3.876155963950396743e-01
1.198799990624932477e-01,3.938395651457750057e-01
1.198828115844652320e-01,3.988399181118666981e-01
1.198856241064388817e-01,4.026284208297056244e-01
1.198884366284108660e-01,4.053344941995905559e-01
1.198912491503845157e-01,4.094641974727628031e-01
1.198940616723581654e-01,4.146763300938889896e-01
1.198968741943301497e-01,4.191001717768312873e-01
1.198996867163021340e-01,4.211120784996588151e-01
1.199024992382741184e-01,4.227004259124173546e-01
1.199053117602494334e-01,4.235828411417276729e-01
1.200960945007367719e-01,4.255947478645551452e-01
1.200989070227120870e-01,4.273125161776125114e-01
1.201017195446840713e-01,4.289008635903711064e-01
1.201045320666560556e-01,4.307009906581640846e-01
1.201073445886297053e-01,4.335717815375202955e-01
1.201101571106016896e-01,4.375485328376120808e-01
1.201129696325736740e-01,4.425959479492669879e-01
1.201157821545489890e-01,4.475139421606231238e-01
1.201185946765193080e-01,4.515612866790597035e-01
1.201214071984946230e-01,4.557968797797491423e-01
1.201242197204666073e-01,4.613737440289902847e-01
1.201270322424385917e-01,4.685742523001623638e-01
1.201298447644105760e-01,4.768454243828976202e-01
1.201326572863825604e-01,4.845518507188742996e-01
1.201354698083545447e-01,4.918347177447819907e-01
1.201382823303331904e-01,4.996117372991034644e-01
1.798603114086827492e-01,5.084358895922065358e-01
1.798631239306547336e-01,5.151187142621832527e-01
1.798659364526267179e-01,5.215897592771254754e-01
1.798687489746020329e-01,5.261077252511942026e-01
1.798715614965773479e-01,5.296491517048261821e-01
1.798743740185493323e-01,5.342494764336306323e-01
1.798771865405213166e-01,5.402969621385038668e-01
1.798799990624933010e-01,5.452855495682048526e-01
1.798828115844652853e-01,5.488740381674001023e-01
1.798856241064389350e-01,5.516036426100665579e-01
1.798884366284109193e-01,5.532978798503424001e-01
1.798912491503845690e-01,5.561686707296985555e-01
1.798940616723582187e-01,5.609925406499282063e-01
1.798968741943302030e-01,5.652751958961809153e-01
1.798996867163021873e-01,5.678283172929854405e-01
1.799024992382741717e-01,5.690519330776290241e-01
1.799053117602494867e-01,5.699225827705485248e-01
1.800965632543993777e-01,5.718991928842035444e-01
1.800993757763730274e-01,5.733698849330540748e-01
1.801021882983466771e-01,5.749817634185943049e-01
1.801050008203186614e-01,5.764406899310539067e-01
1.801078133422906458e-01,5.782408169988469959e-01
1.801106258642642954e-01,5.805939242770077335e-01
1.801134383862362798e-01,5.842059439489846184e-01
1.801162509082099294e-01,5.880179777396051799e-01
1.801190634301819138e-01,5.915476386568463418e-01
1.801218759521538981e-01,5.941831188083864790e-01
1.801246884741292131e-01,5.980775113537426524e-01
1.801275009961011975e-01,6.039249829399722103e-01
1.801303135180731818e-01,6.100077652540178974e-01
1.801331260400451661e-01,6.153963809210062363e-01
1.801359385620171505e-01,6.199261124314657811e-01
1.801387510839924655e-01,6.249617620067299262e-01
2.398607801623453550e-01,6.292797138621549768e-01
2.398635926843173394e-01,6.332682306986375798e-01
2.398664052062893237e-01,6.368331882250511944e-01
2.398692177282646387e-01,6.395627926677177610e-01
2.398720302502366231e-01,6.419041344094876811e-01
2.398748427722119381e-01,6.446572699249358829e-01
2.398776552941839224e-01,6.489516907075794094e-01
2.398804678161559067e-01,6.526107725251194536e-01
2.398832803381278911e-01,6.554462667953031563e-01
2.398860928600998754e-01,6.569522554533261394e-01
2.398889053820735251e-01,6.581288090924065637e-01
2.398917179040471748e-01,6.604936819069581189e-01
2.398945304260191591e-01,6.641057015789350038e-01
2.398973429479928088e-01,6.677647833964750479e-01
2.399001554699647931e-01,6.696590347553944556e-01
2.399029679919367775e-01,6.704473256935783443e-01
2.399057805139120925e-01,6.711061957314633508e-01
2.400975007617245360e-01,6.726474809986586756e-01
2.401003132836981857e-01,6.737416758830034880e-01
2.401031258056701700e-01,6.748241052309574828e-01
2.401059383276421544e-01,6.758594724333482073e-01
2.401087508496158041e-01,6.772948678730262850e-01
2.401115633715877884e-01,6.793303056686353925e-01
2.401143758935614381e-01,6.824599383485893123e-01
2.401171884155350877e-01,6.846600936536696436e-01
2.401200009375070721e-01,6.869543732498765154e-01
2.401228134594790564e-01,6.889192178271407174e-01
2.401256259814510408e-01,6.918370708520601431e-01
2.401284385034230251e-01,6.959432430524508106e-01
2.401312510253983401e-01,7.000258841800597320e-01
2.401340635473703244e-01,7.035202484881285523e-01
2.401368760693423088e-01,7.064851636586112482e-01
2.401396885913176238e-01,7.095206720474386275e-01
2.998617176696671827e-01,7.119326070075534529e-01
2.998645301916424977e-01,7.147681012777372667e-01
2.998673427136178127e-01,7.167917735369555565e-01
2.998701552355897970e-01,7.183565898769325164e-01
2.998729677575617814e-01,7.200155305080359058e-01
2.998757802795337657e-01,7.219921406216909254e-01
2.998785928015057500e-01,7.246746829187942218e-01
2.998814053234810650e-01,7.267336517871849644e-01
2.998842178454513840e-01,7.282867025907711067e-01
2.998870303674250337e-01,7.291102901381274481e-01
2.998898428893970181e-01,7.300868296585640849e-01
2.998926554113706677e-01,7.318987222627479916e-01
2.998954679333443174e-01,7.349930583335294587e-01
2.998982804553163017e-01,7.376403040214603024e-01
2.999010929772882861e-01,7.388756853424948146e-01
2.999039054992619358e-01,7.394992587712073684e-01
3.000960945007369318e-01,7.409228886744946285e-01
3.000989070227105815e-01,7.416758830035061756e-01
3.001017195446842312e-01,7.427230157422877177e-01
3.001045320666562155e-01,7.433583547073910891e-01
3.001073445886298652e-01,7.441348801091841603e-01
3.001101571106018495e-01,7.451584817751841783e-01
3.001129696325738339e-01,7.468174224062874567e-01
3.001157821545491489e-01,7.491469986116666702e-01
3.001185946765194679e-01,7.507706426335977179e-01
3.001214071984947829e-01,7.523119279007930427e-01
3.001242197204667672e-01,7.537355578040803028e-01
3.001270322424387516e-01,7.560298374002870636e-01
3.001298447644107359e-01,7.588770972068616949e-01
3.001326572863827202e-01,7.611949078758500908e-01
3.001354698083547046e-01,7.630656281619878634e-01
3.001382823303333502e-01,7.651128314939877884e-01
3.598603114086829091e-01,7.668188342706544480e-01
3.598631239306548935e-01,7.683012918558956850e-01
3.598659364526268778e-01,7.697249217591830561e-01
3.598687489746021928e-01,7.707838200343554158e-01
3.598715614965775078e-01,7.717015318728380757e-01
3.598743740185494921e-01,7.726663058568840059e-01
3.598771865405214765e-01,7.742193566604701482e-01
3.598799990624934608e-01,7.762312633832976205e-01
3.598828115844654452e-01,7.776784243593665158e-01
3.598856241064390948e-01,7.784667152975504045e-01
3.598884366284110792e-01,7.791373508718262286e-01
3.598912491503847288e-01,7.800197661011365469e-01
3.598940616723583785e-01,7.815375202955502365e-01
3.598968741943303629e-01,7.840671106195731266e-01
3.598996867163023472e-01,7.855378026684236570e-01
3.599024992382743315e-01,7.862437348518719338e-01
3.599053117602496465e-01,7.866437630891592869e-01
3.600979695153855298e-01,7.875614749276419468e-01
3.601007820373608448e-01,7.882909381838717477e-01
3.601035945593328291e-01,7.888674494670212534e-01
3.601064070813048135e-01,7.894557262865613545e-01
3.601092196032767978e-01,7.899616443513659547e-01
3.601120321252504475e-01,7.909734804809751552e-01
3.601148446472224318e-01,7.928324352307222211e-01
3.601176571691977468e-01,7.942678306704002988e-01
3.601204696911697312e-01,7.954561498458714297e-01
3.601232822131417155e-01,7.964915170482622653e-01
3.601260947351136998e-01,7.977974915876414608e-01
3.601289072570856842e-01,7.994446666823540326e-01
3.601317197790576685e-01,8.010094830223309925e-01
3.601345323010329835e-01,8.025154716803538646e-01
3.601373448230049679e-01,8.039273360472504182e-01
3.601401573449802829e-01,8.049156411040779835e-01
4.198621864233298417e-01,8.058568840153422785e-01
4.198649989453018261e-01,8.068804856813421855e-01
4.198678114672771411e-01,8.076805421559168918e-01
4.198706239892524561e-01,8.083982398757559862e-01
4.198734365112244404e-01,8.092571240322846693e-01
4.198762490331964248e-01,8.102454290891121236e-01
4.198790615551684091e-01,8.112572652187213240e-01
4.198818740771403935e-01,8.124573499305833835e-01
4.198846865991140431e-01,8.133985928418476785e-01
4.198874991210876928e-01,8.138339176883073733e-01
4.198903116430596771e-01,8.143986634350659504e-01
4.198931241650333268e-01,8.152104854460314742e-01
4.198959366870053111e-01,8.165282255218014873e-01
4.198987492089789608e-01,8.180342141798244704e-01
4.199015617309509452e-01,8.189166294091347886e-01
4.199043742529229295e-01,8.191754712097324420e-01
4.200975007617246959e-01,8.199284655387438780e-01
4.201003132836966802e-01,8.203402593124220488e-01
4.201031258056703299e-01,8.208579429136174666e-01
4.201059383276423143e-01,8.212344400781231846e-01
4.201087508496159639e-01,8.216462338518013553e-01
4.201115633715879483e-01,8.223286349624678859e-01
4.201143758935599326e-01,8.236463750382380100e-01
4.201171884155352476e-01,8.248111631409276168e-01
4.201200009375072320e-01,8.256465162246746647e-01
4.201228134594792163e-01,8.263877450172952832e-01
4.201256259814512006e-01,8.272466291738240773e-01
4.201284385034231850e-01,8.282819963762148019e-01
4.201312510253985000e-01,8.293291291149963440e-01
4.201340635473704843e-01,8.304821516812951332e-01
4.201368760693424687e-01,8.313528013742146339e-01
4.201396885913177837e-01,8.321528578487893402e-01
4.798617176696673425e-01,8.327293691319387348e-01
4.798645301916426575e-01,8.334823634609501708e-01
4.798673427136146419e-01,8.341647645716168125e-01
4.798701552355899569e-01,8.346118549544673249e-01
4.798729677575619412e-01,8.351648351648351953e-01
4.798757802795339256e-01,8.357884085935477492e-01
4.798785928015059099e-01,8.366355272136857257e-01
4.798814053234812249e-01,8.374120526154786859e-01
4.798842178454515439e-01,8.380826881897546210e-01
4.798870303674251936e-01,8.385062474998234983e-01
4.798898428893971779e-01,8.388709791279383987e-01
4.798926554113708276e-01,8.393651316563521814e-01
4.798954679333444773e-01,8.401651881309268877e-01
4.798982804553164616e-01,8.415652869614326237e-01
4.799010929772884460e-01,8.423653434360072190e-01
4.799039054992620956e-01,8.426947784549497777e-01
4.800975007617247492e-01,8.431418688378002901e-01
4.801007820373592860e-01,8.434360072475703962e-01
4.801035945593329357e-01,8.438242699484669318e-01
4.801068758349674725e-01,8.440713462126738786e-01
4.801096883569394569e-01,8.443890156952255088e-01
4.801125008789114412e-01,8.447772783961220444e-01
4.801153134008850909e-01,8.456479280890415451e-01
4.801181259228604059e-01,8.464009224180530921e-01
4.801209384448323902e-01,8.471303856742828930e-01
4.801237509668043746e-01,8.477304280302139228e-01
4.801265634887763589e-01,8.480480975127655530e-01
4.801293760107483433e-01,8.489775748876391415e-01
4.801321885327203276e-01,8.496952726074781248e-01
4.801350010546956426e-01,8.503776737181447665e-01
4.801378135766676269e-01,8.511541991199378376e-01
5.398598426550205165e-01,8.518954279125585671e-01
5.398626551769925008e-01,8.522601595406734676e-01
5.398654676989644852e-01,8.529307951149492917e-01
5.398682802209398002e-01,8.533661199614089865e-01
5.398710927429151152e-01,8.536720239075699102e-01
5.398739052648870995e-01,8.540602866084664457e-01
5.398767177868590839e-01,8.545897357460526811e-01
5.398795303088310682e-01,8.551662470292020757e-01
5.398823428308030525e-01,8.557662893851331054e-01
5.398851553527767022e-01,8.562251453043744354e-01
5.398879678747486865e-01,8.566722356872249478e-01
5.398907803967223362e-01,8.569546085606042363e-01
5.398935929186959859e-01,8.574016989434548597e-01
5.398964054406679702e-01,8.581899898816387484e-01
5.398992179626399546e-01,8.588488599195237549e-01
5.399020304846136042e-01,8.591782949384662027e-01
5.399053117602481411e-01,8.594489022754547847e-01
5.400998445300342343e-01,8.601313033861214263e-01
5.401026570520078840e-01,8.604607384050638741e-01
5.401054695739815337e-01,8.606842835964891858e-01
5.401082820959535180e-01,8.608372355695695921e-01
5.401115633715880548e-01,8.609901875426501094e-01
5.401143758935600392e-01,8.616490575805351160e-01
5.401171884155353542e-01,8.624726451278913464e-01
5.401200009375073385e-01,8.629315010471327874e-01
5.401228134594793229e-01,8.634374191119372766e-01
5.401256259814513072e-01,8.638492128856154473e-01
5.401284385034232916e-01,8.643198343412475948e-01
5.401312510253986066e-01,8.648139868696613775e-01
5.401340635473705909e-01,8.654610913711555664e-01
5.401368760693425752e-01,8.658728851448337371e-01
5.401396885913178902e-01,8.662729133821210903e-01
5.998617176696674491e-01,8.664846930371555844e-01
5.998645301916427641e-01,8.667788314469256905e-01
5.998673427136147485e-01,8.671788596842130437e-01
5.998701552355900635e-01,8.675435913123279441e-01
5.998729677575620478e-01,8.677200743581899856e-01
5.998757802795340321e-01,8.680142127679600916e-01
5.998785928015060165e-01,8.684260065416382623e-01
5.998814053234813315e-01,8.688025037061439804e-01
5.998842178454516505e-01,8.692495940889944928e-01
5.998870303674253002e-01,8.696260912535002108e-01
5.998903116430598370e-01,8.697908087629715457e-01
5.998931241650334867e-01,8.700261194907875639e-01
5.998959366870054710e-01,8.704732098736381873e-01
5.998987492089791207e-01,8.712262042026496234e-01
5.999015617309511050e-01,8.716850601218909533e-01
5.999057805139107469e-01,8.719556674588794243e-01
6.001003132836968401e-01,8.724733510600748421e-01
6.001035945593330423e-01,8.727086617878908603e-01
6.001082820959535713e-01,8.728380826881897425e-01
6.001115633715881081e-01,8.729910346612702599e-01
6.001143758935600925e-01,8.734028284349483195e-01
6.001171884155354075e-01,8.741087606183965963e-01
6.001200009375073918e-01,8.744381956373391551e-01
6.001228134594793762e-01,8.746735063651551734e-01
6.001256259814513605e-01,8.750147069204885497e-01
6.001289072570858973e-01,8.753676730122126326e-01
6.001317197790578817e-01,8.757912323222816209e-01
6.001345323010331967e-01,8.762383227051321333e-01
6.001373448230051810e-01,8.765795232604653986e-01
6.001401573449804960e-01,8.771207379344424515e-01
6.598626551769926074e-01,8.772972209803044930e-01
6.598654676989645917e-01,8.774619384897757168e-01
6.598682802209399068e-01,8.776972492175918461e-01
6.598710927429152218e-01,8.778972633362355227e-01
6.598739052648872061e-01,8.781561051368331761e-01
6.598767177868591904e-01,8.784620090829940997e-01
6.598799990624937273e-01,8.788738028566722704e-01
6.598828115844657116e-01,8.793561898486952355e-01
6.598856241064393613e-01,8.798032802315457479e-01
6.598889053820738981e-01,8.800738875685342189e-01
6.598917179040458825e-01,8.802974327599595306e-01
6.598945304260195321e-01,8.804856813422123896e-01
6.598978117016540690e-01,8.809210061886721954e-01
6.599006242236277187e-01,8.813798621079135254e-01
6.599034367455997030e-01,8.816151728357295436e-01
6.600989070227109012e-01,8.819210767818904673e-01
6.601017195446828856e-01,8.821328564369249614e-01
6.601050008203190878e-01,8.822740428736146612e-01
6.601096883569396168e-01,8.824034637739134324e-01
6.601134383862367061e-01,8.826387745017295616e-01
6.601162509082086904e-01,8.829329129114996677e-01
6.601190634301823401e-01,8.834035343671318152e-01
6.601218759521543245e-01,8.836859072405111037e-01
6.601251572277888613e-01,8.839800456502812098e-01
6.601279697497641763e-01,8.842506529872696808e-01
6.601307822717361606e-01,8.845330258606489693e-01
6.601335947937081450e-01,8.848859919523731632e-01
6.601364073156801293e-01,8.852860201896604053e-01
6.601392198376521137e-01,8.856272207449937817e-01
7.198621864233301082e-01,8.858272348636374582e-01
7.198649989453020925e-01,8.860037179094994997e-01
7.198687489745991819e-01,8.862390286373156290e-01
7.198724990038996019e-01,8.864155116831776704e-01
7.198753115258715862e-01,8.866625879473845062e-01
7.198790615551686756e-01,8.868273054568557301e-01
7.198823428308032124e-01,8.871449749394074713e-01
7.198851553527768621e-01,8.874273478127867598e-01
7.198879678747488464e-01,8.877097206861660483e-01
7.198907803967224961e-01,8.878509071228557481e-01
7.198935929186961458e-01,8.880862178506717663e-01
7.198964054406681301e-01,8.884391839423959603e-01
7.198992179626401144e-01,8.887333223521660663e-01
7.199020304846137641e-01,8.889686330799820846e-01
7.199053117602483010e-01,8.891098195166717844e-01
7.201021882983454914e-01,8.894392545356142321e-01
7.201092196032771175e-01,8.895333788267406616e-01
7.201129696325742069e-01,8.896275031178670911e-01
7.201162509082087437e-01,8.898628138456832204e-01
7.201190634301823934e-01,8.902157799374073033e-01
7.201228134594794827e-01,8.904275595924417974e-01
7.201265634887765721e-01,8.906511047838671091e-01
7.201307822717362139e-01,8.909570087300280328e-01
7.201335947937081983e-01,8.912629126761889564e-01
7.201364073156801826e-01,8.914982234040049747e-01
7.201392198376521669e-01,8.918276584229475334e-01
7.798631239306552665e-01,8.919217827140739629e-01
7.798659364526272508e-01,8.920629691507635517e-01
7.798692177282617877e-01,8.922747488057980458e-01
7.798720302502371027e-01,8.923806386333152929e-01
7.798748427722124177e-01,8.925571216791773344e-01
7.798776552941844020e-01,8.926865425794762166e-01
7.798804678161563864e-01,8.928865566981198931e-01
7.798832803381283707e-01,8.931336329623267289e-01
7.798860928601003550e-01,8.933924747629244933e-01
7.798889053820740047e-01,8.936277854907405116e-01
7.798926554113694287e-01,8.938042685366025530e-01
7.798959366870056309e-01,8.939336894369014352e-01
7.798987492089792806e-01,8.941219380191542943e-01
7.799015617309512649e-01,8.942748899922347006e-01
7.799062492675717939e-01,8.944631385744875596e-01
7.801050008203191943e-01,8.946866837659128713e-01
7.801110946179257155e-01,8.947808080570393008e-01
7.801143758935602524e-01,8.948984634209473654e-01
7.801176571691964545e-01,8.951808362943266539e-01
7.801204696911701042e-01,8.954985057768783951e-01
7.801232822131420885e-01,8.956985198955220717e-01
7.801260947351140729e-01,8.958514718686024780e-01
7.801298447644111622e-01,8.960867825964186073e-01
7.801331260400456991e-01,8.962867967150622839e-01
7.801359385620176834e-01,8.966044661976139141e-01
7.801387510839896677e-01,8.967809492434759555e-01
8.398607801623458879e-01,8.968986046073840201e-01
8.398649989453021991e-01,8.970515565804645375e-01
8.398682802209400666e-01,8.973339294538438260e-01
8.398720302502371560e-01,8.975810057180506618e-01
8.398757802795342453e-01,8.977339576911311791e-01
8.398795303088313347e-01,8.979222062733840382e-01
8.398823428308033190e-01,8.981692825375908740e-01
8.398851553527769687e-01,8.984987175565334327e-01
8.398879678747489530e-01,8.987104972115679269e-01
8.398912491503834898e-01,8.988516836482575156e-01
8.398954679333447970e-01,8.990046356213379219e-01
8.398982804553167814e-01,8.991105254488551690e-01
8.399015617309513182e-01,8.993576017130621159e-01
8.399062492675718472e-01,8.995223192225333397e-01
8.401035945593315901e-01,8.997458644139586514e-01
8.401092196032772241e-01,8.998399887050850809e-01
8.401139071398994185e-01,8.999341129962115104e-01
8.401171884155339553e-01,9.001105960420735519e-01
8.401204696911701575e-01,9.004047344518436580e-01
8.401237509668046943e-01,9.006635762524413114e-01
8.401265634887766787e-01,9.008047626891310111e-01
8.401303135180737680e-01,9.009812457349930526e-01
8.401331260400457523e-01,9.013224462903264289e-01
8.401359385620177367e-01,9.014871637997976528e-01
8.401392198376522735e-01,9.016754123820505118e-01
8.998654676989648049e-01,9.018518954279125532e-01
8.998692177282618943e-01,9.020519095465562298e-01
8.998724990038997618e-01,9.022872202743723591e-01
8.998762490331968511e-01,9.023813445654987886e-01
8.998795303088313879e-01,9.025578276113608300e-01
8.998832803381284773e-01,9.027107795844412363e-01
8.998860928601004616e-01,9.029460903122573656e-01
8.998889053820741113e-01,9.030872767489469544e-01
8.998940616723571928e-01,9.031696355036825663e-01
8.998982804553168346e-01,9.032755253311998134e-01
8.999010929772888190e-01,9.034873049862343075e-01
8.999053117602484608e-01,9.035696637409699195e-01
9.001021882983456512e-01,9.037814433960044136e-01
9.001101571106023824e-01,9.039226298326941134e-01
9.001162509082089036e-01,9.040638162693837021e-01
9.001190634301808879e-01,9.043344236063721731e-01
9.001223447058170901e-01,9.045226721886250321e-01
9.001251572277890745e-01,9.046285620161422791e-01
9.001279697497643895e-01,9.047344518436595262e-01
9.001312510253989263e-01,9.049344659623032028e-01
9.001350010546960156e-01,9.050403557898204498e-01
9.001378135766680000e-01,9.052403699084641264e-01
9.598617176696677689e-01,9.054403840271078030e-01
9.598654676989648582e-01,9.055580393910158676e-01
9.598696864819245000e-01,9.056992258277054564e-01
9.598739052648874726e-01,9.057933501188318859e-01
9.598771865405220094e-01,9.059110054827399505e-01
9.598809365698190987e-01,9.060639574558203568e-01
9.598870303674256199e-01,9.062875026472456685e-01
9.598954679333449036e-01,9.064286890839353683e-01
9.598992179626403276e-01,9.065463444478433219e-01
9.599020304846139773e-01,9.066757653481422041e-01
9.601012507910205995e-01,9.068993105395675158e-01
9.601101571106024357e-01,9.069699037579123102e-01
9.601148446472229647e-01,9.071346212673835341e-01
9.601176571691966144e-01,9.072993387768548690e-01
9.601204696911702641e-01,9.075346495046708872e-01
9.601232822131422484e-01,9.077464291597053814e-01
9.601260947351142327e-01,9.078640845236134460e-01
9.601293760107487696e-01,9.079346777419582404e-01
9.601335947937084114e-01,9.080876297150387577e-01
9.601364073156803958e-01,9.083464715156364111e-01
9.601396885913149326e-01,9.084758924159352933e-01
1.019864530191643137e+00,9.085700167070617228e-01
1.019869217728262001e+00,9.087112031437513116e-01
1.019872030250233985e+00,9.088170929712685586e-01
1.019875780279534405e+00,9.089582794079582584e-01
1.019878592801506390e+00,9.090994658446478471e-01
1.019882811584466031e+00,9.093230110360731588e-01
1.019885624106439792e+00,9.094406663999812235e-01
1.019889842889397658e+00,9.095936183730616298e-01
1.019896405440668286e+00,9.097112737369696944e-01
1.019903436745599912e+00,9.098642257100501007e-01
1.020103125805669197e+00,9.100642398286937773e-01
1.020114375893560466e+00,9.101701296562110244e-01
1.020117188415534226e+00,9.103230816292914307e-01
1.020120469691170317e+00,9.105348612843259248e-01
1.020123750966804854e+00,9.106525166482339895e-01
1.020129376010748823e+00,9.107701720121420541e-01
1.020132188532720807e+00,9.108642963032684836e-01
1.020135001054696122e+00,9.110290138127397075e-01
1.020140157344977538e+00,9.111819657858202248e-01
1.079862655176992980e+00,9.113113866861189960e-01
1.079867811467277727e+00,9.114172765136362431e-01
1.079871092742912264e+00,9.115702284867167604e-01
1.079874842772212684e+00,9.116761183142338965e-01
1.079879530308831548e+00,9.117937736781419611e-01
1.079883280338128637e+00,9.119231945784408433e-01
1.079887030367425726e+00,9.120408499423489079e-01
1.079893124165032248e+00,9.122408640609925845e-01
1.079898280455316995e+00,9.123349883521190140e-01
1.079902030484614084e+00,9.125114713979810555e-01
1.080102188298345922e+00,9.127114855166247320e-01
1.080114375893560519e+00,9.128173753441419791e-01
1.080117657169196832e+00,9.129820928536132030e-01
1.080121407198495476e+00,9.131821069722568796e-01
1.080125157227789234e+00,9.132762312633833091e-01
1.080130782271736534e+00,9.133938866272913737e-01
1.080134063547371071e+00,9.135703696731534151e-01
1.080137344823005607e+00,9.137233216462338214e-01
1.139864061437980691e+00,9.138056804009694334e-01
1.139867811467277781e+00,9.139233357648774980e-01
1.139871092742912317e+00,9.140409911287855627e-01
1.139874374018550185e+00,9.141939431018659690e-01
1.139879999062494154e+00,9.143468950749464863e-01
1.139883749091791243e+00,9.144410193660729158e-01
1.139888905382074213e+00,9.145586747299809804e-01
1.139898749208979600e+00,9.146645645574982275e-01
1.139902030484614137e+00,9.147939854577969987e-01
1.140102657052006752e+00,9.150645927947854696e-01
1.140112969632574469e+00,9.151587170859118991e-01
1.140116719661871780e+00,9.152999035226015989e-01
1.140119532183843543e+00,9.154410899592912987e-01
1.140122344705817303e+00,9.155705108595900699e-01
1.140130313518074034e+00,9.156881662234981345e-01
1.140135469808355451e+00,9.158175871237970167e-01
1.140140157344977645e+00,9.159234769513142638e-01
1.199864998945302519e+00,9.160293667788313998e-01
1.199872499003896698e+00,9.161587876791302820e-01
1.199879061555169102e+00,9.162764430430383467e-01
1.199885624106439952e+00,9.164058639433372289e-01
1.199896405440666891e+00,9.165117537708543649e-01
1.199902499238274967e+00,9.166058780619807944e-01
1.199905311760248727e+00,9.167117678894980415e-01
1.200113438386237075e+00,9.169470786173141708e-01
1.200117188415534386e+00,9.170294373720497827e-01
1.200120469691168701e+00,9.171706238087394825e-01
1.200124688474130119e+00,9.172882791726474361e-01
1.200133126040046072e+00,9.174294656093371358e-01
1.200135938562018056e+00,9.175471209732452005e-01
1.259859842655021156e+00,9.177236040191072419e-01
1.259866873959952782e+00,9.178530249194061241e-01
1.259871092742912424e+00,9.179589147469232602e-01
1.259879999062494260e+00,9.180883356472221424e-01
1.259883749091791350e+00,9.181942254747393894e-01
1.259890311643060423e+00,9.183001153022566365e-01
1.259898749208979707e+00,9.184177706661647012e-01
1.259903436745600125e+00,9.184883638845094955e-01
1.260104532066655292e+00,9.186883780031531721e-01
1.260116719661871887e+00,9.187707367578887840e-01
1.260120000937506202e+00,9.189472198037508255e-01
1.260122813459479962e+00,9.190648751676588901e-01
1.260129844764411589e+00,9.191707649951761372e-01
1.260134532301033783e+00,9.192531237499117491e-01
1.260139688591315199e+00,9.194060757229922665e-01
1.319865467698965178e+00,9.194884344777278784e-01
1.319870155235587372e+00,9.195943243052451255e-01
1.319878592801506656e+00,9.196884485963715550e-01
1.319884217845452401e+00,9.198178694966703262e-01
1.319887030367425940e+00,9.199119937877967557e-01
1.319895936687004445e+00,9.200178836153140027e-01
1.319901092977289192e+00,9.201002423700496147e-01
1.320104063312994569e+00,9.204179118526013559e-01
1.320116250908209388e+00,9.205002706073369678e-01
1.320120469691168807e+00,9.205826293620725798e-01
1.320124219720467673e+00,9.207002847259806444e-01
1.320133126040046179e+00,9.208061745534978915e-01
1.320138282330330926e+00,9.208885333082335034e-01
1.379865467698965231e+00,9.209708920629691153e-01
1.379871561496575083e+00,9.211120784996588151e-01
1.379875780279534725e+00,9.211944372543944271e-01
1.379880936569819472e+00,9.212885615455208566e-01
1.379886561613763440e+00,9.213826858366472861e-01
1.379896874194329603e+00,9.215238722733369858e-01
1.379905311760248887e+00,9.216062310280725978e-01
1.380113907139899787e+00,9.219003694378427038e-01
1.380119063430181203e+00,9.220180248017506575e-01
1.380122813459478515e+00,9.221592112384403572e-01
1.380127969749764816e+00,9.222533355295667867e-01
1.380133126040046232e+00,9.223239287479115811e-01
1.380138751083990201e+00,9.224651151846012809e-01
1.439865936452627837e+00,9.225592394757277104e-01
1.439872499003896911e+00,9.227239569851989343e-01
1.439877655294184988e+00,9.228180812763253638e-01
1.439885155352777613e+00,9.229004400310609757e-01
1.439894530426018449e+00,9.229945643221874052e-01
1.439902967991937732e+00,9.231239852224862874e-01
1.440105469573980557e+00,9.234063580958655759e-01
1.440112500878912183e+00,9.235004823869920054e-01
1.440119063430181257e+00,9.235828411417276174e-01
1.440122344705816015e+00,9.237475586511989523e-01
1.440126094735114659e+00,9.238416829423253818e-01
1.440135469808355717e+00,9.239358072334518113e-01
1.499860311408683922e+00,9.240299315245782408e-01
1.499870623989250085e+00,9.241122902793138527e-01
1.499874374018547174e+00,9.242417111796126239e-01
1.499877655294185042e+00,9.243946631526931412e-01
1.499885155352777666e+00,9.245005529802103883e-01
1.499891249150384187e+00,9.247240981716357000e-01
1.499900624223628576e+00,9.248064569263713119e-01
1.499905311760248994e+00,9.249358778266700831e-01
1.500114375893560892e+00,9.251476574817045773e-01
1.500120000937506415e+00,9.252535473092218243e-01
1.500124219720467833e+00,9.253476716003482538e-01
1.500130313518074354e+00,9.254535614278655009e-01
1.500135469808355770e+00,9.255594512553827480e-01
1.500139219837652860e+00,9.256418100101183599e-01
1.559864061437981064e+00,9.257359343012447894e-01
1.559872030250234465e+00,9.258300585923712189e-01
1.559879530308831974e+00,9.259241828834976484e-01
1.559885624106440272e+00,9.260300727110148955e-01
1.559889374135735585e+00,9.261359625385321426e-01
1.559898280455315867e+00,9.262536179024402072e-01
1.559903905499262944e+00,9.263359766571758191e-01
1.560110157110603080e+00,9.267007082852907196e-01
1.560119532183843916e+00,9.268301291855896018e-01
1.560122813459478675e+00,9.269360190131068489e-01
1.560128438503424197e+00,9.270301433042332784e-01
1.560137813576668586e+00,9.271007365225780728e-01
1.619863592684318565e+00,9.271948608137045023e-01
1.619873905264884728e+00,9.272889851048309318e-01
1.619877655294185148e+00,9.273948749323481788e-01
1.619884217845452667e+00,9.274772336870837908e-01
1.619888905382074640e+00,9.275948890509918554e-01
1.619897811701653367e+00,9.277125444148999200e-01
1.619904843006586548e+00,9.278184342424171671e-01
1.620110625864265685e+00,9.282066969433135917e-01
1.620122344705816175e+00,9.283125867708308387e-01
1.620127032242439924e+00,9.284184765983480858e-01
1.620135938562018429e+00,9.285126008894745153e-01
1.679864998945302945e+00,9.286067251806009448e-01
1.679872499003897124e+00,9.287126150081181919e-01
1.679877186540519318e+00,9.288302703720262565e-01
1.679889374135735691e+00,9.289126291267618685e-01
1.679897811701653421e+00,9.290185189542791155e-01
1.680106875834966873e+00,9.293479539732216743e-01
1.680120000937506575e+00,9.294891404099112631e-01
1.680124219720466439e+00,9.295832647010376926e-01
1.680129844764411962e+00,9.296773889921641221e-01
1.680136407315681035e+00,9.298068098924630043e-01
1.680139219837653020e+00,9.299009341835894338e-01
1.739871092742912850e+00,9.299950584747158633e-01
1.739878124047844477e+00,9.301009483022331104e-01
1.739887030367426313e+00,9.302068381297503574e-01
1.739890780396723402e+00,9.303833211756123989e-01
1.739897811701653474e+00,9.304892110031296459e-01
1.739902967991937999e+00,9.306186319034285281e-01
1.740107813342290477e+00,9.309598324587617935e-01
1.740119063430181523e+00,9.310657222862790405e-01
1.740122813459478834e+00,9.311598465774054700e-01
1.740129376010749462e+00,9.312304397957502644e-01
1.740137344823006194e+00,9.313480951596583290e-01
1.799861717669668515e+00,9.314775160599572112e-01
1.799871092742912904e+00,9.315834058874744583e-01
1.799874374018547440e+00,9.316892957149915944e-01
1.799883280338129277e+00,9.317716544697273173e-01
1.799888905382074800e+00,9.318657787608537468e-01
1.799894061672357992e+00,9.320069651975433356e-01
1.799904843006586708e+00,9.321246205614514002e-01
1.800109688356938964e+00,9.324775866531754831e-01
1.800120938444831786e+00,9.325481798715203885e-01
1.800124688474129098e+00,9.326423041626468180e-01
1.800130313518074621e+00,9.327364284537732475e-01
1.800139219837653126e+00,9.328305527448996770e-01
1.859870155235587852e+00,9.329011459632444714e-01
1.859875311525869268e+00,9.330188013271525360e-01
1.859879530308832241e+00,9.331011600818881480e-01
1.859888905382074853e+00,9.331717533002329423e-01
1.859892655411370388e+00,9.332541120549685543e-01
1.859904843006586761e+00,9.333482363460949838e-01
1.860109688356939017e+00,9.335953126103019306e-01
1.860121875952153836e+00,9.337364990469915194e-01
1.860126094735113256e+00,9.338423888745087664e-01
1.860134063547371763e+00,9.339129820928535608e-01
1.860139219837653179e+00,9.340306374567616254e-01
1.919869217728262800e+00,9.341129962114972374e-01
1.919877655294182084e+00,9.342424171117961196e-01
1.919883749091791936e+00,9.343247758665317315e-01
1.919888436628412354e+00,9.344306656940489786e-01
1.919891717904047113e+00,9.345483210579570432e-01
1.919897811701653634e+00,9.346542108854742903e-01
1.919902499238274052e+00,9.347365696402099022e-01
1.919906249267572917e+00,9.349365837588535788e-01
1.920118125922860131e+00,9.351601289502788905e-01
1.920123282213141547e+00,9.352895498505776617e-01
1.920127500996102743e+00,9.354072052144857263e-01
1.920134063547371817e+00,9.355013295056121558e-01
1.979861717669668675e+00,9.356307504059110380e-01
1.979869686481925406e+00,9.357131091606466500e-01
1.979878124047844690e+00,9.358307645245547146e-01
1.979884686599115540e+00,9.359366543520719617e-01
1.979888436628412407e+00,9.360425441795890977e-01
1.979898749208978792e+00,9.361366684707155272e-01
1.979903436745600764e+00,9.362543238346235919e-01
1.980111563371587557e+00,9.365955243899569682e-01
1.980118594676519184e+00,9.366896486810833977e-01
1.980123282213141600e+00,9.368190695813821689e-01
1.980130313518074781e+00,9.369484904816810511e-01
1.980137344823006407e+00,9.370190837000258455e-01
2.039862655176993833e+00,9.371014424547614574e-01
2.039868280220940910e+00,9.371720356731063628e-01
2.039875780279531980e+00,9.372896910370144274e-01
2.039879061555166295e+00,9.374661740828764689e-01
2.039883749091791820e+00,9.375367673012212633e-01
2.039892186657709772e+00,9.376191260559568752e-01
2.039902030484613160e+00,9.377485469562557574e-01
2.040112032125250163e+00,9.380426853660258635e-01
2.040118125922860237e+00,9.381132785843706579e-01
2.040123282213141653e+00,9.382191684118879049e-01
2.040133126040046818e+00,9.383132927030143344e-01
2.099859842655021680e+00,9.383956514577499464e-01
2.099873436511222380e+00,9.385250723580488286e-01
2.099877655294182244e+00,9.386427277219568932e-01
2.099882811584467213e+00,9.387486175494740293e-01
2.099888905382075066e+00,9.388662729133820939e-01
2.099896405440667913e+00,9.389721627408993410e-01
2.099902967991936542e+00,9.391015836411982232e-01
2.100110157110601783e+00,9.392780666870602646e-01
2.100119532183844395e+00,9.393839565145775117e-01
2.100122344705816602e+00,9.395133774148763939e-01
2.100126094735113469e+00,9.396075017060028234e-01
2.100131719779059214e+00,9.396898604607384353e-01
2.100140157344978498e+00,9.397957502882556824e-01
2.159866873959953359e+00,9.399016401157729295e-01
2.159874842772210535e+00,9.399839988705085414e-01
2.159877655294182297e+00,9.400898886980257885e-01
2.159882811584466822e+00,9.401840129891522180e-01
2.159888436628412567e+00,9.402781372802786475e-01
2.159893592918695759e+00,9.404193237169682362e-01
2.159903436745599592e+00,9.405016824717038482e-01
2.160111094617925165e+00,9.407369931995199774e-01
2.160119063430181896e+00,9.408546485634280421e-01
2.160123282213141760e+00,9.409723039273359957e-01
2.160128438503423176e+00,9.411017248276348779e-01
2.160135938562018687e+00,9.411958491187613074e-01
2.219864061437981650e+00,9.413135044826693720e-01
2.219871561496575829e+00,9.414076287737958015e-01
2.219877186540519798e+00,9.414782219921405959e-01
2.219882342830804767e+00,9.415841118196578430e-01
2.219889842889398501e+00,9.417017671835659076e-01
2.219895467933344246e+00,9.418429536202554964e-01
2.219901092977288215e+00,9.419370779113819259e-01
2.220116719661872740e+00,9.422665129303244846e-01
2.220122344705816708e+00,9.423606372214509141e-01
2.220126094735113575e+00,9.424900581217497963e-01
2.220130313518074772e+00,9.426077134856578610e-01
2.220138282330331947e+00,9.427136033131749970e-01
2.279861248916009941e+00,9.428312586770830617e-01
2.279867342713616019e+00,9.429136174318186736e-01
2.279871092742913330e+00,9.430077417229451031e-01
2.279879061555166508e+00,9.431253970868531677e-01
2.279886561613764240e+00,9.432312869143704148e-01
2.279893124165033313e+00,9.433724733510601146e-01
2.279903905499262251e+00,9.434901287149680682e-01
2.280112032125250376e+00,9.437607360519566502e-01
2.280116719661872793e+00,9.438548603430830797e-01
2.280122344705816761e+00,9.439254535614278740e-01
2.280126094735113629e+00,9.440901710708990979e-01
2.280129376010748388e+00,9.441842953620255274e-01
2.280135001054697241e+00,9.442666541167611394e-01
2.280137813576669004e+00,9.443725439442783864e-01
2.339867342713616516e+00,9.444549026990139984e-01
2.339874374018547698e+00,9.445490269901404279e-01
2.339879061555167006e+00,9.446431512812669684e-01
2.339883749091792531e+00,9.447372755723933979e-01
2.339892186657710038e+00,9.448078687907381923e-01
2.339896405440668126e+00,9.449137586182554394e-01
2.339906249267573290e+00,9.451255382732899335e-01
2.340119532183844608e+00,9.453020213191519749e-01
2.340122813459479367e+00,9.453961456102784044e-01
2.340127500996101340e+00,9.455961597289220810e-01
2.340134532301034742e+00,9.456667529472668754e-01
2.399862655176994153e+00,9.457608772383933049e-01
2.399870155235588332e+00,9.458432359931289168e-01
2.399877655294182510e+00,9.459138292114737112e-01
2.399882811584463926e+00,9.460432501117725934e-01
2.399888905382075333e+00,9.461491399392898405e-01
2.399892655411370868e+00,9.462667953031979051e-01
2.399897342947992840e+00,9.463609195943243346e-01
2.399906249267571567e+00,9.465844647857495353e-01
2.400115782154547794e+00,9.467021201496575999e-01
2.400120938444832319e+00,9.468197755135656646e-01
2.400127032242438840e+00,9.469374308774737292e-01
2.400131251025400481e+00,9.470550862413817939e-01
2.400136876069344005e+00,9.471727416052897475e-01
2.459863123930656759e+00,9.472786314328069945e-01
2.459868748974600727e+00,9.473492246511518999e-01
2.459872967757560147e+00,9.474433489422783294e-01
2.459878124047845116e+00,9.475845353789679182e-01
2.459882811584463980e+00,9.476786596700943477e-01
2.459892655411370921e+00,9.477727839612207772e-01
2.459903905499261967e+00,9.479139703979104770e-01
2.460117657169198058e+00,9.481845777348989479e-01
2.460124688474129684e+00,9.482904675624161950e-01
2.460127969749763999e+00,9.483845918535426245e-01
2.460131251025398758e+00,9.484669506082782364e-01
2.460137813576669608e+00,9.485493093630138484e-01
2.519861248916010155e+00,9.486551991905310954e-01
2.519872967757560644e+00,9.487493234816575249e-01
2.519877655294182617e+00,9.488669788455655896e-01
2.519880467816154379e+00,9.490081652822551783e-01
2.519883280338126585e+00,9.491611172553356957e-01
2.519888436628412887e+00,9.492434760100713076e-01
2.519896405440667841e+00,9.493728969103701898e-01
2.519901092977288481e+00,9.495258488834505961e-01
2.519904374252923240e+00,9.496670353201402959e-01
2.520116719661871230e+00,9.499258771207379493e-01
2.520126094735113842e+00,9.500317669482551963e-01
2.520130313518073706e+00,9.501964844577264202e-01
2.520135469808356454e+00,9.502906087488528497e-01
2.520140157344978871e+00,9.503847330399792792e-01
2.579866873959954177e+00,9.504788573311057087e-01
2.579875311525869908e+00,9.505612160858413207e-01
2.579880936569817429e+00,9.507729957408758148e-01
2.579884686599112520e+00,9.509259477139563321e-01
2.579889842889398821e+00,9.510788996870367384e-01
2.579894530426019461e+00,9.512200861237263272e-01
2.579899686716302654e+00,9.513024448784620501e-01
2.579904843006585846e+00,9.513848036331976621e-01
2.580116250908208730e+00,9.517142386521401098e-01
2.580126563488776448e+00,9.518083629432665393e-01
2.580129376010748654e+00,9.519613149163470567e-01
2.580133126040047298e+00,9.520789702802551213e-01
2.580139688591316371e+00,9.522083911805538925e-01
2.639863123930656919e+00,9.523260465444619571e-01
2.639868280220941443e+00,9.524084052991975691e-01
2.639874374018548409e+00,9.525025295903239986e-01
2.639878124047845276e+00,9.526084194178412456e-01
2.639880936569817038e+00,9.527496058545309454e-01
2.639884217845450021e+00,9.528672612184388990e-01
2.639894530426019514e+00,9.529731510459561461e-01
2.639902030484613693e+00,9.531378685554274810e-01
2.640114375893560350e+00,9.533025860648987049e-01
2.640118594676519770e+00,9.533967103560251344e-01
2.640127500996101606e+00,9.535026001835423815e-01
2.640130782271736365e+00,9.536790832294044229e-01
2.640137344823006771e+00,9.538320352024848292e-01
2.699863123930656972e+00,9.539379250300020763e-01
2.699872499003897808e+00,9.540320493211285058e-01
2.699875780279532567e+00,9.541379391486457529e-01
2.699880467816154983e+00,9.542555945125538175e-01
2.699883280338126745e+00,9.544085464856343348e-01
2.699889842889398928e+00,9.544909052403699468e-01
2.699898280455316879e+00,9.545967950678871938e-01
2.699902967991937075e+00,9.547144504317951474e-01
2.700115313400885508e+00,9.549497611596112767e-01
2.700119063430182376e+00,9.550321199143468887e-01
2.700128438503423656e+00,9.551733063510365884e-01
2.700134063547372509e+00,9.553380238605078123e-01
2.700138751083991373e+00,9.554203826152434242e-01
2.759861717669669368e+00,9.555145069063698537e-01
2.759865936452628787e+00,9.555851001247146481e-01
2.759873436511223410e+00,9.556909899522318952e-01
2.759879530308829487e+00,9.558557074617032301e-01
2.759883280338126799e+00,9.560321905075652715e-01
2.759887499121089771e+00,9.561145492623008835e-01
2.759893592918696292e+00,9.561851424806456778e-01
2.759897342947993160e+00,9.563263289173353776e-01
2.759904374252923454e+00,9.564086876720709895e-01
2.760118594676518100e+00,9.566675294726686429e-01
2.760123750966804845e+00,9.567851848365767076e-01
2.760128438503423709e+00,9.569146057368755898e-01
2.760131719779058024e+00,9.571381509283007905e-01
2.760136876069344325e+00,9.572558062922088551e-01
2.819860780162347424e+00,9.573499305833352846e-01
2.819868280220942047e+00,9.574911170200249844e-01
2.819874842772210677e+00,9.576087723839329380e-01
2.819878592801504880e+00,9.577381932842318202e-01
2.819882811584464299e+00,9.579499729392663143e-01
2.819889374135736482e+00,9.580676283031743790e-01
2.819894061672358898e+00,9.581382215215191733e-01
2.819898280455316986e+00,9.582911734945995796e-01
2.819902030484613853e+00,9.583970633221168267e-01
2.820116719661871496e+00,9.586323740499329560e-01
2.820125157227789003e+00,9.587264983410593855e-01
2.820129844764411420e+00,9.590324022872203091e-01
2.820133594793708287e+00,9.591618231875190803e-01
2.820139219837654032e+00,9.592677130150363274e-01
2.879864061437982237e+00,9.593618373061627569e-01
2.879869217728263653e+00,9.594441960608983688e-01
2.879876717786857832e+00,9.595618514248064335e-01
2.879879530308829594e+00,9.597265689342777684e-01
2.879882342830801800e+00,9.598795209073581747e-01
2.879886092860099112e+00,9.599854107348754217e-01
2.879891717904047965e+00,9.601030660987834864e-01
2.879896874194330714e+00,9.602207214626914400e-01
2.879899686716302920e+00,9.604207355813351166e-01
2.879903436745600231e+00,9.604913287996800220e-01
2.880118125922859207e+00,9.606795773819328810e-01
2.880124688474130057e+00,9.607737016730593105e-01
2.880129376010748921e+00,9.608913570369672641e-01
2.880133126040045788e+00,9.610325434736569639e-01
2.880139219837654085e+00,9.612090265195190053e-01
2.939865936452629391e+00,9.613149163470362524e-01
2.939874374018548231e+00,9.614208061745534994e-01
2.939879999062492644e+00,9.615502270748523816e-01
2.939884686599112840e+00,9.616796479751511528e-01
2.939892186657710571e+00,9.617620067298867648e-01
2.939897811701654540e+00,9.618796620937948294e-01
2.939900624223628078e+00,9.620561451396568708e-01
2.940116719661871603e+00,9.623267524766454528e-01
2.940130313518074079e+00,9.624561733769442240e-01
2.940135001054696051e+00,9.626208908864155589e-01
2.940139219837654139e+00,9.627385462503235125e-01
2.999866873959954106e+00,9.628562016142315771e-01
2.999872030250235966e+00,9.629620914417488242e-01
2.999879061555167148e+00,9.630444501964844362e-01
2.999881874077139354e+00,9.631738710967833184e-01
2.999885624106437998e+00,9.632797609243005654e-01
2.999891717904048072e+00,9.633621196790361774e-01
2.999897811701654593e+00,9.635738993340706715e-01
2.999903905499262891e+00,9.637386168435418954e-01
3.000118594676518313e+00,9.640327552533120015e-01
3.000124688474130163e+00,9.641386450808292485e-01
3.000131251025399237e+00,9.642680659811281307e-01
3.000135469808355548e+00,9.643739558086452668e-01
3.059861248916010190e+00,9.644680800997716963e-01
3.059868280220942260e+00,9.645386733181166017e-01
3.059879061555167645e+00,9.646680942184153729e-01
3.059882811584464513e+00,9.648092806551050726e-01
3.059885624106438051e+00,9.649504670917946614e-01
3.059888436628410258e+00,9.650798879920935436e-01
3.059896874194331318e+00,9.652093088923924258e-01
3.059901092977288961e+00,9.653387297926911970e-01
3.059905311760248825e+00,9.654799162293808967e-01
3.060124688474130217e+00,9.657622891027601852e-01
3.060128907257086528e+00,9.658564133938866147e-01
3.060132188532720843e+00,9.660093653669671321e-01
3.060135938562018154e+00,9.661152551944842681e-01
3.119860311408685583e+00,9.662329105583923328e-01
3.119869686481926419e+00,9.663388003859095798e-01
3.119878592801504702e+00,9.664211591406451918e-01
3.119883280338127118e+00,9.665388145045532564e-01
3.119890311643062297e+00,9.666211732592888684e-01
3.119895936687005822e+00,9.667270630868061154e-01


==> csv/cdf_plot_cn_large.csv <==
qe, pe
9.375073242723352962e-05,2.199105532356502007e-03
1.129696325752327368e-04,5.551300107896188843e-03
1.317197790573487737e-04,3.698121288494642112e-02
1.504699255461261487e-04,1.074678988246728084e-01
1.692200720315728546e-04,1.371846507375651669e-01
5.981671731810522807e-02,1.382306672267384906e-01
5.983781123290343729e-02,1.421017518717106187e-01
5.985656137938555332e-02,1.922693616004876038e-01
5.987531152587100003e-02,2.440183505884872261e-01
5.989406167235811207e-02,2.606969599631011603e-01
6.010312580567001017e-02,2.621053758658463129e-01
6.012187595215379154e-02,2.738998295075485978e-01
6.014062609864256892e-02,3.181372670142406656e-01
6.015937624512468496e-02,3.786497327304325089e-01
6.017906389893523667e-02,3.846046140034428129e-01
1.198284361596557712e-01,3.852552856778104218e-01
1.198471863061445486e-01,3.994053355077298306e-01
1.198659364526299953e-01,4.451994432227191489e-01
1.198846865991137767e-01,4.708803834844703662e-01
1.199057805139119859e-01,4.747597044797509103e-01
1.201153134008864365e-01,4.801792229827118730e-01
1.201340635473702179e-01,5.060413629512490186e-01
1.201528136938556646e-01,5.543228484593907268e-01
1.201715638403444419e-01,5.663891016612718765e-01
1.798260923913463927e-01,5.670068279344057105e-01
1.798453112914943919e-01,5.728628730037146344e-01
1.798640614379798386e-01,6.012947542684885516e-01
1.798828115844652853e-01,6.219021027402337198e-01
1.799029679919367242e-01,6.264156227092650964e-01
1.801120321252502876e-01,6.284088194839102526e-01
1.801307822717357343e-01,6.456722097304242736e-01
1.801495324182211810e-01,6.748535988732672353e-01
1.801682825647099584e-01,6.849596007017370036e-01
2.398228111157119091e-01,6.857008722294977154e-01
2.398443737841726708e-01,6.879823412649387349e-01
2.398631239306547869e-01,7.029313170747778505e-01
2.398818740771402336e-01,7.173943482164183427e-01
2.399006242236273456e-01,7.212407238104651119e-01
2.401110946179252359e-01,7.226985578150609824e-01
2.401298447644106826e-01,7.342294482468928463e-01
2.401485949108961293e-01,7.522917644733265741e-01
2.401673450573849067e-01,7.588808447200876550e-01
2.998331236962781254e-01,7.595726981459975935e-01
2.998518738427635721e-01,7.636661642492978963e-01
2.998706239892523495e-01,7.727755676904449755e-01
2.998893741357344656e-01,7.801965193183596492e-01
3.001017195446842312e-01,7.818273166794330598e-01
3.001228134594791097e-01,7.861925823429122273e-01
3.001415636059678871e-01,7.962574024198396661e-01
3.001603137524500031e-01,8.039419172576247608e-01
3.598289049133185369e-01,8.046667160847684741e-01
3.598509363354418511e-01,8.068246398655827267e-01
3.598696864819272978e-01,8.120217769102155980e-01
3.598884366284110792e-01,8.172600957063905769e-01
3.601026570520077241e-01,8.187344024116033347e-01
3.601246884741293730e-01,8.228525775658290797e-01
3.601434386206148197e-01,8.293016398573463954e-01
3.601621887670969357e-01,8.337080872723678926e-01
4.198396862475506364e-01,8.343422862461186140e-01
4.198589051476953049e-01,8.364178465238483184e-01
4.198776552941840823e-01,8.405936761302331695e-01
4.198968741943304162e-01,8.433446171332559249e-01
4.201139071398990454e-01,8.447200876347672471e-01
4.201326572863828268e-01,8.489206262920774293e-01
4.201514074328716042e-01,8.531788194015468285e-01
4.798321861889531803e-01,8.540683452348595273e-01
4.798560926257233739e-01,8.551225980743413224e-01
4.798748427722121512e-01,8.576676303196527629e-01
4.798935929186959326e-01,8.601220627115712114e-01
4.801096883569394569e-01,8.610445339461177960e-01
4.801284385034232383e-01,8.635566207901954616e-01
4.801471886499120156e-01,8.670735423719041490e-01
5.398171860717682069e-01,8.681277952113859442e-01
5.398537488574139953e-01,8.688361213379127701e-01
5.398724990038994420e-01,8.706563547560804972e-01
5.398912491503832234e-01,8.727648604350439765e-01
5.401115633715880548e-01,8.735637864149637943e-01
5.401307822717360541e-01,8.758452554504048138e-01
5.401495324182215008e-01,8.781102517852289457e-01
5.998373424792380337e-01,8.787115053577458923e-01
5.998631239306551066e-01,8.795845584904417036e-01
5.998818740771405533e-01,8.811741740999727845e-01
6.000984382690482954e-01,8.821872451879123611e-01
6.001232822131419287e-01,8.833650432820209231e-01
6.001425011132899279e-01,8.852182221014224250e-01
6.598012484472548511e-01,8.862889476415211076e-01
6.598607801623457281e-01,8.870961099717493692e-01
6.598804678161562798e-01,8.883150898174001497e-01
6.599062492675716873e-01,8.894928879115086007e-01
6.601251572277888613e-01,8.905718498019157270e-01
6.601439073742776387e-01,8.921038109592877019e-01
7.198434362768479922e-01,8.929356823404412946e-01
7.198659364526271975e-01,8.937757900719033310e-01
7.198874991210879593e-01,8.948300429113851262e-01
7.201143758935601991e-01,8.954560055348274039e-01
7.201364073156801826e-01,8.967244034823289578e-01
7.201593762451252712e-01,8.977539472708853108e-01
7.798584363940330721e-01,8.982563646397008217e-01
7.798790615551687289e-01,8.989152726643769853e-01
7.799029679919372571e-01,8.996894895933713610e-01
7.801270322424391779e-01,9.005625427260671723e-01
7.801471886499122821e-01,9.014932503109222006e-01
8.398556238720611411e-01,9.020368494312800411e-01
8.398804678161564397e-01,9.029099025639758525e-01
8.401087508496163370e-01,9.037253012445125577e-01
8.401326572863831998e-01,9.046724815299844735e-01
8.401546887085065141e-01,9.054055167074366306e-01
8.998668739599524624e-01,9.058996977259436978e-01
8.998889053820741113e-01,9.066821510052465172e-01
9.001223447058170901e-01,9.073904771317733431e-01
9.001429698669527468e-01,9.080988032583001690e-01
9.598532801037518158e-01,9.086424023786580095e-01
9.598856241064396277e-01,9.092354196008665124e-01
9.601204696911702641e-01,9.098943276255425650e-01
9.601439073742779051e-01,9.106026537520693909e-01
1.019860311408683495e+00,9.111297801718102329e-01
1.019885624106439792e+00,9.117804518461779528e-01
1.020121875952154644e+00,9.123899417690033431e-01
1.020150469925547032e+00,9.129417772396695163e-01
1.079869686481924607e+00,9.134936127103358006e-01
1.079901561730951531e+00,9.141031026331611908e-01
1.080132657286383413e+00,9.146961198553696937e-01
1.139850467581779991e+00,9.151655918229514297e-01
1.139885624106439899e+00,9.157009545930007155e-01
1.140131719779058361e+00,9.163022081655176621e-01
1.199861717669667982e+00,9.167469710821740669e-01
1.200104532066655239e+00,9.173152792534572386e-01
1.200143438620612235e+00,9.178753510744318556e-01
1.259876249033197171e+00,9.183612957426304790e-01
1.260120469691168754e+00,9.189048948629883196e-01
1.260166407550057377e+00,9.194237849324207179e-01
1.319886561613763387e+00,9.198603114987686791e-01
1.320142032359624684e+00,9.203462561669673025e-01
1.379871092742912531e+00,9.207827827333152637e-01
1.380119532183843756e+00,9.213428545542898807e-01
1.439858436394033658e+00,9.218287992224885041e-01
1.440110157110602973e+00,9.223888710434632321e-01
1.440162188767097895e+00,9.228748157116618556e-01
1.499885624106440218e+00,9.233854694307858102e-01
1.500135469808355770e+00,9.239537776020689819e-01
1.559878592801506869e+00,9.243820678181083883e-01
1.560126563488777318e+00,9.249586123397000037e-01
1.619876249033194160e+00,9.254116116066648523e-01
1.620130782271737013e+00,9.260540469307240175e-01
1.679855155118399335e+00,9.264823371467635349e-01
1.680121875952153676e+00,9.270012272161959332e-01
1.739854686364740166e+00,9.274706991837776693e-01
1.740110157110601463e+00,9.280801891066030596e-01
1.740166407550057803e+00,9.285414247238763519e-01
1.799904374252924155e+00,9.290191330417665316e-01
1.800150938679210277e+00,9.295627321621243722e-01
1.859889374135735851e+00,9.299580769769300037e-01
1.860145782388922253e+00,9.305016760972877332e-01
1.919886092860101368e+00,9.309464390139441381e-01
1.920133594793709264e+00,9.315888743380033032e-01
1.979877655294182137e+00,9.320254009043512644e-01
1.980123750966804153e+00,9.326101817762513235e-01
1.980165001289070359e+00,9.330549446929077284e-01
2.039889842889398786e+00,9.335244166604893534e-01
2.040150938679206938e+00,9.340433067299218628e-01
2.099881874077142108e+00,9.345127786975035988e-01
2.100129376010749560e+00,9.350234324166275535e-01
2.159864061437981597e+00,9.355176134351346207e-01
2.159906249267573131e+00,9.360117944536416879e-01
2.160149063664556834e+00,9.365718662746164158e-01
2.219869217728263067e+00,9.369754474397304911e-01
2.220124688474129471e+00,9.375190465600883316e-01
2.279828904913320464e+00,9.379885185276700676e-01
2.279893592918695866e+00,9.384662268455602474e-01
2.280135938562018794e+00,9.390098259659179769e-01
2.339866405206291411e+00,9.395040069844250441e-01
2.340120000937507161e+00,9.400146607035489987e-01
2.340162188767098694e+00,9.405088417220561769e-01
2.399889842889399105e+00,9.409453682884040271e-01
2.400132657286384585e+00,9.414724947081449802e-01
2.459853748857412370e+00,9.419172576248012740e-01
2.459903905499261967e+00,9.423867295923830101e-01
2.460145782388922786e+00,9.429056196618154084e-01
2.519861248916010155e+00,9.433750916293971445e-01
2.519900624223627705e+00,9.439433998006803161e-01
2.520146251142585392e+00,9.445034716216550441e-01
2.579867342713616729e+00,9.449317618376944505e-01
2.580115313400885402e+00,9.456483243145297202e-01
2.580150001171882757e+00,9.462083961355044481e-01
2.639867811467278891e+00,9.466449227018524093e-01
2.640115313400885455e+00,9.472132308731354700e-01
2.640150469925544918e+00,9.478391934965777477e-01
2.699861248916009870e+00,9.482757200629257088e-01
2.699901561730951194e+00,9.487616647311243323e-01
2.700143907374275898e+00,9.493382092527159477e-01
2.759848592567127668e+00,9.498076812202976837e-01
2.759890780396724530e+00,9.503100985891131947e-01
2.760135001054697668e+00,9.509854793144062457e-01
2.760176720130624872e+00,9.515702601863061938e-01
2.819889842889399034e+00,9.521797501091316951e-01
2.820139219837654032e+00,9.528468944841161914e-01
2.879850467581777984e+00,9.533822572541655882e-01
2.879884217845450234e+00,9.539670381260655363e-01
2.880130313518074026e+00,9.545435826476571517e-01
2.880162657520761726e+00,9.551777816214078731e-01
2.939881874077139301e+00,9.556801989902234951e-01
2.940138751083991586e+00,9.563308706645911039e-01
2.999848123813468881e+00,9.569650696383418254e-01
2.999890780396724743e+00,9.574345416059235614e-01
3.000141563605966954e+00,9.581099223312166124e-01
3.059844842537834175e+00,9.586947032031166716e-01
3.059896405440668765e+00,9.592465386737828448e-01
3.060142501113288560e+00,9.598725012972251225e-01
3.119857967640372820e+00,9.603172642138815274e-01
3.120120938444831182e+00,9.609432268373238051e-01
3.179866405206292157e+00,9.613962261042886537e-01
3.180126094735114428e+00,9.619645342755718254e-01
3.239838279986565261e+00,9.624669516443873363e-01
3.239897811701654806e+00,9.629281872616606286e-01
3.240159844998786731e+00,9.634800227323268018e-01
3.299896874194331531e+00,9.639000765980578755e-01
3.359854217611075722e+00,9.644272030177987176e-01
3.360134063547371319e+00,9.649378567369227833e-01
3.419867342713617475e+00,9.653826196535790771e-01
3.420134532301033925e+00,9.658603279714692569e-01
3.479887967874748078e+00,9.663133272384341055e-01
3.480154688708505528e+00,9.667416174544736229e-01
3.539903905499262926e+00,9.671287259189708108e-01
3.599846717552481756e+00,9.676476159884032091e-01
3.600146719896248904e+00,9.681170879559849451e-01
3.660136876069343792e+00,9.686771597769596731e-01
3.720122813459478817e+00,9.691548680948498529e-01
3.779887967874748345e+00,9.695996310115061467e-01
3.839847655059807074e+00,9.701679391827893184e-01
3.840182813928232353e+00,9.706868292522217168e-01
3.900169688825694259e+00,9.712057193216542261e-01
3.960168751318369207e+00,9.717410820917035119e-01
4.020150938679209141e+00,9.722599721611359103e-01
4.080181876420907017e+00,9.727953349311853071e-01
4.199854686364739464e+00,9.732730432490754868e-01
4.259861248916008591e+00,9.738578241209755459e-01
4.319870623989253033e+00,9.743767141904079443e-01
4.379859842655021041e+00,9.748461861579896803e-01
4.439876717786859217e+00,9.753733125777305224e-01
4.499877186540521379e+00,9.759251480483968066e-01
4.559882811584465401e+00,9.764110927165954301e-01
4.620142032359625617e+00,9.769382191363362722e-01
4.680173907608654815e+00,9.773829820529926771e-01
4.799881874077140509e+00,9.778195086193406382e-01
4.859881874077141006e+00,9.782642715359969321e-01
4.919896874194328973e+00,9.787337435035786681e-01
4.979904843006587534e+00,9.792361608723941790e-01
5.040143438620614091e+00,9.797797599927520196e-01
5.100140157344979386e+00,9.802080502087914260e-01
5.160147188649911065e+00,9.806857585266816058e-01
5.220148126157236668e+00,9.810728669911789046e-01
5.280156563723154228e+00,9.815505753090690844e-01
5.399887030367426455e+00,9.819953382257253782e-01
5.460140157344977929e+00,9.825059919448494439e-01
5.520174376362314561e+00,9.829837002627396236e-01
5.639887030367426668e+00,9.834449358800128049e-01
5.759905311760247670e+00,9.840297167519128640e-01
5.879902967991936791e+00,9.845321341207283750e-01
5.999873436511222735e+00,9.850592605404693280e-01
6.060148126157237414e+00,9.856605141129862746e-01
6.179857498886712541e+00,9.861299860805680106e-01
6.240148126157237130e+00,9.867147669524680698e-01
6.359844842537833998e+00,9.871595298691243636e-01
6.420152813693856153e+00,9.877113653397906479e-01
6.539879061555167183e+00,9.881561282564470527e-01
6.600156563723153624e+00,9.887162000774216697e-01
6.719905311760248523e+00,9.892350901468541791e-01
6.840152344940194418e+00,9.898033983181372397e-01
7.019863592684320253e+00,9.902728702857189758e-01
7.140155157462166002e+00,9.907835240048429304e-01
7.319894061672359342e+00,9.911953415202655604e-01
7.500165938796395260e+00,9.916895225387726276e-01
7.739851405089104297e+00,9.920931037038867029e-01
7.979885624106438868e+00,9.925625756714684389e-01
8.279852342596425885e+00,9.930155749384332875e-01
8.460170626333018973e+00,9.933779743520051442e-01
8.700162188767098570e+00,9.938227372686615491e-01
8.880185157696542930e+00,9.942427911343925118e-01
9.119878124047847479e+00,9.946628450001235855e-01
9.300180470159922663e+00,9.950334807640038859e-01
9.540175782623300904e+00,9.953958801775757426e-01
9.839876249033194355e+00,9.958076976929982616e-01
1.008017250134766485e+01,9.962277515587293353e-01
1.050021609543824219e+01,9.965983873226096357e-01
1.109987578027953248e+01,9.969937321374152672e-01
1.157988234283080331e+01,9.973478952006786802e-01
1.217987531152587266e+01,9.977267673148674243e-01
1.266023015804810825e+01,9.981468211805984980e-01
1.338023390807740576e+01,9.985668750463294607e-01
1.446022500175782355e+01,9.990363470139111968e-01
1.482022875178712162e+01,9.997364367901295790e-01


==> csv/cdf_plot_cp.csv <==
2.308651669975514409e-03,7.703092021137283960e-05
2.317824830275205805e-03,2.064428661664792063e-03
2.326091977796762578e-03,2.696082207398049508e-03
2.342797490922921000e-03,3.019612072285815432e-03
2.352233776337642190e-03,3.173673912708561192e-03
2.369432241714486409e-03,3.327735753131306953e-03
2.384744547268002890e-03,3.435579041427229072e-03
2.406770209435471486e-03,3.635859433976798474e-03
2.444794002001704492e-03,3.789921274399543800e-03
2.467967404864990222e-03,3.897764562695465920e-03
2.495606322930887799e-03,4.021014035033662441e-03
2.525900912021539213e-03,4.128857323329584127e-03
2.551591664135544058e-03,4.267512979710055485e-03
2.579758724907676992e-03,4.375356268005977170e-03
2.595421120609731069e-03,4.560230476513272603e-03
2.613875084909733637e-03,4.698886132893743961e-03
2.630181224902994330e-03,4.883760341401038527e-03
2.648584768187300931e-03,5.037822181823784287e-03
2.664941329197922926e-03,5.238102574373353255e-03
2.676528030627900456e-03,5.361352046711550211e-03
2.688676803119238734e-03,5.700288095641590537e-03
2.699137166511378361e-03,5.838943752022061895e-03
2.709897154133944497e-03,6.023817960529356461e-03
2.720956804351248870e-03,6.270316905205749504e-03
2.730512267535289972e-03,6.486003481797593742e-03
2.743516234873233373e-03,6.824939530727634068e-03
2.755190772041893332e-03,6.979001371150379829e-03
2.765669077844923329e-03,7.179281763699948797e-03
2.769221642077712708e-03,7.441186892418617110e-03
2.779124887519746068e-03,7.641467284968186079e-03
2.789627122016802296e-03,7.995809517940500807e-03
2.792395044940998439e-03,8.365557934955091673e-03
2.803981746372641304e-03,8.766118720054229610e-03
2.813980968601192956e-03,8.935586744519250640e-03
2.817751176002469826e-03,9.151273321111094011e-03
2.827155149235927034e-03,9.521021738125683143e-03
2.835982698469186047e-03,9.690489762590704173e-03
2.838741850665904565e-03,9.921582523224822814e-03
2.848587069401165017e-03,1.019889383598576553e-02
2.851184812420193282e-03,1.096920303809949260e-02
2.859420572011162065e-03,1.112326487852223836e-02
2.861317082093473019e-03,1.136976382319863227e-02
2.871139508780484739e-03,1.169329368808639733e-02
2.872723592577952623e-03,1.186276171255141836e-02
2.874703865658467805e-03,1.234035341786192917e-02
2.883003762085278865e-03,1.243279052211557732e-02
2.884485641464484829e-03,1.264847709870742069e-02
2.887619276775721389e-03,1.317228735614475732e-02
2.895377112321351198e-03,1.332634919656750135e-02
2.897357845820236477e-03,1.364987906145526814e-02
2.907524747146061905e-03,1.385015945400483797e-02
2.910720230988594892e-03,1.451262536782264335e-02
2.918633153382588219e-03,1.466668720824538912e-02
2.922270708096696978e-03,1.532915312206319623e-02
2.929692082118684482e-03,1.543699641035911792e-02
2.930925826751806795e-03,1.574512009120461117e-02
2.941272285784668483e-03,1.629974271672649314e-02
2.942506351913953822e-03,1.657705402948743759e-02
2.951157873486431882e-03,1.700842718267112433e-02
2.953305310411380447e-03,1.713167665500931955e-02
2.954608864979002547e-03,1.780954875286940020e-02
2.963357560756829656e-03,1.793279822520759889e-02
2.965071467027069474e-03,1.808686006563034465e-02
2.966195566410645412e-03,1.864148269115223008e-02
2.975754079558301513e-03,1.876473216349042530e-02
2.977397731579456419e-03,1.898041874008226867e-02
2.978647438527382008e-03,1.944260426135050596e-02
2.987373419365280114e-03,1.953504136560415411e-02
2.988681515436741876e-03,1.968910320602689987e-02
2.989655359255660727e-03,2.018210109537968422e-02
2.998419801630847203e-03,2.036697530388698052e-02
2.999724562170458242e-03,2.050563096026745274e-02
3.001288259485423993e-03,2.098322266557796356e-02
3.010718402055578835e-03,2.115269069004298286e-02
3.011497533438323160e-03,2.127594016238117808e-02
3.012289111244959017e-03,2.158406384322666960e-02
3.020496612839984607e-03,2.201543699641035981e-02
3.023285338167314151e-03,2.213868646874855503e-02
3.024341789357176680e-03,2.283196475065091269e-02
3.025594311399926184e-03,2.298602659107365845e-02
3.035204623565990190e-03,2.330955645596142350e-02
3.036509536956666366e-03,2.392580381765240655e-02
3.046541379230216506e-03,2.414149039424424992e-02
3.047434563333561997e-03,2.477314393997750649e-02
3.048577083338832594e-03,2.495801814848480280e-02
3.057802059198699851e-03,2.506586143678072448e-02
3.058889177860457664e-03,2.597482629527492204e-02
3.059600864233624762e-03,2.614429431973994480e-02
3.066060045689988911e-03,2.628294997612041356e-02
3.069367833257174993e-03,2.637538708037406171e-02
3.069834116415925962e-03,2.669891694526182677e-02
3.071049770663192291e-03,2.740760141120645796e-02
3.080132528342494069e-03,2.763869417184057833e-02
3.081429122228085404e-03,2.783897456439014470e-02
3.082692191513913826e-03,2.864009613458842404e-02
3.084043500568567353e-03,2.879415797501116980e-02
3.093101202237269476e-03,2.907146928777211078e-02
3.094237855152393024e-03,2.998043414626631181e-02
3.104030435985283276e-03,3.022693309094270572e-02
3.105136496118765521e-03,3.045802585157682263e-02
3.105783518790872222e-03,3.113589794943690328e-02
3.106830879006095003e-03,3.132077215794419611e-02
3.116049282999577841e-03,3.141320926219784426e-02
3.116963250248128148e-03,3.249164214515706806e-02
3.117617261793048655e-03,3.275354727387573550e-02
3.126143482652388172e-03,3.287679674621393072e-02
3.127937522952040084e-03,3.307707713876349709e-02
3.128775961473984069e-03,3.380116778875040529e-02
3.129617254129524184e-03,3.415551002172272088e-02
3.139339794525630722e-03,3.437119659831456425e-02
3.140224170025129879e-03,3.534178619297786289e-02
3.141111742617219704e-03,3.551125421744288219e-02
3.150924074207805958e-03,3.577315934616154963e-02
3.151728173091949969e-03,3.662049946848665305e-02
3.152661480320118059e-03,3.695943551741669164e-02
3.161847482612278881e-03,3.709809117379716387e-02
3.162852787867986848e-03,3.735999630251583131e-02
3.164112928043527617e-03,3.811489932058728658e-02
3.166675906782767669e-03,3.823814879292548180e-02
3.175161096310441522e-03,3.908548891525057828e-02
3.175831864814515626e-03,3.930117549184242859e-02
3.176900204624466539e-03,3.939361259609606980e-02
3.186342893605198512e-03,4.036420219075936844e-02
3.187267289871398290e-03,4.059529495139348881e-02
3.193526520105516298e-03,4.073395060777396104e-02
3.197929595036841377e-03,4.170454020243725968e-02
3.198823184492605165e-03,4.210510098753639935e-02
3.199718928105221849e-03,4.224375664391687157e-02
3.209146556386599514e-03,4.244403703646643794e-02
3.210187389932617208e-03,4.339922044708745957e-02
3.211479791518367932e-03,4.358409465559475587e-02
3.220429752317510719e-03,4.389221833644024739e-02
3.221637389247966610e-03,4.495524503535719418e-02
3.222707611898467661e-03,4.521715016407586163e-02
3.226626494633455522e-03,4.532499345237177985e-02
3.232485804067763979e-03,4.572555423747091952e-02
3.233365638233287598e-03,4.672695620021876522e-02
3.234527705222589589e-03,4.686561185659923745e-02
3.243537421872000337e-03,4.701967369702198668e-02
3.244898309024968341e-03,4.828298078848849983e-02
3.246145485437113010e-03,4.845244881295351913e-02
3.251815732475682452e-03,4.856029210124944429e-02
3.255198854668073238e-03,4.883760341401038180e-02
3.256543886537288657e-03,4.985441156080050451e-02
3.259899470218208251e-03,5.000847340122325374e-02
3.267422809729580990e-03,5.047065892249148755e-02
3.268202499835393127e-03,5.136421759694341505e-02
3.270318901712476745e-03,5.150287325332388727e-02
3.276797855762403344e-03,5.161071654161980549e-02
3.278968473368060188e-03,5.185721548629619593e-02
3.280477865023057049e-03,5.284321126500177157e-02
3.284847191636908192e-03,5.296646073733996679e-02
3.290039750503126470e-03,5.328999060222773532e-02
3.291526562383406684e-03,5.439923585327150618e-02
3.294632092902816112e-03,5.453789150965197147e-02
3.301678491444137720e-03,5.484601519049746299e-02
3.302747988778165222e-03,5.583201096920303863e-02
3.308301698143889524e-03,5.607850991387942907e-02
3.313103989794896620e-03,5.627879030642900238e-02
3.314489507292295301e-03,5.763453450214916368e-02
3.315568556189196769e-03,5.791184581491010813e-02
3.322900418586405280e-03,5.800428291916374934e-02
3.325842794799083180e-03,5.911352817020752021e-02
3.327475097238963286e-03,5.929840237871481651e-02
3.336001663115650828e-03,5.940624566701073472e-02
3.337392198452526770e-03,6.076198986273090297e-02
3.341308681193977392e-03,6.096227025528046933e-02
3.347856828848083666e-03,6.122417538399913678e-02
3.349256879749962224e-03,6.257991957971929808e-02
3.358171458984759994e-03,6.276479378822659438e-02
3.360143415076510820e-03,6.399728851160856047e-02
3.361914399472309967e-03,6.438244311266543007e-02
3.365120791943843059e-03,6.447488021691907822e-02
3.370937842644972093e-03,6.459812968925726651e-02
3.372036408123557649e-03,6.604631098923108290e-02
3.373527916870067145e-03,6.640065322220339850e-02
3.376171062875465978e-03,6.653930887858386378e-02
3.381626131832016213e-03,6.664715216687978894e-02
3.383316817936465881e-03,6.826480149131861075e-02
3.385383661985708059e-03,6.852670662003727819e-02
3.388653105175221114e-03,6.868076846046003436e-02
3.394193947586776616e-03,6.909673542960144410e-02
3.395613376351303003e-03,7.020598068064520803e-02
3.397519734569254268e-03,7.040626107319478133e-02
3.399166945250442495e-03,7.051410436149070649e-02
3.405261213214050287e-03,7.066816620191344878e-02
3.406680617794588528e-03,7.213175368592952830e-02
3.407530161689820147e-03,7.237825263060591874e-02
3.410738975690996710e-03,7.253231447102867491e-02
3.416648378647968443e-03,7.264015775932458618e-02
3.418076922228063808e-03,7.414996379546749672e-02
3.419199785530402380e-03,7.448889984439753531e-02
3.422603421320280503e-03,7.462755550077801447e-02
3.427444604068297096e-03,7.471999260503166262e-02
3.429663623663037342e-03,7.612195535287864800e-02
3.430539693176637428e-03,7.649170376989324061e-02
3.437067919686009887e-03,7.669198416244280003e-02
3.440417939717388407e-03,7.678442126669644818e-02
3.441894077299556542e-03,7.809394691028978541e-02
3.444639713338082387e-03,7.850991387943120903e-02
3.448658220515099515e-03,7.860235098368485718e-02
3.452797900703741263e-03,7.906453650495308405e-02
3.454246587027975934e-03,8.074381056556101388e-02
3.456356174948993498e-03,8.092868477406831018e-02
3.461159582733852602e-03,8.111355898257560648e-02
3.464423727954635268e-03,8.239227225808438970e-02
3.466604268709261305e-03,8.290067633147946147e-02
3.471016201481713637e-03,8.305473817190220376e-02
3.476049065017638995e-03,8.323961238040950006e-02
3.477771530990825255e-03,8.362476698146635579e-02
3.483172771499010167e-03,8.376342263784683495e-02
3.490686613734084176e-03,8.385585974210048310e-02
3.497749440733999293e-03,8.397910921443867138e-02
3.501760521837926632e-03,8.407154631869231953e-02
3.507935299473796675e-03,8.417938960698824469e-02
3.512229600911576100e-03,8.427182671124189284e-02
3.519673530597566824e-03,8.441048236762235812e-02
3.524137163684049057e-03,8.451832565591828328e-02
3.534465048378176988e-03,8.461076276017193143e-02
3.542250348129716286e-03,8.470319986442557958e-02
3.557287007863729755e-03,8.481104315272150473e-02
3.565009528719853549e-03,8.491888644101742989e-02
3.581715892035930437e-03,8.501132354527107804e-02
3.594281105149255140e-03,8.510376064952471231e-02
3.604925138607217860e-03,8.519619775377836046e-02
3.644927121916330393e-03,8.530404104207428562e-02
5.632478684796327073e-02,8.539647814632793377e-02
5.638415645222272232e-02,8.551972761866613593e-02
5.640772241619962379e-02,8.562757090696206108e-02
5.641713628164013450e-02,8.573541419525797236e-02
5.642146817104065626e-02,8.582785129951162051e-02
5.642986969991659052e-02,8.592028840376526866e-02
5.643875401187936625e-02,8.604353787610347082e-02
5.644425881963233138e-02,8.613597498035711897e-02
5.645891740415853732e-02,8.622841208461076712e-02
5.646546178719402675e-02,8.632084918886441527e-02
5.647904767102196466e-02,8.642869247716032655e-02
5.648324754242595169e-02,8.652112958141397470e-02
5.648789517881835920e-02,8.661356668566762285e-02
5.649240258919330238e-02,8.670600378992127100e-02
5.649634229119793183e-02,8.679844089417491915e-02
5.650278626928906256e-02,8.690628418247084430e-02
5.650756442517002043e-02,8.701412747076676946e-02
5.651188483722813238e-02,8.713737694310495774e-02
5.651965059931485236e-02,8.724522023140088289e-02
5.652345050505158675e-02,8.736846970373908505e-02
5.653092036714046920e-02,8.746090680799273320e-02
5.653386448495334449e-02,8.766118720054229263e-02
5.653653914052370055e-02,8.815418508989508739e-02
5.654265193730245720e-02,8.824662219414873554e-02
5.654580729239966352e-02,8.833905929840238369e-02
5.654694665583326341e-02,8.895530666009336673e-02
5.655066036212574865e-02,9.080404874516631586e-02
5.655451476850315018e-02,9.092729821750450414e-02
5.655785262652313072e-02,9.115839097813863146e-02
5.655941965934663251e-02,9.262197846215471098e-02
5.656439356102382909e-02,9.296091451108474957e-02
5.656887723118231293e-02,9.306875779938067472e-02
5.657080512999956845e-02,9.467100093977723341e-02
5.657258321041913618e-02,9.502534317274953513e-02
5.657655256792182286e-02,9.513318646104546028e-02
5.657861939422526021e-02,9.525643593338366244e-02
5.658039608587572822e-02,9.537968540572185072e-02
5.658224006597434297e-02,9.599593276741283376e-02
5.658388929622004682e-02,9.745952025142892716e-02
5.658989287012139435e-02,9.756736353972485232e-02
5.659274400619196399e-02,9.772142538014759461e-02
5.659397853286285418e-02,9.912338812799457999e-02
5.659859675066769569e-02,9.960097983330508387e-02
5.660197709020597934e-02,9.970882312160100902e-02
5.660471733642924441e-02,9.986288496202375131e-02
5.660545278356909904e-02,1.002788519311651749e-01
5.660675079879773364e-02,1.014959404705048640e-01
5.661168032846553011e-02,1.015883775747585122e-01
5.661414010920462481e-02,1.016962208630544234e-01
5.661627783965395011e-02,1.018040641513503486e-01
5.661742434590388839e-02,1.030981836109014227e-01
5.662214915751251354e-02,1.034679320279160014e-01
5.662501328461799766e-02,1.035757753162119266e-01
5.662805232633627561e-02,1.037606495247192229e-01
5.662915897519216202e-02,1.049623318800166349e-01
5.663462131367369423e-02,1.051780184566084853e-01
5.663787807334896840e-02,1.052704555608621334e-01
5.663997082008487283e-02,1.055631730576653410e-01
5.664138057384859870e-02,1.070575729097659745e-01
5.664416019815599057e-02,1.071500100140196227e-01
5.664814465373479990e-02,1.072578533023155478e-01
5.665159884061465867e-02,1.077662573757106057e-01
5.665550691134502159e-02,1.089371273629234776e-01
5.666238086971087107e-02,1.090449706512194028e-01
5.666377196209881895e-02,1.103082777426859090e-01
5.667229071083190739e-02,1.107396508958695958e-01
5.667485488168089169e-02,1.111864302330955595e-01
5.668170888744383795e-02,1.123418940362661544e-01
5.668559803126416163e-02,1.124805496926466336e-01
5.668717783884558159e-02,1.135589825756058435e-01
5.669332436358476279e-02,1.138671062564513420e-01
5.669603175154525054e-02,1.139749495447472671e-01
5.669756837052064569e-02,1.141290113851700094e-01
5.669909686559782003e-02,1.155001617649324408e-01
5.670734146678957366e-02,1.156080050532283660e-01
5.670926883477478420e-02,1.158699101819470334e-01
5.671064012394699816e-02,1.170099678010753513e-01
5.671887580405154949e-02,1.171178110893712765e-01
5.672067906496880418e-02,1.173643100340476669e-01
5.672211760292089622e-02,1.186122109414719100e-01
5.673091006246133716e-02,1.187662727818946523e-01
5.673233574297498194e-02,1.189973655425287657e-01
5.673368016747337705e-02,1.199063304010229702e-01
5.674191595723021564e-02,1.201374231616570837e-01
5.674392486712531714e-02,1.203222973701643800e-01
5.674526989899453255e-02,1.212312622286585845e-01
5.675432326822549278e-02,1.215547920935463461e-01
5.675521548610507061e-02,1.216626353818422712e-01
5.675625102539938460e-02,1.224329445839559966e-01
5.676418798203131111e-02,1.226794435286323870e-01
5.676720090452613832e-02,1.228180991850128662e-01
5.676835641569288882e-02,1.236038145711688685e-01
5.677737467363330737e-02,1.238195011477607049e-01
5.677883136441463918e-02,1.241122186445639264e-01
5.678003900134509507e-02,1.251290267913540422e-01
5.678855754672751388e-02,1.252214638956077042e-01
5.679028136372998858e-02,1.254217442881572775e-01
5.679132219727600628e-02,1.263307091466514542e-01
5.680054353607189022e-02,1.266696451955814928e-01
5.680209228419164091e-02,1.269161441402578971e-01
5.680343366041840092e-02,1.279021399189634589e-01
5.681199745564136094e-02,1.280099832072593979e-01
5.681320146379120750e-02,1.281178264955553092e-01
5.681412586005740728e-02,1.289189480657536024e-01
5.682289013363761576e-02,1.292732902987259180e-01
5.682459949531981636e-02,1.293657274029795523e-01
5.682541125304085838e-02,1.296892572678673139e-01
5.682703941213507193e-02,1.305520035742346874e-01
5.683631989094717341e-02,1.306752530465729034e-01
5.683729926291736234e-02,1.316458426412361882e-01
5.684660340691927161e-02,1.318923415859125925e-01
5.684807476239006618e-02,1.320926219784621658e-01
5.684900715138274663e-02,1.329091497327027083e-01
5.684954467945479983e-02,1.332326795975904699e-01
5.685979369915772352e-02,1.334175538060977662e-01
5.686067923139193070e-02,1.341262382720423973e-01
5.686156157120647592e-02,1.345113928730992670e-01
5.687094181324625630e-02,1.346192361613951782e-01
5.687159390759477517e-02,1.348349227379870285e-01
5.687253123071056571e-02,1.358979494369039753e-01
5.688097647722600847e-02,1.361136360134958256e-01
5.688309826006543446e-02,1.363139164060453989e-01
5.688388996540005849e-02,1.371150379762436644e-01
5.689133311773120205e-02,1.375772234975118913e-01
5.689438799702073446e-02,1.376850667858078303e-01
5.689513596330297851e-02,1.379161595464419299e-01
5.689588179819016212e-02,1.389021553251475194e-01
5.690531327559589236e-02,1.390716233496125387e-01
5.690617260524333254e-02,1.391948728219507270e-01
5.690676642319147938e-02,1.394875903187539345e-01
5.690746607787566802e-02,1.400730253123603775e-01
5.691708565487396676e-02,1.402116809687408427e-01
5.691774198767540760e-02,1.403041180729945048e-01
5.691839688308331091e-02,1.406122417538399894e-01
5.691904331283970109e-02,1.411514581953196013e-01
5.692050281956517743e-02,1.413209262197846205e-01
5.692938309279194087e-02,1.415212066123341939e-01
5.693010731978365158e-02,1.421528601580674400e-01
5.693080367554004262e-02,1.423685467346592903e-01
5.694030012247885963e-02,1.425072023910397556e-01
5.694126803371002410e-02,1.427999198878429910e-01
5.694221891692885507e-02,1.434931981697453451e-01
5.694321285335868232e-02,1.436472600101680874e-01
5.695241355306746023e-02,1.438475404027176607e-01
5.695341455237756811e-02,1.447410990771695882e-01
5.695469693105414954e-02,1.449721918378036878e-01
5.696462280302849734e-02,1.451878784143955381e-01
5.696555539496217513e-02,1.458657505122556153e-01
5.696884574606875251e-02,1.459735938005515543e-01
5.697591469371432460e-02,1.461584680090588229e-01
5.697697175598204211e-02,1.468209339228766508e-01
5.697775545757233218e-02,1.470982452356375814e-01
5.698792638152538892e-02,1.475758369409480852e-01
5.698907211148629415e-02,1.479301791739204008e-01
5.699922158269310479e-02,1.481150533824276971e-01
5.700042094040624896e-02,1.486234574558227550e-01
5.700168796528126691e-02,1.488391440324146053e-01
5.701109978438867465e-02,1.492551110015560289e-01
5.701241627150133162e-02,1.495786408664437905e-01
5.701453470896344911e-02,1.496710779706974248e-01
5.702330887472073506e-02,1.501024511238811254e-01
5.702448750472099981e-02,1.502719191483461447e-01
5.703365297091034236e-02,1.504721995408957180e-01
5.703576043151636910e-02,1.511038530866289642e-01
5.704477886217529381e-02,1.512425087430094572e-01
5.704695153868399871e-02,1.517817251844890414e-01
5.705099810139224736e-02,1.518895684727849804e-01
5.705786593158013176e-02,1.522747230738418500e-01
5.705910459153473724e-02,1.525982529387296116e-01
5.706065065386289881e-02,1.527677209631946309e-01
5.706903329154355831e-02,1.532761250365896888e-01
5.707057437851825732e-02,1.535072177972238161e-01
5.708002439114068238e-02,1.536766858216888354e-01
5.708244763219516571e-02,1.542004960791261703e-01
5.709035514116944654e-02,1.543699641035911896e-01
5.709412083156062412e-02,1.548783681769862475e-01
5.710318771581901487e-02,1.550786485695358208e-01
5.710527975826995561e-02,1.557873330354804520e-01
5.710671741234574217e-02,1.558797701397340862e-01
5.711477683996935006e-02,1.560030196120722745e-01
5.711746499157566159e-02,1.565114236854673602e-01
5.712088871736353823e-02,1.566038607897209944e-01
5.712756739188196153e-02,1.569582030226933100e-01
5.712932924488212105e-02,1.572355143354542406e-01
5.713877529694266766e-02,1.576822936726802182e-01
5.714141091251845328e-02,1.578979802492720685e-01
5.714954421242368632e-02,1.579904173535257028e-01
5.715160372346705930e-02,1.583293534024557414e-01
5.716023549856175112e-02,1.584680090588362067e-01
5.716355622143010073e-02,1.588993822120199073e-01
5.717272246072602204e-02,1.590072255003158186e-01
5.717523075860209136e-02,1.593307553652035802e-01
5.718490030585832162e-02,1.595772543098799845e-01
5.718749747162743535e-02,1.598083470705141118e-01
5.719590070903002310e-02,1.599161903588100231e-01
5.719916955163495409e-02,1.603475635119937237e-01
5.721025437010973658e-02,1.605632500885855463e-01
5.722020559855434119e-02,1.607943428492196736e-01
5.722308073904502912e-02,1.610254356098538009e-01
5.723241930008449163e-02,1.612565283704879004e-01
5.723970816233492354e-02,1.614414025789951967e-01
5.724585787166835971e-02,1.616879015236716011e-01
5.725695251878937242e-02,1.618881819162211744e-01
5.726357618953292761e-02,1.619960252045170856e-01
5.726995648612731582e-02,1.622579303332357670e-01
5.728087411169424659e-02,1.625044292779121435e-01
5.729197613029701763e-02,1.626893034864194398e-01
5.730365066746734293e-02,1.629049900630112901e-01
5.731383251930732836e-02,1.631052704555608635e-01
5.732394072303470534e-02,1.632901446640681598e-01
5.733653460086030051e-02,1.634904250566177331e-01
5.735814844714970384e-02,1.637369240012941096e-01
5.737253611356296634e-02,1.641066724183087022e-01
5.738769781463259889e-02,1.642761404427737215e-01
5.739886479060318791e-02,1.643839837310696605e-01
5.741663433448451759e-02,1.645072332034078488e-01
5.743067621622022223e-02,1.646458888597883141e-01
5.745989337767876126e-02,1.647845445161687794e-01
5.747456784163940124e-02,1.649077939885069954e-01
5.750106549555045188e-02,1.650310434608451837e-01
5.754072986691449731e-02,1.651234805650988180e-01
5.763015377766911307e-02,1.652621362214793110e-01
5.767388870754674990e-02,1.654161980619020533e-01
6.232939574135121230e-02,1.655548537182825186e-01
6.238732924850942663e-02,1.656935093746629839e-01
6.246379609646302011e-02,1.657859464789166459e-01
6.248383409403923672e-02,1.659091959512548342e-01
6.250267316553370645e-02,1.660016330555084685e-01
6.251842626931347624e-02,1.660940701597621305e-01
6.253437673934159058e-02,1.662327258161425958e-01
6.256886693099095176e-02,1.663405691044385348e-01
6.259588987427233686e-02,1.664638185767767231e-01
6.264058314846221442e-02,1.666949113374108504e-01
6.265437818432750827e-02,1.668643793618758697e-01
6.267699678429050625e-02,1.670954721225099693e-01
6.269671923561259685e-02,1.672649401469749886e-01
6.270159120753515669e-02,1.674498143554822849e-01
6.272006339562929966e-02,1.676346885639895812e-01
6.273248056061553335e-02,1.678811875086659855e-01
6.274327938087687073e-02,1.680968740852578358e-01
6.275565952570449912e-02,1.684204039501455974e-01
6.275988236329244074e-02,1.687593399990756360e-01
6.276969039574031850e-02,1.690212451277942896e-01
6.277900860004514971e-02,1.691907131522593088e-01
6.278185854999118742e-02,1.693755873607666051e-01
6.279119368120089639e-02,1.695296492011893474e-01
6.280176795568859216e-02,1.697607419618234748e-01
6.280562333224826155e-02,1.700226470905421561e-01
6.281403221155446026e-02,1.701613027469226214e-01
6.281603720146522463e-02,1.704078016915989979e-01
6.282511211570529497e-02,1.705156449798949370e-01
6.282821504659752421e-02,1.708391748447826985e-01
6.283678419571281371e-02,1.709624243171208868e-01
6.283889640992135206e-02,1.711781108937127371e-01
6.284129394680870728e-02,1.715478593107273297e-01
6.285020155607223824e-02,1.717173273351923490e-01
6.285952659480675830e-02,1.720408572000801106e-01
6.286178583575607881e-02,1.722873561447565149e-01
6.286571976660548788e-02,1.726725107458133568e-01
6.287319234624055841e-02,1.729498220585743151e-01
6.287593815648140350e-02,1.734120075798425420e-01
6.288361312865919928e-02,1.735506632362230073e-01
6.288555741005341648e-02,1.742285353340831122e-01
6.289514459575540339e-02,1.744134095425904085e-01
6.289706091107516439e-02,1.746753146713090621e-01
6.290484386442363185e-02,1.750450630883236547e-01
6.290676507275272389e-02,1.751529063766195660e-01
6.290873081291503688e-02,1.756767166340569009e-01
6.291848875577210620e-02,1.757999661063951169e-01
6.291971758509040669e-02,1.759848403149024132e-01
6.292153881070072785e-02,1.762775578117056208e-01
6.292958415616056733e-02,1.764008072840438091e-01
6.293134464568472808e-02,1.767551495170161246e-01
6.293306731787295938e-02,1.770940855659461632e-01
6.294183291578714368e-02,1.772635535904111825e-01
6.294297510557322894e-02,1.775100525350875869e-01
6.295184972219147745e-02,1.779568318723135367e-01
6.295440040763433664e-02,1.781417060808208330e-01
6.295554289123206360e-02,1.786192977861313647e-01
6.296554022068967527e-02,1.788195781786809102e-01
6.296642556639309163e-02,1.791122956754841455e-01
6.297582156713721346e-02,1.795282626446255414e-01
6.297825102150489407e-02,1.799596357978092420e-01
6.298706562340994353e-02,1.801291038222742613e-01
6.298887003023390108e-02,1.803447903988661116e-01
6.298951351269788113e-02,1.806529140797115962e-01
6.299079563606535537e-02,1.810842872328952968e-01
6.299956208090207177e-02,1.812229428892757621e-01
6.300082480626967296e-02,1.814694418339521387e-01
6.300205190886920548e-02,1.819008149871358393e-01
6.301132798737452134e-02,1.819932520913894736e-01
6.301238147165433290e-02,1.822397510360658779e-01
6.301338991337779305e-02,1.825478747169113625e-01
6.301451499517218835e-02,1.826711241892495785e-01
6.302312011454591634e-02,1.827789674775454898e-01
6.302417388060699288e-02,1.829792478700950631e-01
6.302523015717320654e-02,1.835338704956169520e-01
6.303311067227701514e-02,1.837341508881664975e-01
6.303563560891345396e-02,1.840114622009274559e-01
6.303665571384398092e-02,1.846585219307029790e-01
6.303824423283033163e-02,1.848588023232525523e-01
6.304725727382054501e-02,1.851053012679289567e-01
6.304828861407374418e-02,1.856907362615353718e-01
6.304979470993510304e-02,1.858602042860003911e-01
6.305911125077390267e-02,1.860758908625922414e-01
6.305984152899846151e-02,1.865380763838604683e-01
6.306835638998142812e-02,1.866767320402409613e-01
6.307030287007853175e-02,1.868770124327905346e-01
6.307151852432579808e-02,1.874316350583123958e-01
6.308124802533399134e-02,1.876011030827774151e-01
6.308253133438634919e-02,1.884792555731870656e-01
6.308318731476303398e-02,1.888644101742439352e-01
6.308772146300656303e-02,1.889876596465821512e-01
6.309361461870333088e-02,1.892649709593430818e-01
6.309426806108353603e-02,1.900814987135836243e-01
6.309535148440792440e-02,1.902663729220909206e-01
6.310505570913504947e-02,1.904204347625136629e-01
6.310589564079593927e-02,1.913139934369655903e-01
6.310635402623221424e-02,1.915913047497265487e-01
6.310720364458455300e-02,1.917299604061070140e-01
6.311677825608152936e-02,1.920688964550370526e-01
6.311743200391073394e-02,1.928392056571507918e-01
6.311808601545565445e-02,1.930702984177848913e-01
6.312726995667983232e-02,1.931781417060808304e-01
6.312887814011292065e-02,1.942103560369132231e-01
6.312953227453288463e-02,1.946109168220123420e-01
6.313094807820718302e-02,1.947649786624351120e-01
6.314046484154123284e-02,1.953504136560415272e-01
6.314180742072905694e-02,1.955815064166756545e-01
6.315153137895435087e-02,1.959204424656056931e-01
6.315232338357623654e-02,1.969834691645226399e-01
6.315309183385964253e-02,1.972453742932412935e-01
6.316293681468354571e-02,1.973686237655795095e-01
6.316363824440451857e-02,1.981081205996086947e-01
6.316429964698722088e-02,1.984162442804541793e-01
6.316556488314972739e-02,1.985548999368346446e-01
6.317456138724142356e-02,1.987397741453419409e-01
6.317558430335323827e-02,1.996179266357515913e-01
6.317669082149368620e-02,1.998798317644702449e-01
6.318681164726780430e-02,2.007117657027530921e-01
6.318747789529122194e-02,2.010661079357254077e-01
6.318828847757917977e-02,2.011739512240213190e-01
6.319139515244653893e-02,2.012972006963595073e-01
6.319861758156131160e-02,2.023910397633610081e-01
6.319973849201576677e-02,2.027299758122910467e-01
6.320949457493063584e-02,2.029148500207983430e-01
6.321065614359522300e-02,2.039316581675884588e-01
6.322089850598011651e-02,2.041627509282225861e-01
6.322210614291057240e-02,2.052565899952240869e-01
6.322317636556107345e-02,2.054876827558582142e-01
6.323248278566229175e-02,2.057495878845768678e-01
6.323373660279907327e-02,2.063966476143523909e-01
6.323499645888519538e-02,2.065969280069019642e-01
6.323780646777410475e-02,2.067047712951979033e-01
6.324474515442268796e-02,2.076137361536920800e-01
6.324599008683318146e-02,2.078140165462416533e-01
6.325038355172174498e-02,2.079680783866643956e-01
6.325631450245561282e-02,2.083070144355944342e-01
6.325701264019656378e-02,2.090927298217504504e-01
6.325902155009499594e-02,2.092159792940886387e-01
6.326640321378196319e-02,2.093238225823845777e-01
6.326857253276974014e-02,2.102173812568365052e-01
6.327502684310926107e-02,2.104022554653438015e-01
6.327943722703066598e-02,2.106641605940624551e-01
6.328032323603349774e-02,2.114806883483029976e-01
6.328347216654983676e-02,2.116655625568102939e-01
6.329109196014925942e-02,2.124820903110508641e-01
6.329199531604601248e-02,2.128056201759386257e-01
6.329440006621500636e-02,2.129288696482768140e-01
6.330213408632268113e-02,2.132215871450800215e-01
6.330351936213340913e-02,2.140997396354896720e-01
6.330550326722694798e-02,2.142383952918701651e-01
6.331375966847962999e-02,2.144540818684619876e-01
6.331514982202191000e-02,2.153630467269561921e-01
6.332428652570887273e-02,2.154708900152521311e-01
6.332608262564431989e-02,2.164106672418308619e-01
6.332817643889043779e-02,2.166879785545918202e-01
6.333456426291683705e-02,2.167958218428877315e-01
6.333743876587250021e-02,2.177355990694664900e-01
6.334134882982178638e-02,2.180745351183965286e-01
6.334762597884568969e-02,2.181669722226501629e-01
6.334906685237284840e-02,2.191683741853980294e-01
6.335035571608527150e-02,2.194302793141166830e-01
6.335654376152799472e-02,2.195535287864548712e-01
6.336131475756290321e-02,2.209863039023864106e-01
6.336344340746591364e-02,2.211557719268514299e-01
6.336957953938515686e-02,2.212482090311050920e-01
6.337219887016742881e-02,2.225269223066138613e-01
6.337400982052709963e-02,2.228350459874593736e-01
6.337776186681742807e-02,2.229582954597975619e-01
6.338043041638874442e-02,2.230661387480934732e-01
6.338334819977697876e-02,2.233742624289389855e-01
6.338475854604341819e-02,2.246837880725323089e-01
6.338867299529482580e-02,2.248224437289127742e-01
6.339211469505001695e-02,2.249148808331664362e-01
6.339513874357827206e-02,2.252692230661387518e-01
6.339608213001390880e-02,2.265325301576052719e-01
6.339704403611867711e-02,2.266711858139857372e-01
6.340041921125139091e-02,2.268406538384507565e-01
6.340643952705393716e-02,2.271487775192962411e-01
6.340752378747871454e-02,2.279653052735368113e-01
6.341067935388688959e-02,2.281809918501286338e-01
6.341783126061706355e-02,2.284428969788473152e-01
6.341910678989592931e-02,2.297370164383983615e-01
6.342101476843109431e-02,2.300913586713706771e-01
6.342426832585124075e-02,2.302300143277511701e-01
6.342853976215923062e-02,2.303224514320048044e-01
6.343061634204394394e-02,2.316936018117672358e-01
6.343339200539310774e-02,2.320479440447395514e-01
6.343753667334861568e-02,2.321557873330354904e-01
6.344236283095883167e-02,2.334036882404597335e-01
6.344387859031686006e-02,2.336193748170515561e-01
6.345001337883071635e-02,2.337118119213052181e-01
6.345326665436634705e-02,2.341431850744888910e-01
6.345467741071475487e-02,2.354527107180822421e-01
6.345898545221828613e-02,2.355451478223358763e-01
6.346488972091224312e-02,2.359919271595618540e-01
6.346624505122022697e-02,2.372398280669860970e-01
6.346780629305603938e-02,2.374555146435779196e-01
6.347575265904126240e-02,2.378252630605925122e-01
6.347724689255485053e-02,2.393042567286508826e-01
6.347948083022636467e-02,2.395045371212004559e-01
6.348349857766444337e-02,2.395969742254540902e-01
6.348887491308463638e-02,2.399667226424686828e-01
6.349107122068708975e-02,2.401670030350182561e-01
6.349654998836329334e-02,2.403056586913987214e-01
6.350061617150348781e-02,2.403980957956523834e-01
6.350356735137396846e-02,2.405521576360751257e-01
6.350778623875008577e-02,2.406754071084133140e-01
6.351421427333470149e-02,2.407678442126669760e-01
6.351614978482245100e-02,2.409064998690474413e-01
6.352357333976987874e-02,2.410143431573433526e-01
6.352881304558244402e-02,2.411067802615970146e-01
6.353667261806195121e-02,2.412146235498929259e-01
6.354730941461550486e-02,2.413224668381888371e-01
6.355594121765117954e-02,2.414303101264847762e-01
6.356480357458615948e-02,2.415227472307384105e-01
6.357309935380972554e-02,2.416151843349920725e-01
6.358655636572119185e-02,2.417076214392457068e-01
6.359994331258556066e-02,2.418000585434993688e-01
6.361092602939155682e-02,2.418924956477530031e-01
6.362526418937419770e-02,2.419849327520066651e-01
6.369615979057052790e-02,2.420927760403025764e-01
1.163711218119822810e-01,2.422160255126407646e-01
1.163890820744095667e-01,2.423084626168944267e-01
1.164054581455653548e-01,2.424008997211480609e-01
1.164097634533323156e-01,2.425241491934862770e-01
1.164188016955469696e-01,2.426473986658244653e-01
1.164245610147085497e-01,2.427398357700780995e-01
1.164431165808588187e-01,2.428322728743317616e-01
1.164539468511860409e-01,2.429247099785853958e-01
1.164689583338529566e-01,2.430171470828390579e-01
1.164785877873575348e-01,2.431095841870926921e-01
1.164904876174921444e-01,2.432174274753886312e-01
1.164981187371649796e-01,2.433098645796422654e-01
1.165031238499492083e-01,2.434023016838959275e-01
1.165047916195349753e-01,2.435101449721918387e-01
1.165081617009955384e-01,2.436333944445300270e-01
1.165147185838422139e-01,2.437258315487836891e-01
1.165188934842875668e-01,2.438182686530373233e-01
1.165223877464605096e-01,2.439261119413332624e-01
1.165276759680045071e-01,2.440185490455868966e-01
1.165335999679317780e-01,2.441109861498405587e-01
1.165395387769163627e-01,2.442188294381364699e-01
1.165445813323728874e-01,2.443266727264323812e-01
1.165499867681685231e-01,2.446810149594046968e-01
1.165549150249911570e-01,2.447734520636583588e-01
1.165569490422690979e-01,2.448967015359965471e-01
1.165584808109609849e-01,2.451123881125883974e-01
1.165597651887784192e-01,2.469611301976613327e-01
1.165684640495667779e-01,2.472538476944645680e-01
1.165704458065153215e-01,2.474695342710563906e-01
1.165717280865041783e-01,2.486712166263538304e-01
1.165775615953634770e-01,2.489793403071993150e-01
1.165796204935554137e-01,2.491334021476220573e-01
1.165825837641276674e-01,2.495647753008057301e-01
1.165841330357586525e-01,2.510129566007795465e-01
1.165874428883306724e-01,2.511362060731177626e-01
1.165918953996103458e-01,2.512286431773714246e-01
1.165937350068169120e-01,2.515521730422591862e-01
1.165951592800529291e-01,2.530003543422329471e-01
1.166000742094397413e-01,2.531081976305288861e-01
1.166024818476285585e-01,2.532314471028671021e-01
1.166053241309739086e-01,2.535395707837125867e-01
1.166080319916895647e-01,2.546642222187986415e-01
1.166137208693984739e-01,2.547720655070945250e-01
1.166162971797501946e-01,2.548799087953904641e-01
1.166178930995664942e-01,2.563126839113220035e-01
1.166222067865274603e-01,2.566670261442943191e-01
1.166259319975904152e-01,2.567748694325902581e-01
1.166289010992016539e-01,2.570521807453511887e-01
1.166303060691586957e-01,2.582230507325640745e-01
1.166361689622430475e-01,2.583308940208599580e-01
1.166397345994085732e-01,2.584541434931981740e-01
1.166411493884844663e-01,2.597328567687069434e-01
1.166490043760448625e-01,2.602258546580597520e-01
1.166516806275752494e-01,2.604877597867784056e-01
1.166527698460373408e-01,2.613813184612303608e-01
1.166560867325960871e-01,2.616432235899490144e-01
1.166622951411500075e-01,2.617664730622871749e-01
1.166636956148070503e-01,2.621670338473863215e-01
1.166667556670186734e-01,2.632454667303455453e-01
1.166718210934070132e-01,2.633379038345992074e-01
1.166753236353434975e-01,2.635844027792755839e-01
1.166764791025587389e-01,2.649093346069112398e-01
1.166835847556446648e-01,2.650325840792494003e-01
1.166862564389659074e-01,2.651866459196721704e-01
1.166876465925081874e-01,2.662034540664622861e-01
1.166950537967115231e-01,2.665423901153923247e-01
1.166988777066801930e-01,2.675900106302669945e-01
1.167034213085982319e-01,2.678981343111124791e-01
1.167102076969361857e-01,2.681446332557888557e-01
1.167126611984614648e-01,2.693617217951285725e-01
1.167218357174659715e-01,2.696698454759740571e-01
1.167286994806904232e-01,2.707790907270178349e-01
1.167334637379957574e-01,2.711488391440324275e-01
1.167430937270985680e-01,2.723197091312452578e-01
1.167450603612341098e-01,2.726124266280485209e-01
1.167464351534241995e-01,2.735213914865426976e-01
1.167553041106128564e-01,2.736600471429231907e-01
1.167566611065617987e-01,2.743071068726987138e-01
1.167646604970351554e-01,2.747384800258824145e-01
1.167669912432278689e-01,2.748617294982205750e-01
1.167681516885077375e-01,2.750774160748124531e-01
1.167751142044748391e-01,2.760942242216025688e-01
1.167790260077794517e-01,2.762020675098984523e-01
1.167799758201248927e-01,2.772034694726463466e-01
1.167865074930873881e-01,2.773575313130690612e-01
1.167904397856622811e-01,2.774961869694495542e-01
1.167916038406546786e-01,2.786516507726201075e-01
1.167986138195187262e-01,2.788981497172965396e-01
1.168021143228326064e-01,2.790213991896347001e-01
1.168030079122883702e-01,2.799303640481289324e-01
1.168121831974600067e-01,2.802538939130166940e-01
1.168139283656965954e-01,2.805157990417353475e-01
1.168152605940608879e-01,2.814709824523563553e-01
1.168250326947894990e-01,2.815942319246945713e-01
1.168257764110147701e-01,2.818099185012863939e-01
1.168268448737430631e-01,2.826880709916960721e-01
1.168345943138826559e-01,2.828113204640342881e-01
1.168367886446064485e-01,2.829345699363724487e-01
1.168378038250361683e-01,2.837973162427398499e-01
1.168485435160526720e-01,2.841054399235853345e-01
1.168492093342332616e-01,2.844289697884730961e-01
1.168504047427121328e-01,2.853533408310095498e-01
1.168593736910661374e-01,2.854919964873900429e-01
1.168604870086809022e-01,2.856922768799395884e-01
1.168611712361555810e-01,2.863393366097151671e-01
1.168695942846176283e-01,2.865396170022647127e-01
1.168721615458512275e-01,2.866936788426874272e-01
1.168731819924850868e-01,2.874793942288434434e-01
1.168833202455321629e-01,2.876180498852239364e-01
1.168839742570770834e-01,2.878953611979848670e-01
1.168847662721672620e-01,2.886810765841408832e-01
1.168909279676677571e-01,2.887889198724368223e-01
1.168950522347556031e-01,2.888967631607327058e-01
1.168957015237381825e-01,2.895592290745505060e-01
1.168968175655105135e-01,2.900060084117764836e-01
1.169066413589059383e-01,2.902216949883683061e-01
1.169072882251698253e-01,2.911614722149470924e-01
1.169079348315382738e-01,2.914695958957925770e-01
1.169175857804483076e-01,2.916082515521730145e-01
1.169188656367425860e-01,2.918085319447226156e-01
1.169201582356504954e-01,2.924247793064135847e-01
1.169291509163605802e-01,2.925326225947095238e-01
1.169298877366620193e-01,2.926712782510899613e-01
1.169306216626853079e-01,2.936418678457533016e-01
1.169324721476505680e-01,2.938729606063874011e-01
1.169415647319893559e-01,2.940578348148947252e-01
1.169422950102139147e-01,2.947357069127548024e-01
1.169451281687883260e-01,2.949976120414734559e-01
1.169536350308963968e-01,2.958141397957140262e-01
1.169545246251213477e-01,2.962301067648553943e-01
1.169569499998424078e-01,2.963533562371936103e-01
1.169653874762999202e-01,2.970774468871805185e-01
1.169663739503323807e-01,2.973701643839837261e-01
1.169761761038146108e-01,2.976012571446178256e-01
1.169774405096446479e-01,2.983253477946047338e-01
1.169789576366420114e-01,2.985410343711966119e-01
1.169882727132887101e-01,2.987105023956616034e-01
1.169890247893301538e-01,2.993421559413948496e-01
1.169987266153660332e-01,2.994962177818176197e-01
1.170002788559654228e-01,2.999892156711704283e-01
1.170015233351651140e-01,3.003589640881850209e-01
1.170028611253537409e-01,3.004514011924386274e-01
1.170115685380479498e-01,3.007903372413686660e-01
1.170125362307539163e-01,3.011138671062564276e-01
1.170143406375745432e-01,3.012217103945523666e-01
1.170225326004226130e-01,3.013911784190174137e-01
1.170243275676075001e-01,3.017609268360320063e-01
1.170337019521994204e-01,3.019149886764547208e-01
1.170351702356342560e-01,3.023463618296384214e-01
1.170360465043784881e-01,3.024850174860189145e-01
1.170463286423462090e-01,3.029163906392025596e-01
1.170482582850851383e-01,3.030704524796253296e-01
1.170572999728736185e-01,3.032091081360057672e-01
1.170594843779204641e-01,3.037329183934431298e-01
1.170695020452061641e-01,3.040564482583308914e-01
1.170712908036974920e-01,3.043953843072609300e-01
1.170810887466378070e-01,3.048729760125714616e-01
1.170829175052157112e-01,3.051965058774592232e-01
1.170914589981286724e-01,3.053351615338396607e-01
1.170934127601791497e-01,3.058897841593615774e-01
1.170946411882334282e-01,3.060592521838265689e-01
1.171049529949685919e-01,3.065830624412639316e-01
1.171090323079543305e-01,3.067987490178557541e-01
1.171164518658607268e-01,3.072609345391240088e-01
1.171188402585260357e-01,3.076152767720963244e-01
1.171280361455445673e-01,3.080158375571954710e-01
1.171304044128751443e-01,3.082469303178295705e-01
1.171400736525257669e-01,3.087861467593092102e-01
1.171435791081948397e-01,3.089556147837742017e-01
1.171512047049139138e-01,3.092175199124928553e-01
1.171532358720850375e-01,3.094640188571692874e-01
1.171625098510648000e-01,3.097105178018456639e-01
1.171649548088543602e-01,3.098799858263106555e-01
1.171725998330480634e-01,3.099724229305643175e-01
1.171759210431133624e-01,3.103421713475789101e-01
1.171812819191514476e-01,3.104654208199171261e-01
1.171875466252703113e-01,3.108967939731008268e-01
1.171974085517574204e-01,3.111586991018194803e-01
1.172034618654843596e-01,3.113897918624535799e-01
1.172178526636324936e-01,3.116671031752145105e-01
1.172218406003167068e-01,3.119752268560599950e-01


==> csv/cdf_plot_cp0.csv <==
qe, pe
2.308651669975514409e-03,6.162473616909827439e-05
2.382518355480423011e-03,3.296923385046757714e-03
2.506191359036846755e-03,4.005607850991388039e-03
2.618594523473016800e-03,4.668073764809194288e-03
2.688676803119238734e-03,5.530820071176570374e-03
2.745364454413978805e-03,6.547628217966692220e-03
2.790724927539955935e-03,7.549030180714538796e-03
2.826564243041951308e-03,8.750712536011954340e-03
2.858569924317211353e-03,1.042998659661988244e-02
2.883467582455723210e-03,1.183194934446686955e-02
2.916769882658210022e-03,1.375772234975118982e-02
2.942506351913953822e-03,1.528293456993637216e-02
2.966195566410645412e-03,1.722411375926296770e-02
2.989703912616992199e-03,1.844120229860266025e-02
3.012030589774061795e-03,1.964288465390007579e-02
3.034563556989500199e-03,2.102944121770478764e-02
3.057528107357487812e-03,2.281655856660863568e-02
3.071760179028659721e-03,2.472692538785068242e-02
3.093799307420930234e-03,2.663729220909272916e-02
3.116171235157949582e-03,2.796222403672834339e-02
3.129250162022811921e-03,3.007287125051995996e-02
3.151966173341458344e-03,3.239920504090341991e-02
3.174805762294896638e-03,3.494122540787872322e-02
3.188628442718499656e-03,3.675915512486711834e-02
3.210310481143174854e-03,3.919333220354650343e-02
3.225391818488798634e-03,4.071854442373168403e-02
3.244331482455953264e-03,4.312190913432652206e-02
3.257843780226643560e-03,4.464712135451170266e-02
3.273175400986261252e-03,4.640342633533100364e-02
3.290514137006539386e-03,4.803648184381210939e-02
3.313796609349939359e-03,5.171855982991573064e-02
3.336696791563786846e-03,5.399867506817236651e-02
3.354711783238872869e-03,5.655610161918993989e-02
3.372125954110849477e-03,6.013033631699764292e-02
3.391904990156513477e-03,6.237963918716973172e-02
3.407793088926469594e-03,6.567656257221649030e-02
3.422652577549367692e-03,6.767936649771218172e-02
3.439787923601445030e-03,6.980541989554607529e-02
3.455275280228597978e-03,7.361074735398788482e-02
3.476049065017638995e-03,7.598329969649816884e-02
3.495468439532745109e-03,7.686145218690781933e-02
3.524005094708293484e-03,7.738526244434515422e-02
3.579276872446301994e-03,7.790907270178248911e-02
5.634983684751460054e-02,7.840207059113528387e-02
5.643567695132301054e-02,7.891047466453034176e-02
5.649055661025359498e-02,7.937266018579858251e-02
5.651451603889134923e-02,7.991187662727819441e-02
5.654220717578817279e-02,8.077462293364556789e-02
5.655785262652313072e-02,8.314717527615585191e-02
5.657080512999956845e-02,8.641328629311806342e-02
5.658254759943304180e-02,8.840068403457147783e-02
5.659662264702047807e-02,9.060376835261674255e-02
5.661136692333035292e-02,9.252954135790106283e-02
5.662389400316047983e-02,9.465559475573495640e-02
5.663749409985596728e-02,9.653514920889244566e-02
5.665158389484670209e-02,9.822982945354265250e-02
5.667135233974440744e-02,1.013264724460398447e-01
5.669302464601733149e-02,1.039763361013110732e-01
5.671053332323872098e-02,1.067494492289204899e-01
5.673365142970454578e-02,1.093068757799380702e-01
5.675619235289919295e-02,1.115253662820256120e-01
5.677668896383103458e-02,1.132662650788026359e-01
5.679162328103060098e-02,1.158390978138624794e-01
5.681319198672540871e-02,1.173334976659631129e-01
5.682849079773011347e-02,1.199063304010229702e-01
5.684954467945479983e-02,1.223559136637446254e-01
5.687169279218862172e-02,1.238811258839298129e-01
5.688402339140696817e-02,1.259917730977214156e-01
5.690681947150721953e-02,1.283951378083162675e-01
5.692941898299941350e-02,1.297354758199941449e-01
5.695125398248457316e-02,1.318461230337857615e-01
5.696619181061901571e-02,1.336794589348164475e-01
5.698907211148629415e-02,1.355127948358471057e-01
5.701014187125652555e-02,1.365604153507217755e-01
5.702385881394489431e-02,1.377929100741037416e-01
5.704524209506067756e-02,1.389637800613165997e-01
5.706025790255475627e-02,1.404119613612904161e-01
5.709350899841314497e-02,1.420912354218983598e-01
5.712714239671123906e-02,1.436164476420835334e-01
5.716082719959159064e-02,1.448489423654654995e-01
5.718589746052882283e-02,1.461122494569320196e-01
5.722950948039262631e-02,1.471752761558489664e-01
5.726657874809637505e-02,1.482383028547659132e-01
5.732643682407390084e-02,1.493167357377251092e-01
5.741850665830716682e-02,1.500870449398388484e-01
5.758114092837163245e-02,1.506724799334452913e-01
6.248938716990504183e-02,1.512271025589671802e-01
6.261677337322912873e-02,1.518433499206581494e-01
6.270979753748073815e-02,1.528755642514905422e-01
6.276953473265955985e-02,1.539077785823229350e-01
6.280340958690788788e-02,1.549862114652821588e-01
6.283618734712226317e-02,1.557873330354804520e-01
6.286793777863619592e-02,1.571892957833274374e-01
6.289636359443739888e-02,1.586066647152166997e-01
6.291971418579622721e-02,1.599932212790214081e-01
6.294297510557322894e-02,1.614105902109106705e-01
6.296685831245873999e-02,1.624890230938698665e-01
6.299988292582270333e-02,1.637985487374632176e-01
6.302197537088605195e-02,1.653699795097752223e-01
6.303695629200967154e-02,1.667719422576222077e-01
6.305966947361185682e-02,1.685744657905683397e-01
6.307850559640670873e-02,1.699764285384153251e-01
6.309422110362561398e-02,1.718097644394459833e-01
6.311075172782842913e-02,1.732117271872929687e-01
6.313010758026926794e-02,1.753685929532114163e-01
6.315232338357623654e-02,1.774638339829607558e-01
6.317456138724142356e-02,1.790814833073995915e-01
6.319139515244653893e-02,1.811150996009798231e-01
6.322143044086292463e-02,1.837649632562510515e-01
6.324188863286672735e-02,1.859218290221694991e-01
6.325701264019656378e-02,1.884022246529757083e-01
6.327881990440431537e-02,1.898966245050763280e-01
6.329510084656542190e-02,1.920688964550370526e-01
6.332272234158664581e-02,1.941795436688286691e-01
6.334375824312399317e-02,1.968756258762267286e-01
6.337149414188170127e-02,2.002187678134003113e-01
6.338652615894946329e-02,2.033462231739820436e-01
6.340088801545018526e-02,2.052257776271395329e-01
6.341982396102174846e-02,2.080451093068757806e-01
6.343951966268135401e-02,2.098630390238641896e-01
6.345406140868536937e-02,2.131445562248686643e-01
6.347651781868024479e-02,2.163952610577885849e-01
6.349524150359608932e-02,2.175045063088323627e-01
6.352450796274888845e-02,2.180437227503119746e-01
6.357529643580939194e-02,2.185521268237070325e-01
6.367152185032587397e-02,2.191067494492289214e-01
1.164336471142346507e-01,2.196459658907085333e-01
1.164921223559500785e-01,2.201081514119767601e-01
1.165169971071255972e-01,2.206473678534563720e-01
1.165481396066214703e-01,2.215717388959928535e-01
1.165705567585162417e-01,2.238364479502072124e-01
1.165910109679557660e-01,2.267174043661125682e-01
1.166048432197430706e-01,2.287818330277773538e-01
1.166178930995664942e-01,2.318014451000631748e-01
1.166365301066873972e-01,2.337118119213052181e-01
1.166517554648416333e-01,2.356067725585049843e-01
1.166677958758977063e-01,2.382258238456916588e-01
1.166871408979752722e-01,2.412454359179774799e-01
1.167103143008385580e-01,2.440185490455868966e-01
1.167320670998139853e-01,2.457594478423639206e-01
1.167553041106128564e-01,2.482244372891278528e-01
1.167746302999717045e-01,2.503813030550463004e-01
1.167947726370532902e-01,2.526306059252184100e-01
1.168149982027588685e-01,2.550955953719822866e-01
1.168377680165799681e-01,2.571754302176894047e-01
1.168598257647079919e-01,2.587314548059591046e-01
1.168807810401761849e-01,2.606880401793280067e-01
1.168958010112064461e-01,2.625830008165277452e-01
1.169137112116608312e-01,2.640157759324592845e-01
1.169311033909059550e-01,2.658645180175322476e-01
1.169522470561445981e-01,2.672202622132524019e-01
1.169661967051272011e-01,2.694233465312976805e-01
1.169895408651455693e-01,2.711180267759478735e-01
1.170125362307539163e-01,2.726278328120907979e-01
1.170446316152706778e-01,2.737524842471767972e-01
1.170695020452061641e-01,2.752622902833197216e-01
1.170939323744724092e-01,2.767875025035049230e-01
1.171196105156824263e-01,2.782356838034787394e-01
1.171506089552259988e-01,2.794989908949452317e-01
1.171776585697259510e-01,2.805157990417353475e-01
1.172223976609410023e-01,2.820872298140473799e-01
1.172611658735911444e-01,2.831348503289220497e-01
1.173238498283563080e-01,2.843981574203885421e-01
1.173975157184875551e-01,2.854457779352632119e-01
1.175474251751956745e-01,2.859849943767428515e-01
1.224960168351568734e-01,2.866320541065183747e-01
1.226311187322265406e-01,2.872328952841670668e-01
1.227215372728512888e-01,2.881418601426612436e-01
1.227788925493328298e-01,2.890816373692400298e-01
1.228378500395560513e-01,2.904527877490024612e-01
1.228758077533398385e-01,2.923169360181176457e-01
1.229085524795703321e-01,2.934878060053305315e-01
1.229418530673243026e-01,2.951054553297693950e-01
1.229668943200523668e-01,2.963225438691090563e-01
1.229902483107070399e-01,2.975242262244064961e-01
1.230136023013583824e-01,2.991264693648030271e-01
1.230356783095198914e-01,3.002665269839313589e-01
1.230583789537742501e-01,3.017455206519897293e-01
1.230726976863538713e-01,3.033631699764285372e-01
1.230947368147461418e-01,3.056124728466006468e-01
1.231167270729771612e-01,3.069990294104053552e-01
1.231362043632910908e-01,3.088631776795205397e-01
1.231518615815330175e-01,3.105116393720439572e-01
1.231756936994987672e-01,3.134696267081606424e-01
1.231986431534626281e-01,3.152105255049376664e-01
1.232215065869424198e-01,3.171054861421374604e-01
1.232354652125478012e-01,3.190004467793371989e-01
1.232568006095169366e-01,3.206489084718606164e-01
1.232697824721151747e-01,3.219584341154539398e-01
1.232921374262130332e-01,3.236531143601041327e-01
1.233140414971201082e-01,3.251167018441202261e-01
1.233365128735997018e-01,3.269962562972777431e-01
1.233576552355908351e-01,3.288604045663929276e-01
1.233730634614327304e-01,3.311559259886918682e-01
1.233946554621900837e-01,3.328043876812152302e-01
1.234111481075494954e-01,3.350999091035141708e-01
1.234292852372376181e-01,3.365789027715724857e-01
1.234428315846214375e-01,3.391825478747169109e-01
1.234623362377340605e-01,3.410621023278744279e-01
1.234769865723428506e-01,3.443282133448365978e-01
1.235009716872803587e-01,3.469626708160655770e-01
1.235347088295568607e-01,3.475635119937142692e-01
1.235603323910594575e-01,3.480873222511516318e-01
1.236178482251715227e-01,3.485957263245466620e-01
1.764180737889653461e-01,3.491195365819840246e-01
1.764891766600729106e-01,3.496587530234636088e-01
1.765330696008482469e-01,3.502595942011123009e-01
1.765601433960772848e-01,3.510299034032260401e-01
1.765781805491484224e-01,3.530635196968062717e-01
1.765963263209668899e-01,3.556055400637815889e-01
1.766165030585375995e-01,3.569920966275862972e-01
1.766322930696262450e-01,3.596881788349843845e-01
1.766518338129596799e-01,3.611979848711272534e-01
1.766673077156888372e-01,3.638324423423562326e-01
1.766883022711895901e-01,3.663744627093315498e-01
1.767113665104846909e-01,3.685467346592922189e-01
1.767339564573611188e-01,3.707498189773374975e-01
1.767571298602244045e-01,3.728296538230445600e-01
1.767811200034297148e-01,3.747092082762020770e-01
1.768112587088743748e-01,3.765117318091482090e-01
1.768273136274056689e-01,3.784220986303902245e-01
1.768491644918102068e-01,3.796083748016453874e-01
1.768719715136979342e-01,3.814879292548029044e-01
1.768850967585688938e-01,3.833828898920026429e-01
1.769076069535635565e-01,3.849851330323992293e-01
1.769309303816923862e-01,3.874963410312899370e-01
1.769433212987747694e-01,3.887134295706296538e-01
1.769658562299625260e-01,3.902386417908148553e-01
1.769897489433502891e-01,3.918562911152536632e-01
1.770137085504386310e-01,3.932736600471429256e-01
1.770360738198883954e-01,3.944599362183980884e-01
1.770599531315830699e-01,3.955383691013573122e-01
1.770823667311943739e-01,3.967400514566546965e-01
1.771074402433175932e-01,3.982344513087553439e-01
1.771394910074586271e-01,3.997442573448982683e-01
1.771647642146190194e-01,4.007302531236038301e-01
1.772067733474030904e-01,4.017624674544362229e-01
1.772462154889442587e-01,4.028563065214377237e-01
1.772915091068538729e-01,4.038885208522701165e-01
1.773618456003550614e-01,4.049977661033138943e-01
1.774699650776911941e-01,4.057988876735121320e-01
1.776719923065606110e-01,4.063381041149917716e-01
1.825968273815958831e-01,4.069697576607250178e-01
1.827124408437097447e-01,4.076784421266696490e-01
1.827712069331643985e-01,4.086182193532483797e-01
1.828175634297724006e-01,4.095579965798271660e-01
1.828610658630547281e-01,4.106518356468286113e-01
1.828980816188069403e-01,4.120229860265910982e-01
1.829304818451771286e-01,4.131014189095502664e-01
1.829560151259634893e-01,4.146112249456931909e-01
1.829897351374698555e-01,4.158437196690751847e-01
1.830141966903031658e-01,4.170916205764994000e-01
1.830380644250484412e-01,4.183857400360504464e-01
1.830610071252214421e-01,4.198493275200665398e-01
1.830841227738333465e-01,4.212204778998289711e-01
1.831070130923440065e-01,4.230846261689442112e-01
1.831295237032493084e-01,4.243633394444529805e-01
1.831519390256008961e-01,4.261350506093145585e-01
1.831754988945666351e-01,4.279067617741761365e-01
1.831986674539343163e-01,4.297092853071222684e-01
1.832223679481881362e-01,4.314501841038992924e-01
1.832359339662104070e-01,4.330986457964227099e-01
1.832599740601159599e-01,4.348549507772420109e-01
1.832819512056660383e-01,4.366112557580613118e-01
1.833044568694586207e-01,4.384908102112187733e-01
1.833203618810264057e-01,4.396770863824739362e-01
1.833489511824493157e-01,4.413717666271241291e-01
1.833665270529316604e-01,4.431280716079434301e-01
1.833854305131887852e-01,4.451000631653545536e-01
1.834078964817875690e-01,4.470412423546811787e-01
1.834303530476244504e-01,4.484586112865704410e-01
1.834523570001411752e-01,4.505692585003620576e-01
1.834709444902815623e-01,4.530342479471259898e-01
1.834912763301566052e-01,4.552373322651712129e-01
1.835087935954848870e-01,4.565930764608914227e-01
1.835397776672065273e-01,4.572555423747092229e-01
1.835804068436097669e-01,4.577485402640619760e-01
1.836409268577099407e-01,4.583031628895838927e-01
2.364534334567292007e-01,4.588115669629789228e-01
2.365195688997845380e-01,4.593199710363740085e-01
2.365613497724794456e-01,4.599978431342340857e-01
2.365830833899917884e-01,4.609068079927282624e-01
2.366062616382957895e-01,4.632639541511963110e-01
2.366287228742436355e-01,4.654978508373260881e-01
2.366434864936606264e-01,4.677009351553713667e-01
2.366642072590507961e-01,4.688872113266265296e-01
2.366778815072845266e-01,4.707359534116994371e-01
2.367003553045377018e-01,4.728157882574064996e-01
2.367343803390542512e-01,4.742947819254648700e-01
2.367569202522634697e-01,4.760048683541573400e-01
2.367809133274467737e-01,4.781001093839066796e-01
2.368128146585235516e-01,4.795174783157959419e-01
2.368277823810682747e-01,4.812121585604461904e-01
2.368513422500340138e-01,4.827681831487158903e-01
2.368737575723856015e-01,4.842471768167742607e-01
2.368963567704551743e-01,4.854334529880293680e-01
2.369184881885899596e-01,4.871435394167218935e-01
2.369429115519283702e-01,4.889152505815834715e-01
2.369653654776904261e-01,4.904096504336840634e-01
2.369884568049673845e-01,4.919040502857847108e-01
2.370109249129215279e-01,4.930441079049130426e-01
2.370356794482364471e-01,4.944306644687177510e-01
2.370606027288657547e-01,4.955553159038038058e-01
2.370917614021572639e-01,4.966645611548475281e-01
2.371104814641794567e-01,4.979124620622717989e-01
2.371393613492595032e-01,4.989600825771464687e-01
2.371637675766985476e-01,4.999922969079788615e-01
2.371899242282482501e-01,5.008242308462617087e-01
2.372245045403953423e-01,5.018872575451786000e-01
2.372905868797259288e-01,5.029194718760110483e-01
2.373606592465615783e-01,5.040441233110970476e-01
2.374528006997639329e-01,5.049068696174644488e-01
2.376213989429520890e-01,5.054460860589440330e-01
2.425824909816304276e-01,5.060007086844658941e-01
2.427016474256787903e-01,5.067556117025373563e-01
2.427726955360620664e-01,5.075875456408202036e-01
2.428174434624513767e-01,5.086197599716526518e-01
2.428739960859072067e-01,5.095441310141890501e-01
2.429088801475015602e-01,5.106533762652328834e-01
2.429442820545357762e-01,5.118088400684034367e-01
2.429790348935922939e-01,5.132724275524195301e-01
2.430043731862663314e-01,5.146281717481396845e-01
2.430358781839170312e-01,5.154446995023802547e-01
2.430601248513841739e-01,5.166617880417199160e-01
2.430839249940675018e-01,5.179096889491441313e-01
2.431065564965362302e-01,5.194040888012447788e-01
2.431303459371769726e-01,5.212066123341909663e-01
2.431534578039606931e-01,5.226701998182070596e-01
2.431769325152688399e-01,5.243032553266880891e-01
2.431993519471931098e-01,5.253970943936896454e-01
2.432233690969787254e-01,5.272766488468471069e-01
2.432460927429136444e-01,5.284013002819332172e-01
2.432734281837978241e-01,5.301884176308370167e-01
2.433050736570363526e-01,5.316520051148531101e-01
2.433302858081665132e-01,5.331772173350383115e-01
2.433620184297236033e-01,5.349797408679843880e-01
2.433948860977108719e-01,5.366436087445500824e-01
2.434126139903380892e-01,5.381071962285661758e-01
2.434349116404077584e-01,5.396170022647091002e-01
2.434561216016750684e-01,5.411422144848941906e-01
2.434796436177366630e-01,5.430217689380517632e-01
2.435002110971495881e-01,5.442388574773914245e-01
2.435193760326581636e-01,5.461954428507602710e-01
2.435599238987129489e-01,5.468270963964935172e-01
2.436384598657292955e-01,5.473046881018041043e-01
2.964699130928183379e-01,5.477668736230723034e-01
2.965507221410046412e-01,5.482752776964673336e-01
2.965935343579562122e-01,5.490147745304965188e-01
2.966171698012121105e-01,5.506632362230199362e-01
2.966411408603963906e-01,5.523271040995855197e-01
2.966646760127134019e-01,5.542682832889122002e-01
2.966867752121205015e-01,5.558705264293086756e-01
2.967027133070410105e-01,5.574573633856629851e-01
2.967342399892058946e-01,5.590442003420172945e-01
2.967616239480030949e-01,5.608621300590056480e-01
2.967916633046718822e-01,5.622024680706835253e-01
2.968269237508347480e-01,5.640974287078833749e-01
2.968560597953584512e-01,5.657304842163644043e-01
2.968845882729320707e-01,5.670554160440001157e-01
2.969068159036081234e-01,5.687346901046079761e-01
2.969311972404375943e-01,5.701674652205395155e-01
2.969558008301564911e-01,5.720316134896547000e-01
2.969799551804463977e-01,5.733103267651635804e-01
2.970126884090540376e-01,5.744503843842918567e-01
2.970361482018990529e-01,5.757753162119274570e-01
2.970610714825283605e-01,5.767767181746753513e-01
2.970934736063157722e-01,5.776240582970003645e-01
2.971210167766685784e-01,5.787024911799596438e-01
2.971615185751652621e-01,5.798425487990879201e-01
2.971977757236787809e-01,5.807669198416244294e-01
2.972261194796710360e-01,5.815372290437381686e-01
2.973009481725513714e-01,5.826156619266973369e-01
2.973600234617967963e-01,5.833243463926419681e-01
2.974648561548581815e-01,5.840946555947557073e-01
3.024517790688951990e-01,5.846954967724043994e-01
3.026767884905351425e-01,5.853579626862221996e-01
3.027947388132506967e-01,5.861898966245050469e-01
3.028512087985069101e-01,5.870064243787456171e-01
3.028967109941699265e-01,5.876997026606479713e-01
3.029448501202236521e-01,5.887473231755226966e-01
3.029799775763675207e-01,5.898873807946509729e-01
3.030140010859472266e-01,5.909812198616524181e-01
3.030484865086680024e-01,5.921366836648230825e-01
3.030734616684283012e-01,5.931688979956554197e-01
3.031078620125049472e-01,5.944167989030797461e-01
3.031319610224392225e-01,5.957263245466730694e-01
3.031651965561776851e-01,5.970050378221818388e-01
3.031904273548613471e-01,5.985610624104515942e-01
3.032128414899726288e-01,5.999168066061717486e-01
3.032360871726713647e-01,6.013033631699764570e-01
3.032691106393659020e-01,6.026128888135697803e-01
3.032923835188128248e-01,6.038607897209939956e-01
3.033211036345284661e-01,6.051703153645873190e-01
3.033516006480596605e-01,6.066184966645611354e-01
3.033751771361148375e-01,6.076815233634781377e-01
3.034095462688179978e-01,6.093607974240859981e-01
3.034433928626290022e-01,6.107165416198061525e-01
3.034674928626979185e-01,6.122879723921181849e-01
3.034905878546567681e-01,6.135820918516692313e-01
3.035114943066730131e-01,6.146143061825016796e-01
3.035394876015617971e-01,6.158622070899258949e-01
3.036035186083518855e-01,6.163552049792786480e-01
3.564761447475839340e-01,6.168482028686315122e-01
3.565913504723738914e-01,6.173257945739419883e-01
3.566180805511176555e-01,6.184812583771125416e-01
3.566523247044872669e-01,6.203300004621855601e-01
3.566767338905296736e-01,6.218244003142862075e-01
3.567097912894545697e-01,6.237501733195705000e-01
3.567456004574154349e-01,6.253370102759248095e-01
3.567709006822572526e-01,6.268160039439830689e-01
3.568053299590567828e-01,6.280639048514073952e-01
3.568386636592568717e-01,6.292039624705356715e-01
3.568621374674674218e-01,6.303440200896639478e-01
3.568859898369536321e-01,6.317151704694263792e-01
3.569095514783016121e-01,6.329322590087661515e-01
3.569323711112815101e-01,6.341185351800212588e-01
3.569575889408860281e-01,6.351661556948959841e-01
3.569898913622571168e-01,6.363986504182779225e-01
3.570147600398110299e-01,6.376465513257021378e-01
3.570492953069936970e-01,6.390022955214222922e-01
3.570829637612882301e-01,6.399882913001279094e-01
3.571082351396498433e-01,6.409588808947911387e-01
3.571429193112912737e-01,6.420373137777504180e-01
3.571815767011837783e-01,6.429154662681599852e-01
3.572277639849397168e-01,6.437165878383582784e-01
3.572683509841878546e-01,6.445639279606834027e-01
3.573426138750612768e-01,6.455037051872621889e-01
3.574731254323609830e-01,6.462740143893759281e-01
3.576590251678662957e-01,6.468286370148977893e-01
3.626290305238738521e-01,6.474911029287155895e-01
3.627696778311861880e-01,6.482151935787024977e-01
3.628400495316380647e-01,6.490163151489007909e-01
3.628960600668679204e-01,6.497866243510145301e-01
3.629354110861826577e-01,6.507109953935509283e-01
3.629805947898145924e-01,6.516815849882142686e-01
3.630236994202445944e-01,6.526829869509621629e-01
3.630608974841853520e-01,6.537152012817945002e-01
3.630975221468979441e-01,6.551479763977260395e-01
3.631320626839951160e-01,6.563958773051502549e-01
3.631663243589555723e-01,6.578440586051240713e-01
3.631904881794567608e-01,6.589841162242524586e-01
3.632230987795304067e-01,6.602012047635921199e-01
3.632586582707686418e-01,6.614491056710163353e-01
3.632940124408601257e-01,6.625737571061023345e-01
3.633174935903316083e-01,6.637600332773575529e-01
3.633530877883772714e-01,6.650695589209508762e-01
3.633856919680866771e-01,6.661633979879523215e-01
3.634214505582056276e-01,6.675191421836724759e-01
3.634475261430569759e-01,6.685359503304626472e-01
3.634787815591122850e-01,6.694757275570414334e-01
3.635028467019274512e-01,6.707236284644656488e-01
3.635302124899031373e-01,6.717404366112557090e-01
3.635653693002161013e-01,6.725723705495385563e-01
3.636906348022173052e-01,6.730807746229336974e-01
4.165676754980229823e-01,6.735429601442018965e-01
4.166188174479412698e-01,6.742054260580196967e-01
4.166489680991769529e-01,6.757460444622471751e-01
4.166741648617167115e-01,6.769323206335022824e-01
4.167009234447127675e-01,6.780261597005037277e-01
4.167351482649472860e-01,6.793202791600548851e-01
4.167698217062021371e-01,6.803833058589717764e-01
4.168055756294941627e-01,6.814155201898042247e-01
4.168617261199880630e-01,6.826017963610593320e-01
4.168871100404769603e-01,6.836956354280607773e-01
4.169218558348120052e-01,6.849897548876119346e-01
4.169669307479739739e-01,6.862530619790784270e-01
4.169915145256075650e-01,6.873006824939530413e-01
4.170153110666752205e-01,6.881018040641513345e-01
4.170485246170685389e-01,6.889491441864764587e-01
4.170858753152861809e-01,6.898427028609284140e-01
4.171201369006366511e-01,6.907670739034648122e-01
4.171552937535755179e-01,6.917222573140858755e-01
4.171998855919623050e-01,6.924617541481150607e-01
4.172462839209895025e-01,6.932166571661865229e-01
4.173267532450070094e-01,6.940177787363848161e-01
4.174310335578884645e-01,6.947880879384985553e-01
4.224944220833615205e-01,6.952810858278513084e-01
4.227261561119877165e-01,6.958357084533731696e-01
4.228325583988906677e-01,6.967138609437828478e-01
4.228902987483440512e-01,6.974841701458965870e-01
4.229567984906118516e-01,6.982698855320526032e-01
4.230033290888912667e-01,6.993329122309694945e-01
4.230384858992009001e-01,7.002726894575482808e-01
4.230743991757501821e-01,7.011046233958311280e-01
4.231208985374279585e-01,7.022446810149594043e-01
4.231554063114462139e-01,7.032460829777072986e-01
4.231911009995514839e-01,7.042012663883282508e-01
4.232360670944490533e-01,7.051256374308647601e-01
4.232714636779966177e-01,7.060808208414858234e-01
4.233184639594167464e-01,7.072362846446563767e-01
4.233630745190797295e-01,7.083917484478269300e-01
4.233988946519862129e-01,7.096396493552511453e-01
4.234355952035173676e-01,7.106564575020413166e-01
4.234742902376342766e-01,7.115037976243664408e-01
4.235131630217758847e-01,7.124127624828606731e-01
4.235314265696132896e-01,7.132909149732702403e-01
4.235650856050754420e-01,7.142306921998490266e-01
4.236797744358578033e-01,7.147082839051595027e-01
4.765954489198320765e-01,7.152012817945123668e-01
4.766531578616006737e-01,7.163259332295983661e-01
4.766895768583390147e-01,7.174659908487266424e-01
4.767240278944562260e-01,7.184673928114745367e-01
4.767674730190074595e-01,7.196844813508141980e-01
4.768276659196579725e-01,7.208245389699425854e-01
4.768641844858156897e-01,7.218105347486480916e-01
4.768991630738250720e-01,7.229814047358609219e-01
4.769449390784952225e-01,7.240906499869047552e-01
4.769789886257869149e-01,7.250920519496525385e-01
4.770161445830445324e-01,7.260934539124004328e-01
4.770728741372720627e-01,7.268945754825987260e-01
4.771096833166299511e-01,7.277881341570506812e-01
4.771581503067079399e-01,7.288819732240521265e-01
4.772107711088152682e-01,7.297139071623349738e-01
4.772803058537239407e-01,7.306228720208292060e-01
4.773874454097293274e-01,7.312853379346470062e-01
4.776748230416072438e-01,7.320094285846339144e-01
4.827266248656503222e-01,7.326564883144094376e-01
4.828283933913402048e-01,7.334422037005654538e-01
4.829010310671411066e-01,7.342741376388481900e-01
4.829589766878977786e-01,7.349674159207505442e-01
4.830056681509387051e-01,7.358763807792447764e-01
4.830625609800998088e-01,7.367083147175276236e-01
4.831085233115406385e-01,7.374786239196413629e-01
4.831495741190339199e-01,7.384646196983468691e-01
4.831900929229027142e-01,7.393427721887565474e-01
4.832263331421782215e-01,7.402363308632085026e-01
4.832719092580994857e-01,7.413917946663790559e-01
4.833114427349349818e-01,7.425164461014651662e-01
4.833416920174338216e-01,7.433637862237901794e-01
4.833915605874772314e-01,7.444114067386649047e-01
4.834449079149960582e-01,7.451200912046095359e-01
4.834827621058612745e-01,7.459828375109769372e-01
4.835261072644103653e-01,7.467993652652175074e-01
4.835637344318721720e-01,7.475542682832888586e-01
4.837133991403719246e-01,7.480780785407262767e-01
5.366543318205341251e-01,7.487405444545440769e-01
5.366913036365428269e-01,7.497573526013341372e-01
5.367367689793334229e-01,7.508357854842934165e-01
5.367935383193223053e-01,7.517755627108720917e-01
5.368420604361867632e-01,7.529772450661695871e-01
5.368987005387648725e-01,7.538553975565792653e-01
5.369478748338840646e-01,7.549184242554961566e-01
5.370038903446472389e-01,7.557965767459058348e-01
5.370526674276265844e-01,7.565668859480195740e-01
5.371082342706035018e-01,7.574142260703445872e-01
5.371568088820832809e-01,7.580920981682046644e-01
5.372344181107802097e-01,7.588624073703184036e-01
5.373313124610251679e-01,7.596173103883898658e-01
5.374249629588800925e-01,7.602335577500808350e-01
5.424623030792319334e-01,7.608806174798564692e-01
5.427010368691537190e-01,7.614352401053783304e-01
5.428304205359824053e-01,7.620822998351538535e-01
5.429027843255596064e-01,7.628217966691830387e-01
5.429820010508024097e-01,7.636383244234236090e-01
5.430494234912996987e-01,7.642083532329877471e-01
5.430972722443128120e-01,7.651481304595664223e-01
5.431558015722703914e-01,7.659184396616801616e-01
5.431918944404412475e-01,7.667349674159207318e-01
5.432484365112233426e-01,7.674898704339921940e-01
5.433012859751917834e-01,7.683063981882327642e-01
5.433558346993327959e-01,7.692923939669383815e-01
5.434222957051881853e-01,7.701089217211788407e-01
5.434797443931749239e-01,7.709254494754194109e-01
5.435282481293191026e-01,7.717419772296599811e-01
5.435750730829702615e-01,7.725739111679428284e-01
5.965872396396365573e-01,7.731131276094224125e-01
5.966875276755057023e-01,7.740220924679166448e-01
5.967350322191378176e-01,7.748848387742840460e-01
5.967829110225397748e-01,7.758862407370318293e-01
5.968418659520746683e-01,7.768722365157374465e-01
5.968879777829716460e-01,7.777041704540202938e-01
5.969349304944038259e-01,7.785206982082607530e-01
5.969935569028483879e-01,7.792756012263322152e-01
5.970616653730753676e-01,7.799996918763191234e-01
5.971099175794675196e-01,7.807700010784328626e-01
5.971668553237086119e-01,7.815094979124620478e-01
5.972267126705976814e-01,7.822489947464912330e-01
5.972961949132571391e-01,7.829730853964781412e-01
5.973883829170545390e-01,7.835893327581691103e-01
5.976873472503624329e-01,7.842517986719869105e-01
6.027294641553371246e-01,7.847910151134664947e-01
6.029007574577693873e-01,7.854072624751575749e-01
6.029698327721327855e-01,7.860697283889753750e-01
6.030519900130515420e-01,7.868092252230045602e-01
6.031215102216380686e-01,7.876257529772450194e-01
6.032030640060903615e-01,7.884884992836124207e-01
6.032714761228086253e-01,7.892588084857261599e-01
6.033426295247590332e-01,7.900599300559244531e-01
6.033952320011970460e-01,7.907378021537845303e-01
6.034575245631457197e-01,7.915235175399405465e-01
6.035263085607367461e-01,7.921859834537583467e-01
6.036024011251761578e-01,7.928638555516184239e-01
6.566418214371416706e-01,7.933568534409711770e-01
6.567134240997107852e-01,7.943274430356345173e-01
6.567608798895219202e-01,7.950823460537059795e-01
6.568300407405913699e-01,7.959604985441156577e-01
6.569004748083961953e-01,7.969619005068634410e-01
6.569934989726478047e-01,7.977938344451462882e-01
6.570615187558337400e-01,7.985179250951331964e-01
6.571208022378172142e-01,7.992266095610778276e-01
6.571780011410477407e-01,7.998120445546842427e-01
6.572627946875536642e-01,8.005823537567979820e-01
6.573396577354667647e-01,8.013064444067848902e-01
6.575865280197484841e-01,8.018610670323067513e-01
6.627151263801933645e-01,8.024002834737863354e-01
6.628895103427517865e-01,8.030319370195195816e-01
6.629841840865496883e-01,8.036944029333374928e-01
6.630756321695774336e-01,8.043568688471552930e-01
6.631458313447868846e-01,8.049577100248039851e-01
6.632501110526689558e-01,8.057588315950022784e-01
6.633198373586446372e-01,8.064675160609469096e-01
6.634012505778674740e-01,8.071762005268915408e-01
6.634804401956639897e-01,8.078694788087938949e-01
6.635389450445061676e-01,8.084395076183580331e-01
7.166172440880225203e-01,8.092098168204717723e-01
7.167381752403212403e-01,8.101341878630081705e-01
7.168238668287796322e-01,8.109044970651219097e-01
7.169351491646525076e-01,8.116131815310665409e-01
7.170168808853205622e-01,8.123218659970111721e-01
7.170986652886951473e-01,8.129073009906175873e-01
7.171900565961419893e-01,8.135543607203931105e-01
7.172730402190652388e-01,8.142168266342110217e-01
7.173638571176099710e-01,8.148022616278174368e-01
7.224620057473796209e-01,8.154031028054661290e-01
7.228368023068393322e-01,8.159577254309879901e-01
7.229713923156355637e-01,8.165893789767212363e-01
7.230864043156193244e-01,8.172210325224544825e-01
7.231687945346898516e-01,8.178218737001031746e-01
7.232628209142855091e-01,8.184843396139209748e-01
7.233664710478449056e-01,8.191005869756120550e-01
7.234693241355316662e-01,8.196243972330493621e-01
7.235508825004299815e-01,8.201328013064443923e-01
7.237396943430773888e-01,8.208414857723890234e-01
7.767502687458582855e-01,8.214885455021645466e-01
7.768439354508371864e-01,8.223358856244896709e-01
7.769587913211783992e-01,8.230137577223497480e-01
7.770752179055850917e-01,8.236608174521252712e-01
7.771816632401534752e-01,8.242770648138162404e-01
7.772625775627339806e-01,8.248933121755072095e-01
7.774309436354309710e-01,8.255403719052827327e-01
7.827521420368233063e-01,8.260795883467624279e-01
7.829701782533249332e-01,8.267574604446225051e-01
7.830991472589632352e-01,8.273583016222711972e-01
7.832044702670781788e-01,8.280361737201312744e-01
7.833317076695889281e-01,8.286370148977799666e-01
7.834261664653974222e-01,8.292070437073441047e-01
7.835275212073866680e-01,8.297924787009505199e-01
8.366356166235022762e-01,8.304549446147683200e-01
8.367738728519413804e-01,8.310865981605016772e-01
8.368665664633911927e-01,8.317490640743194774e-01
8.370055747525639855e-01,8.323961238040950006e-01
8.371446472977406295e-01,8.331510268221664628e-01
8.372396972420576011e-01,8.337672741838574320e-01
8.374459015349550173e-01,8.344759586498020631e-01
8.427547094738779832e-01,8.349843627231970933e-01
8.429918849042766782e-01,8.357084533731840015e-01
8.431032845980512835e-01,8.362784821827481396e-01
8.432276655491699469e-01,8.368793233603968318e-01
8.433571547189666617e-01,8.375571954582569090e-01
8.434753721304599772e-01,8.382812861082438172e-01
8.436119350432780273e-01,8.388975334699347863e-01
8.967511682027373698e-01,8.394829684635413125e-01
8.969481421270719679e-01,8.402378714816127747e-01
8.971013488256512902e-01,8.408387126592614669e-01
8.972030495585597842e-01,8.414857723890369900e-01
8.973073298714412394e-01,8.420712073826434052e-01
8.976781043172421537e-01,8.426720485602920974e-01
9.028900350670177044e-01,8.432882959219830665e-01
9.030424109690488033e-01,8.438583247315472047e-01
9.031707857341053636e-01,8.444745720932381738e-01
9.032969667353563104e-01,8.451216318230138080e-01
9.034251082271604893e-01,8.457224730006625002e-01
9.035969846517466486e-01,8.463079079942689154e-01
9.567742322094585639e-01,8.468779368038330535e-01
9.569601975821662165e-01,8.475404027176508537e-01
9.571353789873349172e-01,8.481104315272149918e-01
9.572473308752332821e-01,8.486650541527369640e-01
9.574624509556040053e-01,8.492658953303856562e-01
9.629610172735719731e-01,8.498051117718652403e-01
9.631127360421787298e-01,8.502981096612179934e-01
9.632633631607867564e-01,8.507911075505707466e-01
9.634958264281590079e-01,8.513457301760927187e-01
1.016741201941201433e+00,8.519157589856568569e-01
1.016914319530102251e+00,8.525782248994746571e-01
1.017075920401959710e+00,8.531482537090387952e-01
1.017203987065884885e+00,8.537953134388143184e-01
1.017343027483059714e+00,8.543499360643361795e-01
1.022765603752903818e+00,8.548737463217735977e-01
1.023055788672666999e+00,8.554899936834645668e-01
1.023263831914449362e+00,8.561678657813246440e-01
1.023414459033057389e+00,8.566762698547196742e-01
1.023670795279653101e+00,8.574003605047065824e-01
1.076903850610447799e+00,8.580012016823552745e-01
1.077112367644770252e+00,8.585712304919194127e-01
1.077298540411786298e+00,8.590796345653145538e-01
1.082533810537158914e+00,8.596342571908364150e-01
1.083091164331905887e+00,8.601888798163582761e-01
1.083288089414914390e+00,8.607126900737955832e-01
1.083426514488148307e+00,8.612673126993175554e-01
1.083662567700025559e+00,8.618065291407971396e-01
1.136857323530269248e+00,8.623919641344035547e-01
1.137100644260327087e+00,8.629928053120522469e-01
1.137309204886091774e+00,8.635936464897009390e-01
1.142613582918617920e+00,8.641482691152228002e-01
1.143101908995366456e+00,8.647182979247870493e-01
1.143230933262330273e+00,8.652575143662666335e-01
1.143415396540382600e+00,8.658429493598730486e-01
1.143658717270437108e+00,8.664746029056062948e-01
1.196869378985363497e+00,8.670446317151704330e-01
1.197137254001982010e+00,8.676146605247346821e-01
1.197332287394276662e+00,8.681538769662142663e-01
1.202625679692810312e+00,8.688471552481166205e-01
1.203103024355395956e+00,8.693863716895962046e-01
1.203347317061381760e+00,8.699718066832026198e-01
1.203612839218373143e+00,8.706342725970204199e-01
1.256939150954689000e+00,8.712505199587113891e-01
1.257238307053102355e+00,8.717897364001910843e-01
1.257611396630627931e+00,8.723289528416706684e-01
1.263068654777707023e+00,8.728681692831502525e-01
1.263347085719419560e+00,8.734073857246298367e-01
1.263625650562135716e+00,8.739466021661095319e-01
1.316904427307997727e+00,8.744704124235468390e-01
1.317173075570903240e+00,8.751328783373646392e-01
1.317371867180220368e+00,8.756104700426751153e-01
1.323001262682294676e+00,8.761650926681969764e-01
1.323290102269261137e+00,8.766889029256343946e-01
1.323673139047962799e+00,8.771819008149871477e-01
1.376974594374048566e+00,8.777519296245512859e-01
1.377275748034505920e+00,8.783219584341154240e-01
1.382745242872014391e+00,8.789073934277218392e-01
1.383243371041963377e+00,8.795390469734551964e-01
1.383637363247497420e+00,8.800474510468502265e-01
1.437056641222913544e+00,8.806020736723720876e-01
1.437354853868089588e+00,8.811412901138516718e-01
1.443081691498583341e+00,8.817575374755426409e-01
1.443406804934156407e+00,8.822813477329800591e-01
1.496878707204097880e+00,8.828513765425441973e-01
1.497184563692317560e+00,8.833751867999815044e-01
1.497685626863756614e+00,8.839298094255033655e-01
1.503082194720847253e+00,8.844998382350675037e-01
1.503429795763783217e+00,8.850390546765471989e-01
1.556907600639745315e+00,8.855474587499422290e-01
1.557188520347204674e+00,8.860866751914218131e-01
1.562640671530125536e+00,8.866567040009859513e-01
1.563140596981666519e+00,8.872267328105502004e-01
1.563545392899017283e+00,8.877043245158606766e-01
1.617001999324717554e+00,8.882435409573402607e-01
1.617395802873857757e+00,8.887673512147775678e-01
1.623152668060358073e+00,8.893681923924263710e-01
1.623635378596830492e+00,8.898611902817791242e-01
1.677152632051810865e+00,8.904158129073009853e-01
1.677655364940834337e+00,8.909396231647382924e-01
1.683153121190418267e+00,8.914942457902602646e-01
1.683643906162310966e+00,8.919872436796130177e-01
1.737094348424068624e+00,8.924802415689657709e-01
1.737499279645612349e+00,8.930502703785299090e-01
1.743119020743337355e+00,8.936202991880940472e-01
1.743630666881675895e+00,8.941749218136160193e-01
1.797225022511769188e+00,8.946833258870110495e-01
1.797696722323604668e+00,8.951917299604060796e-01
1.803408966129232960e+00,8.957617587699702177e-01
1.856957180637872629e+00,8.963009752114499129e-01
1.857409308348393351e+00,8.968555978369717741e-01
1.863119767347112710e+00,8.973948142784513582e-01
1.863467368390053780e+00,8.978724059837618343e-01
1.916991294990242345e+00,8.983654038731146985e-01
1.917407992295148578e+00,8.988275893943828976e-01
1.923027542489323949e+00,8.993668058358624817e-01
1.923480150235549191e+00,8.999060222773421769e-01
1.977187722577914419e+00,9.004144263507372070e-01
1.982945901009320888e+00,9.009690489762590682e-01
1.983445132494512375e+00,9.015082654177386523e-01
2.037061946304941085e+00,9.020320756751760705e-01
2.037594317025373414e+00,9.025558859326133776e-01
2.043308157106360490e+00,9.030951023740929617e-01
2.097108752177342161e+00,9.036035064474879919e-01
2.097690314400377787e+00,9.041581290730098530e-01
2.103231037978776641e+00,9.048051888027854872e-01
2.103550350314718820e+00,9.053444052442650714e-01
2.157214986211113850e+00,9.058528093176601015e-01
2.162866607934246677e+00,9.064382443112665166e-01
2.163459414165048500e+00,9.070390854889152088e-01
2.217004801513362544e+00,9.075166771942257959e-01
2.217528947491777647e+00,9.080558936357053801e-01
2.223274539755837331e+00,9.085797038931426872e-01
2.223585302028352473e+00,9.091189203346222714e-01
2.277181829940693181e+00,9.096427305920596895e-01
2.282817564252279663e+00,9.102281655856661047e-01
2.283450126567045046e+00,9.107673820271456888e-01
2.336983256534904463e+00,9.112911922845829960e-01
2.337352782838006515e+00,9.118304087260626911e-01
2.342845436542059012e+00,9.124004375356268293e-01
2.343432992745686505e+00,9.129396539771064134e-01
2.343843932744752223e+00,9.135096827866705516e-01
2.397452845053896109e+00,9.140180868600655817e-01
2.403124734508047311e+00,9.145727094855875539e-01
2.403542040367502075e+00,9.150811135589825840e-01
2.457249997258070806e+00,9.156203300004621681e-01
2.462913111401074495e+00,9.162982020983222453e-01
2.463472777897256272e+00,9.168066061717172754e-01
2.517204119206006840e+00,9.173458226131969706e-01
2.522824842232394893e+00,9.179312576068033858e-01
2.523531349854297723e+00,9.185166926004098009e-01
2.577066019595669388e+00,9.189942843057202770e-01
2.577474571426465744e+00,9.195489069312422492e-01
2.583090632286764166e+00,9.201497481088909414e-01
2.583754317381485865e+00,9.207043707344128025e-01
2.637383864387763843e+00,9.213206180961037717e-01
2.642952060623251942e+00,9.218598345375833558e-01
2.643486502208051370e+00,9.223682386109784970e-01
2.643969072723701963e+00,9.229074550524580811e-01
2.697464370274637702e+00,9.234312653098953882e-01
2.703173609877282946e+00,9.239242631992481414e-01
2.703500105991361036e+00,9.244788858247701135e-01
2.757136474012069183e+00,9.250026960822074207e-01
2.757623115472179975e+00,9.255419125236870048e-01
2.763370819548206292e+00,9.261119413332511430e-01
2.763614942500529637e+00,9.266203454066461731e-01
2.817126046909762316e+00,9.271287494800413143e-01
2.817487122946272571e+00,9.276525597374786214e-01
2.823115680704274766e+00,9.282071823630004825e-01
2.823549431390053321e+00,9.286847740683110697e-01
2.823963744848504653e+00,9.291777719576638228e-01
2.877374020465639948e+00,9.297478007672279610e-01
2.883010274790196004e+00,9.302716110246652681e-01
2.883513921778169120e+00,9.308262336501872403e-01
2.883846111648110444e+00,9.314886995640050404e-01
2.937346440898818134e+00,9.320433221895269016e-01
2.943139791614463263e+00,9.325671324469642087e-01
2.943573806770917400e+00,9.330909427044015159e-01
2.944088069801733543e+00,9.336147529618389340e-01
2.997588210544090526e+00,9.341539694033185182e-01
3.003291596911910499e+00,9.346777796607558253e-01
3.003652141168469125e+00,9.352169961022354094e-01
3.057173577884670479e+00,9.357408063596728276e-01
3.057465741919858537e+00,9.363570537213637968e-01
3.063082795614629816e+00,9.369578948990124889e-01
3.063430396657569332e+00,9.374971113404920731e-01
3.063824344506231867e+00,9.380825463340984882e-01
3.117311144235356046e+00,9.386217627755780724e-01
3.123013335489317033e+00,9.391763854011000445e-01
3.123512701559996163e+00,9.396847894744950747e-01
3.123898130967213138e+00,9.403010368361860438e-01
3.177429377257181109e+00,9.408710656457501820e-01
3.177674504949630219e+00,9.413640635351029351e-01
3.183350922575537645e+00,9.419340923446671843e-01
3.183744175103538687e+00,9.424887149701890454e-01
3.237209234121498636e+00,9.429663066754995215e-01
3.237557861124934711e+00,9.435671478531482137e-01
3.243226124449027914e+00,9.440601457425010778e-01
3.243663536947183346e+00,9.446301745520652160e-01
3.297231148537833612e+00,9.452156095456716312e-01
3.297634427977902405e+00,9.457240136190666613e-01
3.303294674240606188e+00,9.463094486126730764e-01
3.303710352506569414e+00,9.468486650541527716e-01
3.357277809571060700e+00,9.473878814956323557e-01
3.357650976411663990e+00,9.479425041211542169e-01
3.363421632200252809e+00,9.484971267466760780e-01
3.363768754767390234e+00,9.491441864764516012e-01
3.417399395010455976e+00,9.496834029179312964e-01
3.423223980151691492e+00,9.502226193594108805e-01
3.423815570326775859e+00,9.507464296168481876e-01
3.477466526696089577e+00,9.512548336902432178e-01
3.483236704008873197e+00,9.517786439476806359e-01
3.483792865677575179e+00,9.523024542051179431e-01
3.537539260072344760e+00,9.528108582785129732e-01
3.543249432980149827e+00,9.533346685359502803e-01
3.543900599609097757e+00,9.539046973455145295e-01
3.597481588723350221e+00,9.544131014189095596e-01
3.603167690763209752e+00,9.549831302284736978e-01
3.603924329282537364e+00,9.555069404859110049e-01
3.657618560075680314e+00,9.559999383752638691e-01
3.663666818222818478e+00,9.565853733688702842e-01
3.717362014426531136e+00,9.571554021784344224e-01
3.723134580971245278e+00,9.576638062518294525e-01
3.724215150118360462e+00,9.582030226933091477e-01
3.783193362374040358e+00,9.588500824230846709e-01
3.837307694508497846e+00,9.594817359688179170e-01
3.843357943902204532e+00,9.600517647783820552e-01
3.844073759033896920e+00,9.605601688517770853e-01
3.903251571985939528e+00,9.611301976613412235e-01
3.903883877445521122e+00,9.616231955506940876e-01
3.957696521740013296e+00,9.621778181762159488e-01
3.963822467665509830e+00,9.627632531698223639e-01
4.017696990493672793e+00,9.633024696113019480e-01
4.023933812439950408e+00,9.639495293410774712e-01
4.083291081190391303e+00,9.645195581506417204e-01
4.084268251063432054e+00,9.650587745921213045e-01
4.143661047488048865e+00,9.656904281378545507e-01
4.203615746027364430e+00,9.662296445793341348e-01
4.257530554000853229e+00,9.666918301006023340e-01
4.264169733920981642e+00,9.671540156218706441e-01
4.323185333052984802e+00,9.677086382473925052e-01
4.377681626814605487e+00,9.682170423207875354e-01
4.384022946109885410e+00,9.687716649463093965e-01
4.443696851002831849e+00,9.693416937558736457e-01
4.503220833437922899e+00,9.699579411175646149e-01
4.557637679383609530e+00,9.704509390069173680e-01
4.564008344843532683e+00,9.709747492643546751e-01
4.623513601538789430e+00,9.714831533377498163e-01
4.683478532658606142e+00,9.720069635951871234e-01
4.743814296205909997e+00,9.725615862207089846e-01
4.803756831452416165e+00,9.731162088462308457e-01
4.863758077899225540e+00,9.736554252877105409e-01
4.917689577652950561e+00,9.741484231770632940e-01
4.977470538994791305e+00,9.747338581706697092e-01
4.983946760548423782e+00,9.752422622440647393e-01
5.043723176247319806e+00,9.758122910536288774e-01
5.103654894907844408e+00,9.763823198631931266e-01
5.163620603557213862e+00,9.769369424887149878e-01
5.223458702722836300e+00,9.774453465621100179e-01
5.277723910036010935e+00,9.781078124759278181e-01
5.343390275789573707e+00,9.786932474695342332e-01
5.344317211904074938e+00,9.792786824631407594e-01
5.404062773226251615e+00,9.798333050886626205e-01
5.463901028159874329e+00,9.803725215301422047e-01
5.523946355844873146e+00,9.808809256035372348e-01
5.584357589707732217e+00,9.814047358609745419e-01
5.644373686708724414e+00,9.819131399343696831e-01
5.757719396245281729e+00,9.824677625598915442e-01
5.817707746667540647e+00,9.829915728173288514e-01
5.883511087977250753e+00,9.837310696513580366e-01
5.944240792530679940e+00,9.843010984609221747e-01
6.063602524339206212e+00,9.849019396385708669e-01
6.124246408893458060e+00,9.855181870002619471e-01
6.243816746868223078e+00,9.860728096257838082e-01
6.363896472763375556e+00,9.866120260672633924e-01
6.483619329436347556e+00,9.871050239566161455e-01
6.544419280588770427e+00,9.876288342140535637e-01
6.723750986654854600e+00,9.881834568395754248e-01
6.844839998157050687e+00,9.886764547289281779e-01
7.024666351348125559e+00,9.891386402501963770e-01
7.204146356044702770e+00,9.896470443235915182e-01
7.384402669737176517e+00,9.901246360289019943e-01
7.563896309736795942e+00,9.906330401022970245e-01
7.684487685962108294e+00,9.911414441756921656e-01
7.863896604903498400e+00,9.916190358810026417e-01
8.044562856936385842e+00,9.921428461384399489e-01
8.404118153449855910e+00,9.926204378437505360e-01
8.644717953546830813e+00,9.931596542852301202e-01
8.884707982822737549e+00,9.936526521745828733e-01
9.185111934432919512e+00,9.941302438798933494e-01
9.545006120550674211e+00,9.946386479532884906e-01
9.904306490376672656e+00,9.951778643947680747e-01
1.008509474371866865e+01,9.956862684681631048e-01
1.038470418825463604e+01,9.961638601734735810e-01
1.068498563766789289e+01,9.966260456947418911e-01
1.104514963919930715e+01,9.971036374000523672e-01
1.146532323889950966e+01,9.976120414734473973e-01
1.188552697619637932e+01,9.981358517308848155e-01
1.248509754959022899e+01,9.986134434361952916e-01
1.308537189210279372e+01,9.991064413255480448e-01
1.398597804287524049e+01,9.996148453989431859e-01


==> csv/cdf_plot_cp0_large.csv <==
qe, pe
2.308651669975514409e-03,3.294540123380527871e-05
2.408856149740956631e-03,1.943778672794511247e-03
2.583834419178088204e-03,2.372068888833979688e-03
2.688676803119238734e-03,2.956849760734023627e-03
2.759988703910365437e-03,3.648703186643934351e-03
2.815568447802618834e-03,4.538229019956676463e-03
2.858569924317211353e-03,5.576009158821543417e-03
2.893267373660912689e-03,6.663207399537116916e-03
2.931435462119047486e-03,7.972787098580876378e-03
2.966195566410645412e-03,9.208239644848573852e-03
2.999414163430413893e-03,9.949511172609193724e-03
3.023919571136790552e-03,1.102023671270786417e-02
3.057528107357487812e-03,1.219803480681640358e-02
3.082062580723743395e-03,1.363939611079538483e-02
3.105606831356189090e-03,1.477601245336166574e-02
3.129250162022811921e-03,1.607735580209697368e-02
3.162821584544728282e-03,1.755166250730975930e-02
3.186204587655172560e-03,1.919069621869157194e-02
3.210310481143174854e-03,2.095327518470015485e-02
3.232785818814143397e-03,2.231227298559462432e-02
3.255845748793007033e-03,2.337476217538484238e-02
3.273175400986261252e-03,2.480788712905537471e-02
3.293825427198582290e-03,2.641397543920338126e-02
3.326311528247805072e-03,2.866249907341059111e-02
3.354711783238872869e-03,3.023564198232479155e-02
3.381902801915526169e-03,3.228649320912917176e-02
3.405066519736044128e-03,3.418085378007297559e-02
3.422652577549367692e-03,3.618228690502664491e-02
3.443988465052782999e-03,3.836491973676624256e-02
3.465872805772374221e-03,4.053107986788893891e-02
3.487517107030324581e-03,4.207127737556933672e-02
3.503098597711362672e-03,4.416331035391597021e-02
3.522551393648765128e-03,4.615650712856118887e-02
3.537384762412054684e-03,4.782848624117681108e-02
3.556805526375717008e-03,4.935221104824030064e-02
3.575030945726087594e-03,5.171604358676583357e-02
3.591449736050078556e-03,5.321505934290397116e-02
3.608191555644069126e-03,5.556241918081259584e-02
3.627116659624674000e-03,5.758856135669162407e-02
3.645962353323595195e-03,5.934290397239175285e-02
3.662826467395463581e-03,6.130315534580316889e-02
3.685309543849379921e-03,6.329635212044838755e-02
3.703966488028953563e-03,6.474594977473581425e-02
3.730138058439802506e-03,6.669796479783877963e-02
3.747643503266839815e-03,6.834523485952904986e-02
3.766179529407498450e-03,6.986895966659253943e-02
3.786816505352286200e-03,7.117030301532785430e-02
3.805899117312883106e-03,7.251282811560541552e-02
3.829248191653533695e-03,7.402831657236046137e-02
3.851786402784274088e-03,7.527200546893660082e-02
3.873755776780951621e-03,7.646627626366205022e-02
3.898474722821010374e-03,7.748758370191001499e-02
3.921818882836047848e-03,7.829474603213823491e-02
3.955186078395955818e-03,7.936547157223690363e-02
3.998342925368714162e-03,8.008203404907217327e-02
4.058179165461472948e-03,8.070799667251447873e-02
4.117792080838844626e-03,8.130925024503142529e-02
4.212284068240146340e-03,8.205052177279203995e-02
4.593068109908227115e-03,8.245410293790615686e-02
5.577841516117953979e-02,8.285768410302027376e-02
5.587560304412431123e-02,8.349188307677102294e-02
5.595306871229777101e-02,8.413431840083022972e-02
5.600566913469884334e-02,8.480969912612323913e-02
5.604454849874374034e-02,8.539447999802327050e-02
5.608100377107461121e-02,8.622635137917686321e-02
5.610426469085494361e-02,8.707469546094734336e-02
5.613321208479016278e-02,8.830191165690659538e-02
5.615746934558352166e-02,8.945500070008977067e-02
5.618209128215645443e-02,9.069045324635748029e-02
5.620704275091759072e-02,9.214828725095335071e-02
5.622513354264224716e-02,9.355670315369853107e-02
5.624961661388261369e-02,9.491570095459300749e-02
5.626801940297521121e-02,9.613468080024380191e-02
5.628276506202567475e-02,9.757604210422277102e-02
5.630431607938968241e-02,9.942098457331587091e-02
5.632678479197017474e-02,1.011012000362399438e-01
5.635051798781542942e-02,1.028225972507062630e-01
5.637100388172333609e-02,1.048405030762768336e-01
5.638623238450879427e-02,1.074761351749812660e-01
5.640546811106372793e-02,1.088186602752588272e-01
5.642205866519756086e-02,1.111660201131674519e-01
5.644229447105186814e-02,1.129862535313351929e-01
5.646319642270802852e-02,1.148970868028958980e-01
5.647979949704673430e-02,1.172115012395707201e-01
5.650043457370745870e-02,1.187434623969426672e-01
5.651811384612681621e-02,1.206131139169611122e-01
5.654051743466781410e-02,1.226310197425316828e-01
5.655921842856792559e-02,1.247065800202614150e-01
5.657803543764550191e-02,1.259585052671460259e-01
5.659417318158999066e-02,1.278281567871644708e-01
5.661264674341692782e-02,1.290471366328152791e-01
5.662873863715778278e-02,1.308426610000576473e-01
5.664987658596576381e-02,1.319133865401563299e-01
5.667392595125830823e-02,1.337336199583240570e-01
5.670001364365462315e-02,1.358750710385214222e-01
5.673230952485730505e-02,1.374317412468187005e-01
5.675986267006605246e-02,1.393508108686878633e-01
5.678548145125583702e-02,1.407345177205076847e-01
5.681224443485177744e-02,1.421923517251035829e-01
5.683635582561907817e-02,1.437243128824755301e-01
5.686112895913697507e-02,1.455033645491010108e-01
5.688323157269969954e-02,1.464505448345728988e-01
5.690751987522557620e-02,1.482625419024321822e-01
5.694101599302170413e-02,1.494238672959238290e-01
5.696491872263731437e-02,1.508981740011366146e-01
5.699052660738002096e-02,1.520100812927775435e-01
5.701286330740962249e-02,1.528831344254733826e-01
5.703665419547587767e-02,1.537397148575523342e-01
5.706903329154355831e-02,1.547527859454918275e-01
5.711109345996501219e-02,1.558317478358989538e-01
5.715128189418883231e-02,1.568777643250722775e-01
5.719648700728996449e-02,1.577261084068427577e-01
5.724283381301487061e-02,1.585250343867625478e-01
5.731683223320960252e-02,1.592333605132893459e-01
5.746634790859517228e-02,1.598181413851894050e-01
6.233770088047596580e-02,1.602381952509204233e-01
6.260389054249859697e-02,1.606253037154176111e-01
6.271926208442524242e-02,1.613336298419444370e-01
6.278957570504950514e-02,1.620831377200135093e-01
6.282880642793808867e-02,1.627667547956149763e-01
6.287319234624055841e-02,1.636233352276939002e-01
6.290812295449477176e-02,1.646693517168672238e-01
6.294138431366169684e-02,1.656824228048067449e-01
6.297582156713721346e-02,1.664319306828758172e-01
6.301149453238896747e-02,1.675767833757505487e-01
6.303584841777731818e-02,1.684168911072125852e-01
6.306056358308831378e-02,1.697182344559478862e-01
6.308320035604442211e-02,1.709042689003648641e-01
6.310654951030114646e-02,1.720738306441649546e-01
6.313980854818823651e-02,1.733422285916664529e-01
6.316332154152726197e-02,1.747588808447200770e-01
6.318734631158062776e-02,1.762414239002413341e-01
6.322224526774555819e-02,1.782428570251949895e-01
6.324786597784903819e-02,1.795277276733134031e-01
6.327436816277565157e-02,1.809196708754416683e-01
6.330213408632268113e-02,1.823363231284952923e-01
6.333337363276569931e-02,1.841071384448123294e-01
6.336446727524647216e-02,1.863968438305617925e-01
6.338867299529482580e-02,1.883159134524309553e-01
6.340890852121972010e-02,1.899467108135043103e-01
6.343339200539310774e-02,1.916681080279706573e-01
6.345636336528404087e-02,1.935295231976806307e-01
6.348177474263971831e-02,1.955474290232512291e-01
6.350270656224399346e-02,1.976476983519062924e-01
6.352282598877545539e-02,1.992949684135965627e-01
6.354351093903476411e-02,2.007939841697347072e-01
6.356088327002851202e-02,2.031578167082602471e-01
6.357962448163445579e-02,2.045662326110053997e-01
6.359622620192295628e-02,2.066582655893520470e-01
6.361627548889359218e-02,2.086432260136888150e-01
6.363735279982685178e-02,2.102987324256875290e-01
6.365382979630407334e-02,2.124484198561933102e-01
6.367345310738015129e-02,2.140709808669582215e-01
6.369099756014073854e-02,2.157264872789569354e-01
6.370980730318387408e-02,2.176373205505176545e-01
6.373216673040360547e-02,2.194575539686854093e-01
6.375228672626631621e-02,2.205941703112516694e-01
6.377320799430763465e-02,2.223485129269518190e-01
6.379750357113134207e-02,2.238228196321646046e-01
6.381525959724743124e-02,2.253712534901534392e-01
6.384265663877619623e-02,2.267220149407394580e-01
6.386555420647144210e-02,2.281304308434846384e-01
6.388890819712611524e-02,2.294400105425283831e-01
6.391610804135972046e-02,2.305189724329355094e-01
6.395305926629957227e-02,2.317297159282778740e-01
6.398712746173429444e-02,2.325780600100483542e-01
6.403144734261623228e-02,2.332204953341075471e-01
6.408763368173420183e-02,2.337723308047737758e-01
6.415572923666901239e-02,2.343653480269822786e-01
6.423953304399931952e-02,2.347936382430217406e-01
6.474368754173842611e-02,2.351807467075189562e-01
1.158065515891970598e-01,2.355760915223246155e-01
1.159455920063701129e-01,2.363255994003936877e-01
1.160026896750998571e-01,2.369186166226021906e-01
1.160474105266451339e-01,2.376351790994374602e-01
1.160841856680572270e-01,2.383764506271980887e-01
1.161172823447298441e-01,2.393153945623615331e-01
1.161433723723548361e-01,2.404355382043109057e-01
1.161705440965254965e-01,2.412838822860813859e-01
1.161958394245710124e-01,2.425028621317321942e-01
1.162228830339762098e-01,2.437794964295421363e-01
1.162435107328485540e-01,2.450890761285859087e-01
1.162645912497073386e-01,2.463739467767042945e-01
1.162811310833433698e-01,2.474858540683452235e-01
1.163055522879385961e-01,2.495037598939158219e-01
1.163306129379337861e-01,2.512333934586906126e-01
1.163518814975439408e-01,2.532924810358034295e-01
1.163721872892786724e-01,2.546597151870063080e-01
1.163939816247316905e-01,2.565623121082585834e-01
1.164095593985059462e-01,2.589343809970925947e-01
1.164285291334055117e-01,2.604416331035391829e-01
1.164482765492713678e-01,2.625254297315773311e-01
1.164662546411565636e-01,2.638267730803126598e-01
1.164869018192504768e-01,2.655316975941620639e-01
1.165047916195349753e-01,2.678131666296030833e-01
1.165241593684329668e-01,2.691968734814229047e-01
1.165474154094958692e-01,2.713547972622371574e-01
1.165706714505554409e-01,2.733068122853400950e-01
1.165944472865221293e-01,2.754729724164627913e-01
1.166162971797501946e-01,2.768731519688995557e-01
1.166368919944571481e-01,2.785368947312066856e-01
1.166580798293270771e-01,2.802418192450561452e-01
1.166833937839262259e-01,2.818726166061295002e-01
1.167104233703186722e-01,2.840634857881775277e-01
1.167431177725242186e-01,2.855789742449325597e-01
1.167677713449877253e-01,2.869132629949017188e-01
1.167967084105381304e-01,2.886511329099849532e-01
1.168261317450269843e-01,2.902160394685907030e-01
1.168500134331140750e-01,2.917809460271964528e-01
1.168822447252393371e-01,2.929587441213049592e-01
1.169064844920064683e-01,2.941941966675726827e-01
1.169288066452256469e-01,2.952731585579798090e-01
1.169525998887843699e-01,2.964509566520883155e-01
1.169772323803774938e-01,2.979993905100771778e-01
1.170099874055963163e-01,2.990206979483251426e-01
1.170450928067490182e-01,2.999431691828716717e-01
1.170737462096393955e-01,3.008903494683435875e-01
1.171145215976687748e-01,3.020022567599844887e-01
1.171508769508350367e-01,3.030153278479240098e-01
1.171979966740799295e-01,3.038801446303114329e-01
1.172457467352816529e-01,3.048437976164002361e-01
1.173244094766956458e-01,3.056921416981707162e-01
1.174518631924403866e-01,3.063016316209961065e-01
1.223993847036020099e-01,3.067463945376524559e-01
1.226328004110976977e-01,3.071499757027665867e-01
1.227378300714532244e-01,3.078088837274426948e-01
1.228180794351474425e-01,3.086489914589047312e-01
1.228764069101423440e-01,3.098844440051724547e-01
1.229189586287926517e-01,3.107657334881767097e-01
1.229561641659271398e-01,3.118694044295092227e-01
1.229903064765991427e-01,3.127259848615881466e-01
1.230239691051138173e-01,3.136484560961346757e-01
1.230481179982390039e-01,3.146532908337657530e-01
1.230733644178139130e-01,3.157816708260235972e-01
1.231055244627943246e-01,3.171489049772264757e-01
1.231293468937755264e-01,3.185737935805885712e-01
1.231521310713368234e-01,3.197021735728464154e-01
1.231859487077580084e-01,3.214235707873127068e-01
1.232111248972578288e-01,3.229967136962269003e-01
1.232355624601011446e-01,3.241333300387931882e-01
1.232594719478041778e-01,3.252040555788918708e-01
1.232877200874782364e-01,3.262665447686821096e-01
1.233142284221422358e-01,3.274196338118652849e-01
1.233390253912736156e-01,3.288857041667695991e-01
1.233689558426176447e-01,3.301046840124204351e-01
1.233951314549119882e-01,3.316531178704092420e-01
1.234183000142796693e-01,3.329626975694530144e-01
1.234378942225122788e-01,3.343216953703475047e-01
1.234631012838238728e-01,3.359277836804954731e-01
1.234844585016514618e-01,3.379951076079167893e-01
1.235109742517570552e-01,3.399224135800943958e-01
1.235339105807431448e-01,3.414296656865409840e-01
1.235473433159972600e-01,3.432416627544002674e-01
1.235656533040963012e-01,3.445265334025186532e-01
1.235830733191001229e-01,3.463220577697610492e-01
1.236013814315761739e-01,3.474751468129442245e-01
1.236162368418480817e-01,3.490647624224753609e-01
1.236378560046946795e-01,3.506379053313895544e-01
1.236580183436097879e-01,3.525240295520248868e-01
1.236761628322413653e-01,3.542124813652574034e-01
1.236986480363133634e-01,3.559256422294153066e-01
1.237201911358110085e-01,3.570704949222900382e-01
1.237426598454471893e-01,3.586189287802789005e-01
1.237656082917404365e-01,3.600602900842578835e-01
1.237800441800318563e-01,3.615016513882368665e-01
1.238040978910215362e-01,3.631077396983848349e-01
1.238275940377531192e-01,3.645161556011300430e-01
1.238567781881461105e-01,3.657351354467808235e-01
1.238758454668420494e-01,3.669952970439738782e-01
1.238984368038864581e-01,3.679177682785204073e-01
1.239283124452772444e-01,3.689061303155345972e-01
1.239652610229480256e-01,3.697709470979219648e-01
1.240107744636975706e-01,3.706522365809262753e-01
1.240650111081198492e-01,3.712205447522093915e-01
1.241249410750422388e-01,3.717476711719502891e-01
1.241920963512355147e-01,3.722583248910742437e-01
1.243465454291425853e-01,3.727277968586559798e-01
1.757220742689380444e-01,3.730901962722278364e-01
1.758761776370743046e-01,3.735926136410434029e-01
1.759728090968748493e-01,3.740867946595504701e-01
1.760362512597746232e-01,3.745480302768237069e-01
1.760787617719750120e-01,3.752398837027336453e-01
1.761155116026469347e-01,3.760635187335787943e-01
1.761517240377341587e-01,3.770106990190506546e-01
1.761851991496365955e-01,3.782543879156268218e-01
1.762133468041238160e-01,3.798440035251579583e-01
1.762396275576438853e-01,3.809064927149481417e-01
1.762672452869706863e-01,3.820842908090567036e-01
1.762905110874368741e-01,3.834844703614934125e-01
1.763122525153681952e-01,3.849423043660892829e-01
1.763341537770590772e-01,3.864907382240781453e-01
1.763568169253504347e-01,3.880144630311416210e-01
1.763794896635106912e-01,3.896864421437572501e-01
1.763986952790785878e-01,3.914078393582235971e-01
1.764211155187167535e-01,3.931621819739237189e-01
1.764439781208715363e-01,3.946941431312956383e-01
1.764650045908933151e-01,3.962425769892845007e-01
1.764904804494960011e-01,3.982110647130043812e-01
1.765137316138098988e-01,4.000065890802467772e-01
1.765362581397278419e-01,4.017362226450215124e-01
1.765601559358931372e-01,4.037953102221343848e-01
1.765820510536253440e-01,4.050884172205612144e-01
1.766057928846331837e-01,4.065380148748486411e-01
1.766303808727687219e-01,4.085065025985685216e-01
1.766531638057855513e-01,4.098902094503883431e-01
1.766767179915074149e-01,4.114551160089940929e-01
1.767100950019961925e-01,4.128964773129730759e-01
1.767435245651105546e-01,4.145931654765140362e-01
1.767693922289848008e-01,4.160921812326521807e-01
1.768041450680379878e-01,4.175088334857058325e-01
1.768359559314347518e-01,4.186289771276551774e-01
1.768609857512815076e-01,4.196914663174454163e-01
1.768844430107396892e-01,4.209104461630961969e-01
1.769083050587472172e-01,4.224259346198512288e-01
1.769332223325148501e-01,4.236778598667358398e-01
1.769652193008064422e-01,4.245838584006654814e-01
1.769989080893685784e-01,4.258193109469332049e-01
1.770254250120462114e-01,4.268900364870318875e-01
1.770588034389053433e-01,4.276724897663347624e-01
1.770858936722352617e-01,4.284549430456376373e-01
1.771265360149715251e-01,4.295256685857362644e-01
1.771632577382603602e-01,4.304481398202828490e-01
1.772157343138386354e-01,4.312305930995857239e-01
1.772779620854125771e-01,4.319553919267294373e-01
1.773474968303212496e-01,4.327048998047984818e-01
1.774870920503962557e-01,4.332649716257732098e-01
1.824665466136454750e-01,4.337014981921211154e-01
1.827093288229436618e-01,4.341709701597028515e-01
1.827810861744527671e-01,4.347804600825282417e-01
1.828392384738986021e-01,4.354970225593635114e-01
1.828960821030806150e-01,4.364030210932931531e-01
1.829333938818555882e-01,4.373419650284565696e-01
1.829692602229326948e-01,4.382150181611524364e-01
1.830136953722327764e-01,4.391045439944651907e-01
1.830479476402147032e-01,4.400352515793201635e-01
1.830731928519491181e-01,4.410730317181850157e-01
1.831066422445715158e-01,4.423084842644527392e-01
1.831302811070556480e-01,4.434615733076359145e-01
1.831635646077578450e-01,4.445981896502022024e-01
1.831911170813205203e-01,4.459324784001713060e-01
1.832235785198144118e-01,4.472338217489066348e-01
1.832499913219831633e-01,4.483457290405475359e-01
1.832810581099852953e-01,4.496305996886659773e-01
1.833062947167396484e-01,4.507507433306153222e-01
1.833379483401154086e-01,4.518297052210224485e-01
1.833633144276192173e-01,4.531310485697577772e-01
1.833877349054424677e-01,4.542923739632493962e-01
1.834189226980176279e-01,4.555690082610593383e-01
1.834452173250167295e-01,4.571009694184313132e-01
1.834774166903740955e-01,4.588141302825891610e-01
1.835007064903193541e-01,4.601566553828667638e-01
1.835252368059847594e-01,4.614991804831443112e-01
1.835451865744019972e-01,4.624134153673823966e-01
1.835676388490015132e-01,4.640771581296895820e-01
1.835885627699007649e-01,4.655597011852107836e-01
1.836068488265696352e-01,4.672481529984433557e-01
1.836280438089821221e-01,4.687389324042730010e-01
1.836481415553825602e-01,4.701226392560928224e-01
1.836673652437970095e-01,4.717699093177831204e-01
1.836867158048338666e-01,4.729971255137423447e-01
1.837062076303641600e-01,4.741419782066170763e-01
1.837235953067029026e-01,4.753939034535016872e-01
1.837448437156219416e-01,4.767529012543961775e-01
1.837606072296227300e-01,4.776918451895595941e-01
1.837797204620894576e-01,4.788861159842850435e-01
1.837964297418426263e-01,4.800227323268513313e-01
1.838255498201846194e-01,4.816617660382331301e-01
1.838540035269786710e-01,4.830866546415952256e-01
1.838829512404716038e-01,4.842644527357037321e-01
1.839177113447632017e-01,4.854587235304291815e-01
1.839498538235551095e-01,4.862329404594236126e-01
1.839863984724887658e-01,4.871471753436616980e-01
1.840201525932172455e-01,4.877813743174124750e-01
1.840799251647995405e-01,4.883579188390040349e-01
1.841726187762493527e-01,4.889262270102872066e-01
1.843163005687564748e-01,4.894286443791027175e-01
2.357984210333485819e-01,4.898075164932915171e-01
2.359195835936167551e-01,4.902934611614901406e-01
2.360017203146280718e-01,4.907629331290718211e-01
2.360580595554040428e-01,4.912324050966535571e-01
2.361064881366259360e-01,4.919324948728719393e-01
2.361426966722424137e-01,4.926655300503240964e-01
2.361782635423215204e-01,4.934974014314776891e-01
2.362119352313885035e-01,4.944116363157157745e-01
2.362379277167825364e-01,4.955729617092073935e-01
2.362652603999426670e-01,4.966189781983807450e-01
2.362909798410994799e-01,4.977391218403300899e-01
2.363129276727915506e-01,4.989416289853639830e-01
2.363367159315377108e-01,5.000947180285472138e-01
2.363607709140735924e-01,5.015690247337599716e-01
2.363848019891767738e-01,5.030515677892811732e-01
2.364104252786003446e-01,5.049047466086827862e-01
2.364334862794759129e-01,5.062802171101941084e-01
2.364556030243247786e-01,5.074085971024520081e-01
2.364794288667271260e-01,5.088252493555055489e-01
2.365057509451407025e-01,5.105795919712057263e-01
2.365271246152211848e-01,5.119632988230254922e-01
2.365585365464006884e-01,5.135199690313227983e-01
2.365786493028110282e-01,5.149448576346848938e-01
2.366069714952789838e-01,5.167568547025441772e-01
2.366374676140092781e-01,5.180993798028217245e-01
2.366619562976002289e-01,5.192442324956965116e-01
2.366814395216343403e-01,5.203643761376458565e-01
2.367127316178019303e-01,5.218633918937840566e-01
2.367467120106181433e-01,5.230741353891263934e-01
2.367864837534772171e-01,5.243095879353940614e-01
2.368161981013860995e-01,5.253720771251843003e-01
2.368497499788357885e-01,5.264675117162083140e-01
2.368741194998069677e-01,5.276288371096999885e-01
2.368978445786651399e-01,5.286336718473310103e-01
2.369333647964455558e-01,5.299597242469916702e-01
2.369661592396499206e-01,5.309810316852396905e-01
2.369916538205030232e-01,5.319529210216369375e-01
2.370257259823915774e-01,5.327683197021735317e-01
2.370617485103221345e-01,5.336249001342524556e-01
2.370961925353692878e-01,5.345226623178737091e-01
2.371289736528697789e-01,5.352804065462511973e-01
2.371646380049829972e-01,5.360216780740117981e-01
2.372010491264925358e-01,5.366229316465287447e-01
2.372719394595179665e-01,5.373806758749063439e-01
2.373728395625390730e-01,5.381631291542091633e-01
2.375190399881182968e-01,5.387149646248754475e-01
2.425161892252386542e-01,5.391185457899895228e-01
2.427069438574369631e-01,5.396127268084965900e-01
2.427925999421870484e-01,5.402633984828643099e-01
2.428522035667463053e-01,5.409305428578488062e-01
2.429107451766426840e-01,5.417788869396192863e-01
2.429571016732490207e-01,5.427343035753996459e-01
2.430025336660068813e-01,5.436485384596377868e-01
2.430374250456723839e-01,5.442992101340053956e-01
2.430709860849367132e-01,5.451887359673182054e-01
2.430962264759806146e-01,5.462265161061830021e-01
2.431306907829589026e-01,5.473960778499831203e-01
2.431653601044525548e-01,5.485409305428577964e-01
2.431896947385669971e-01,5.494881108283297122e-01
2.432239019573978478e-01,5.506082544702791681e-01
2.432584037835638924e-01,5.516460346091439648e-01
2.432980200010936844e-01,5.526673420473919851e-01
2.433381475638130009e-01,5.537380675874906677e-01
2.433740009687579420e-01,5.552041379423949818e-01
2.434088850303539608e-01,5.562583907818767770e-01
2.434361363280990176e-01,5.571808620164232506e-01
2.434670231359070680e-01,5.583916055117655874e-01
2.434941181722649617e-01,5.595446945549488182e-01
2.435199558425915622e-01,5.607142562987489365e-01
2.435456712142103353e-01,5.617767454885390643e-01
2.435702286109164838e-01,5.631027978881998353e-01
2.435937524583497993e-01,5.645935772940294806e-01
2.436189480401207419e-01,5.660267022477000198e-01
2.436503047244531484e-01,5.672786274945845753e-01
2.436778714875087459e-01,5.689835520084339793e-01
2.437050848932509339e-01,5.702190045547017583e-01
2.437260902779225802e-01,5.713062027954173283e-01
2.437494014461150105e-01,5.725334189913765526e-01
2.437770071503009284e-01,5.736617989836343412e-01
2.437991671625627799e-01,5.746748700715739178e-01
2.438303172574196598e-01,5.760915223246274586e-01
2.438615682908540361e-01,5.775164109279895541e-01
2.438903144581106019e-01,5.784141731116108076e-01
2.439234489829977814e-01,5.794437169001671606e-01
2.439529402027174054e-01,5.802755882813207533e-01
2.440036917371057879e-01,5.810909869618574586e-01
2.440572205156021912e-01,5.818487311902349468e-01
2.441151540227570749e-01,5.823758576099758999e-01
2.441754590091016475e-01,5.828288568769406375e-01
2.444098193125721075e-01,5.833148015451393720e-01
2.958060779369331428e-01,5.836442555574773428e-01
2.959346487728808928e-01,5.840890184741337476e-01
2.960281051773760996e-01,5.845831994926408148e-01
2.960845225813180104e-01,5.850773805111478820e-01
2.961310249099458058e-01,5.855715615296549492e-01
2.961677112729965700e-01,5.863869602101916545e-01
2.962134924002757241e-01,5.872682496931959095e-01
2.962619185508619246e-01,5.883472115836030358e-01
2.962930484577841472e-01,5.893767553721594998e-01
2.963220251631426549e-01,5.906204442687356115e-01
2.963476855746915994e-01,5.918147150634610609e-01
2.963757062203153936e-01,5.932560763674400439e-01
2.964008471631462971e-01,5.944174017609317184e-01
2.964291831986409775e-01,5.956528543071993864e-01
2.964539022103918064e-01,5.968635978025417232e-01
2.964792500262947161e-01,5.980825776481925038e-01
2.965030435389781616e-01,5.992521393919926220e-01
2.965299592292880426e-01,6.006358462438123880e-01
2.965617360039995987e-01,6.023078253564280171e-01
2.965935343579562122e-01,6.035432779026957961e-01
2.966197341004084276e-01,6.047704940986550204e-01
2.966541761070251582e-01,6.061542009504747863e-01
2.966858846622499879e-01,6.072166901402650252e-01
2.967118296313031589e-01,6.084274336356073620e-01
2.967471611769390005e-01,6.095311045769398195e-01
2.967895886896054769e-01,6.106018301170385021e-01
2.968352691835229873e-01,6.118784644148484997e-01
2.968732802474394195e-01,6.128256447003204155e-01
2.968982238264983309e-01,6.140940426478218583e-01
2.969325463480165794e-01,6.152141862897713143e-01
2.969680668252694389e-01,6.162272573777107798e-01
2.970113936665841337e-01,6.171003105104065911e-01
2.970402443029240835e-01,6.180145453946447320e-01
2.970812737112715762e-01,6.186240353174701223e-01
2.971200942122520505e-01,6.194147249470814964e-01
2.971745974753747799e-01,6.201807055257674284e-01
2.972121293847584944e-01,6.207984317989012624e-01
2.972924466141774191e-01,6.215149942757365320e-01
2.973953359462699897e-01,6.220421206954773741e-01
2.975431174132853185e-01,6.225115926630591101e-01
3.026551438160823837e-01,6.229728282803324024e-01
3.028079400324967807e-01,6.235329001013071304e-01
3.028838301443248504e-01,6.241094446228987458e-01
3.029349423325200519e-01,6.247765889978832421e-01
3.029903139772693876e-01,6.255672786274946162e-01
3.030273076416278855e-01,6.264238590595735401e-01
3.030728196476051295e-01,6.271486578867172534e-01
3.031189225565722456e-01,6.279722929175624024e-01
3.031532678425208349e-01,6.289688913048849805e-01
3.031896110581810966e-01,6.300396168449836631e-01
3.032233054555100171e-01,6.308961972770625870e-01
3.032581895171060360e-01,6.319175047153104963e-01
3.032851014639503795e-01,6.328235032492401935e-01
3.033281878968718814e-01,6.338283379868712153e-01
3.033644925617928756e-01,6.346519730177163643e-01
3.034090243861076175e-01,6.358132984112080388e-01
3.034491674604922196e-01,6.368263694991475043e-01
3.034798512751146760e-01,6.377900224852363076e-01
3.035094483014977307e-01,6.386136575160814566e-01
3.035397285307217530e-01,6.395608378015533724e-01
3.035728949542260136e-01,6.405491998385675068e-01
3.036058079134407173e-01,6.418423068369943918e-01
3.036331248280810247e-01,6.428718506255508558e-01
3.036644021478451805e-01,6.440414123693508630e-01
3.036977261333762002e-01,6.451862650622256501e-01
3.037188731349260706e-01,6.459934273924538006e-01
3.037349383588938689e-01,6.467841170220651748e-01
3.037690323872610509e-01,6.479289697149399618e-01
3.037995915921642975e-01,6.486702412427005626e-01
3.038307860110789349e-01,6.497574394834161327e-01
3.038620370445166419e-01,6.508528740744401464e-01
3.038969137909874885e-01,6.517506362580612889e-01
3.039329648354871516e-01,6.526895801932247609e-01
3.039784616054286293e-01,6.533979063197515869e-01
3.040381133497860322e-01,6.542133050002882921e-01
3.041010543600197735e-01,6.547321950697206905e-01
3.041672843155729389e-01,6.552428487888446451e-01
3.043001115312926608e-01,6.556876117055010500e-01
3.558158364000907348e-01,6.561076655712321237e-01
3.559511619925925796e-01,6.565112467363461990e-01
3.560600866196073078e-01,6.569889550542363787e-01
3.561246637290638173e-01,6.576066813273702127e-01
3.561771937671398547e-01,6.582902984029717075e-01
3.562139611539383299e-01,6.589903881791900897e-01
3.562552860905077168e-01,6.596822416050999172e-01
3.562942927935319748e-01,6.606294218905718330e-01
3.563275871970561504e-01,6.617989836343719512e-01
3.563621479491430044e-01,6.627873456713860856e-01
3.563936636615294695e-01,6.639239620139524289e-01
3.564221646187737402e-01,6.648958513503496759e-01
3.564537532223899241e-01,6.660489403935327957e-01
3.564839855716206429e-01,6.671855567360991390e-01
3.565159443369114722e-01,6.684621910339090256e-01
3.565492535248626638e-01,6.694423167206147163e-01
3.565821731312568410e-01,6.706530602159570531e-01
3.566084518793311009e-01,6.719791126156177130e-01
3.566539426089276876e-01,6.731239653084925001e-01
3.566888266705203758e-01,6.742193998995165138e-01
3.567360239357864060e-01,6.756525248531870531e-01
3.567799618120770511e-01,6.765502870368081956e-01
3.568174030108883787e-01,6.775304127235139973e-01
3.568518884477644981e-01,6.783293387034337041e-01
3.568870229563203544e-01,6.791859191355126280e-01
3.569213929070025326e-01,6.800589722682085503e-01
3.569556320310585118e-01,6.808908436493621430e-01
3.569905234107273451e-01,6.817968421832917292e-01
3.570296136818040811e-01,6.825875318129031033e-01
3.570736606242141953e-01,6.834605849455989146e-01
3.571161577303416657e-01,6.841112566199665235e-01
3.571655755123082088e-01,6.848854735489610102e-01
3.572220041784629485e-01,6.854949634717864004e-01
3.572702276970912694e-01,6.860385625921441299e-01
3.573865079024057811e-01,6.867139433174371810e-01
3.576185682447313718e-01,6.871669425844020296e-01
3.626445804483069413e-01,6.876528872526006531e-01
3.628067942683449454e-01,6.881305955704908328e-01
3.628858162840592483e-01,6.887071400920824482e-01
3.629441009308798094e-01,6.893248663652162822e-01
3.630031685745793713e-01,6.900249561414345534e-01
3.630493539012025206e-01,6.908156457710459275e-01
3.631082394091089682e-01,6.918287168589853930e-01
3.631540060859839159e-01,6.926194064885967672e-01
3.631890171096274766e-01,6.934842232709841348e-01
3.632244499112202707e-01,6.945137670595405988e-01
3.632709717507776048e-01,6.953538747910026352e-01
3.633159165117672007e-01,6.960869099684547923e-01
3.633561671573037888e-01,6.970011448526928222e-01
3.634003500485794014e-01,6.979400887878562942e-01
3.634439848405190965e-01,6.986566512646915639e-01
3.634795906608645488e-01,6.994555772446113817e-01
3.635161086045135548e-01,7.002215578232973137e-01
3.635515916967813066e-01,7.009875384019833566e-01
3.635849941677771202e-01,7.017782280315946197e-01
3.636178633685349659e-01,7.026924629158327607e-01
3.636540109688346512e-01,7.036231705006877890e-01
3.636894852123073729e-01,7.045374053849258189e-01
3.637221436814164210e-01,7.053363313648456367e-01
3.637460996228703003e-01,7.061352573447653436e-01
3.637710815260031261e-01,7.067365109172822901e-01
3.638051752357451818e-01,7.076836912027542059e-01
3.638408642853374619e-01,7.086967622906937825e-01
3.638757556650029645e-01,7.095286336718473752e-01
3.639176082149686575e-01,7.103193233014586383e-01
3.639663264351034044e-01,7.111264856316868999e-01
3.640249551076135681e-01,7.117112665035869590e-01
3.641075037695629124e-01,7.121725021208602513e-01
3.641971984401004558e-01,7.125760832859743266e-01
3.644915735519538291e-01,7.129631917504715144e-01
4.158395766353817358e-01,7.133091184634264836e-01
4.160058692818380255e-01,7.136550451763814529e-01
4.161184525465888573e-01,7.141409898445800764e-01
4.161660345002693440e-01,7.146351708630871435e-01
4.162225887006987257e-01,7.152940788877633072e-01
4.162624892288535605e-01,7.158953324602802537e-01
4.163156519025434932e-01,7.168342763954436148e-01
4.163543876673692079e-01,7.178473474833831913e-01
4.163874745404039235e-01,7.186215644123775670e-01
4.164191983645448847e-01,7.193793086407550552e-01
4.164567350135539581e-01,7.204088524293115192e-01
4.164917106611221165e-01,7.214219235172509848e-01
4.165278024241636512e-01,7.225585398598173281e-01
4.165724118662639253e-01,7.235386655465230188e-01
4.166086112857192436e-01,7.245929183860048139e-01
4.166481780423936243e-01,7.255895167733273921e-01
4.166778979648566583e-01,7.264296245047894285e-01
4.167227363309566890e-01,7.272367868350176900e-01
4.167688547269687849e-01,7.280686582161712828e-01
4.168176043623705862e-01,7.288428751451656584e-01
4.168748718891845950e-01,7.296747465263192511e-01
4.169218521534068245e-01,7.305148542577812876e-01
4.169789394862777332e-01,7.313714346898602114e-01
4.170129543932321603e-01,7.320221063642279313e-01
4.170408583159079807e-01,7.326480689876702090e-01
4.170963215203854491e-01,7.332493225601871556e-01
4.171427882249062469e-01,7.339494123364055378e-01
4.171992995292622686e-01,7.345259568579970422e-01
4.172597650407616765e-01,7.351107377298971013e-01
4.173846867521618931e-01,7.356543368502549418e-01
4.224854140082723308e-01,7.360249726141352422e-01
4.227591221415805123e-01,7.364614991804830924e-01
4.228760048682145278e-01,7.370792254536170374e-01
4.229537042502845567e-01,7.376310609242832106e-01
4.230147788090732330e-01,7.383558597514269239e-01
4.230612777558462323e-01,7.389735860245607579e-01
4.231207556723548535e-01,7.397478029535552446e-01
4.231667663654370415e-01,7.404396563794651831e-01
4.232237110279524206e-01,7.410409099519821297e-01
4.232714405044402106e-01,7.418068905306680616e-01
4.233293599070775404e-01,7.425893438099708810e-01
4.233868657536488112e-01,7.435035786942090219e-01
4.234348727981152027e-01,7.442530865722780664e-01
4.234807887824398875e-01,7.448543401447950130e-01
4.235249022997522594e-01,7.455214845197796203e-01
4.235603986150393574e-01,7.462709923978486648e-01
4.236055283308870489e-01,7.470287366262261530e-01
4.236449702382705240e-01,7.478523716570713020e-01
4.236871155708110681e-01,7.484289161786629174e-01
4.237299919882109300e-01,7.492607875598165101e-01
4.237591319072786522e-01,7.499855863869602235e-01
4.237956067508008573e-01,7.506856761631786057e-01
4.238316945586828588e-01,7.514187113406307628e-01
4.238740487421932546e-01,7.522341100211674680e-01
4.239134280784617737e-01,7.529012543961519643e-01
4.239633979140244868e-01,7.535766351214450154e-01
4.240434216980937254e-01,7.541861250442704057e-01
4.241245235710577877e-01,7.545567608081507061e-01
4.242547119198825101e-01,7.549685783235732250e-01
4.756957233670711105e-01,7.553309777371450817e-01
4.760419124566528382e-01,7.557016135010253821e-01
4.761511358415060347e-01,7.562205035704578915e-01
4.762139580890467627e-01,7.567476299901987336e-01
4.762711554387133450e-01,7.573077018111734615e-01
4.763191789741449966e-01,7.581395731923270542e-01
4.763729689695261893e-01,7.587984812170031068e-01
4.764227106665208655e-01,7.597950796043256849e-01
4.764680902230467030e-01,7.607422598897976007e-01
4.765154236597335391e-01,7.617470946274287336e-01
4.765617801563382105e-01,7.626778022122836509e-01
4.766081366529462127e-01,7.636249824977555667e-01
4.766562051078326867e-01,7.647368897893964679e-01
4.767023781412327299e-01,7.654040341643810752e-01
4.767594185468415624e-01,7.662111964946093368e-01
4.768299661003672085e-01,7.670842496273051481e-01
4.768870702748295720e-01,7.678090484544488614e-01
4.769355661008278791e-01,7.685750290331347934e-01
4.769905777499372501e-01,7.693410096118208363e-01
4.770491411643185131e-01,7.699834449358800015e-01
4.771088761797975808e-01,7.706258802599391666e-01
4.771693083288108816e-01,7.713342063864659925e-01
4.772485592572539570e-01,7.720178234620674873e-01
4.773730188469349489e-01,7.724872954296492233e-01
4.824402594198573535e-01,7.730308945500069528e-01
4.827944749568358063e-01,7.734427120654295829e-01
4.828943002441105081e-01,7.740769110391803043e-01
4.829716039912423931e-01,7.746122738092297011e-01
4.830402595662541820e-01,7.752052910314382039e-01
4.830980461777134582e-01,7.757818355530297083e-01
4.831558750651088197e-01,7.764983980298649779e-01
4.832144304929353318e-01,7.770831789017650371e-01
4.832705169003537193e-01,7.778491594804509690e-01
4.833193185854867124e-01,7.786645581609876743e-01
4.833656581959322462e-01,7.793399388862807253e-01
4.834367866550548509e-01,7.798917743569468985e-01
4.834936200984663035e-01,7.804847915791554014e-01
4.835502962913784675e-01,7.810613361007470168e-01
4.836064610112067452e-01,7.815884625204879699e-01
4.836585409173577155e-01,7.823050249973232395e-01
4.837077165173264692e-01,7.828403877673725253e-01
4.837589220921767463e-01,7.834251686392725844e-01
4.838049827509471879e-01,7.841499674664162978e-01
4.838621216059180163e-01,7.847347483383163569e-01
4.839107649278517886e-01,7.854101290636092969e-01
4.839805330510404957e-01,7.859619645342755812e-01
4.840751588502134606e-01,7.864479092024742046e-01
4.842068412511069120e-01,7.868926721191306095e-01
4.846023670620369650e-01,7.873044896345531285e-01
5.359925516996211226e-01,7.876586526978165415e-01
5.361583165586469857e-01,7.881198883150898338e-01
5.362385408177894330e-01,7.885975966329800135e-01
5.363065274204104060e-01,7.890670686005617496e-01
5.363646483566275602e-01,7.897177402749293584e-01
5.364123413392574147e-01,7.904095937008392969e-01
5.364586881449839861e-01,7.911673379292167851e-01
5.365221747599224766e-01,7.919497912085197155e-01
5.365817854669430176e-01,7.928310806915239706e-01
5.366444306641193762e-01,7.937864973273043301e-01
5.367012233477519434e-01,7.944371690016719390e-01
5.367708531447268339e-01,7.952196222809748694e-01
5.368407336931546592e-01,7.960020755602776887e-01
5.369105164524889950e-01,7.966774562855707398e-01
5.369794846289488444e-01,7.973775460617891220e-01
5.370496099179811189e-01,7.979540905833807374e-01
5.371184041954890631e-01,7.985306351049722418e-01
5.371886503351575026e-01,7.990412888240963074e-01
5.373155419798392174e-01,7.995848879444540369e-01
5.374667311695069394e-01,8.000543599120357730e-01
5.426025345083990148e-01,8.004661774274582919e-01
5.428197872307627403e-01,8.009274130447315843e-01
5.429246780691043828e-01,8.014215940632386515e-01
5.430165078942050805e-01,8.019734295339049357e-01
5.430862991536100637e-01,8.025582104058049948e-01
5.431570075209013471e-01,8.030688641249289494e-01
5.432148992465979376e-01,8.036948267483712272e-01
5.432955300419517464e-01,8.042466622190375114e-01
5.433654216908734291e-01,8.048808611927882328e-01
5.434572575953711127e-01,8.055397692174643964e-01
5.435245554805423485e-01,8.060751319875136822e-01
5.435833745109319715e-01,8.066269674581799665e-01
5.436515604425729009e-01,8.073435299350152361e-01
5.437143354875451084e-01,8.079365471572237389e-01
5.437730559073183922e-01,8.084636735769645810e-01
5.438422705463219486e-01,8.089825636463969794e-01
5.439247128863400338e-01,8.095426354673717073e-01
5.439909230884676372e-01,8.101109436386548790e-01
5.441145211376097190e-01,8.105804156062366150e-01
5.443578411318061860e-01,8.109757604210422466e-01
5.959733732875560630e-01,8.113463961849225470e-01
5.961876656489784043e-01,8.117335046494197348e-01
5.962780656435917592e-01,8.122029766170014708e-01
5.963497879996759732e-01,8.127301030367423129e-01
5.964132378005726487e-01,8.134054837620353640e-01
5.964832601268432732e-01,8.141467552897959647e-01
5.965511285395130869e-01,8.147480088623129113e-01
5.966233053739489200e-01,8.154810440397650684e-01
5.967009438711401437e-01,8.162140792172172254e-01
5.967707412725253846e-01,8.169059326431271639e-01
5.968415180458774838e-01,8.175813133684202150e-01
5.969103913882034540e-01,8.181908032912456052e-01
5.969790932252228011e-01,8.187096933606780036e-01
5.970525082419053664e-01,8.192368197804188457e-01
5.971222904477957449e-01,8.197804189007766862e-01
5.972007057902500859e-01,8.203157816708259720e-01
5.972939660904258430e-01,8.208511444408753688e-01
5.974459863610442900e-01,8.213041437078402174e-01
6.026558762177836037e-01,8.217077248729542926e-01
6.029000646489424131e-01,8.221524877896106975e-01
6.029940565058966584e-01,8.226466688081177647e-01
6.030982807743889840e-01,8.231820315781670505e-01
6.032028374589326614e-01,8.237915215009924408e-01
6.032953107431093809e-01,8.243763023728924999e-01
6.033775209044245358e-01,8.248869560920164545e-01
6.034570513719661466e-01,8.254223188620658513e-01
6.035388645124251106e-01,8.259247362308813623e-01
6.036271275521820634e-01,8.263777354978462109e-01
6.037016181409093907e-01,8.268801528666617218e-01
6.037827420099683984e-01,8.273249157833181266e-01
6.038953745444375354e-01,8.278273331521336376e-01
6.039780516614634553e-01,8.283050414700238173e-01
6.041687358735869928e-01,8.287827497879139971e-01
6.559845708936251629e-01,8.291451492014858538e-01
6.562324170496403042e-01,8.295569667169083727e-01
6.563553453394277426e-01,8.300593840857238837e-01
6.564525302938051254e-01,8.305947468557732805e-01
6.565407325623273671e-01,8.312124731289071145e-01
6.566337374646835645e-01,8.318384357523493922e-01
6.567134240997107852e-01,8.325220528279508869e-01
6.567840532923818753e-01,8.331480154513931646e-01
6.568759061282625211e-01,8.337657417245269986e-01
6.569934989726478047e-01,8.343752316473523889e-01
6.570846855595391389e-01,8.348858853664764545e-01
6.571649230351828130e-01,8.353553573340580796e-01
6.572627946875536642e-01,8.358660110531821452e-01
6.573650418954840591e-01,8.363437193710723250e-01
6.625889907094617559e-01,8.367473005361864002e-01
6.628895103427517865e-01,8.371755907522259177e-01
6.630174454015302921e-01,8.376532990701160974e-01
6.631217350785445497e-01,8.380898256364639476e-01
6.632501110526689558e-01,8.386334247568217881e-01
6.633567722066580075e-01,8.391193694250204116e-01
6.634587152873916427e-01,8.396629685453781411e-01
6.635389450445061676e-01,8.400665497104923274e-01
6.636427983058967861e-01,8.405854397799247257e-01
6.637534717898374570e-01,8.411125661996655678e-01
6.638991020051476788e-01,8.415408564157050852e-01
6.640944070189458426e-01,8.420185647335952650e-01
7.159618662444244830e-01,8.423892004974755654e-01
7.162325704703065288e-01,8.427433635607389784e-01
7.163727546450815442e-01,8.431551810761614973e-01
7.164841976341651542e-01,8.436328893940516771e-01
7.166334990898370894e-01,8.442506156671855111e-01
7.167497792951516011e-01,8.449589417937123370e-01
7.168656289560659811e-01,8.455354863153039524e-01
7.170043367844591842e-01,8.460296673338110196e-01
7.171089496861238199e-01,8.464332484989252059e-01
7.172282545696928580e-01,8.469356658677407168e-01
7.173412407164880822e-01,8.473557197334716795e-01
7.224945434601887095e-01,8.477757735992027532e-01
7.228907137003370842e-01,8.481628820636999411e-01
7.230645142218050658e-01,8.486488267318985645e-01
7.231800746490224530e-01,8.490606442473210835e-01
7.233102147211212252e-01,8.495712979664451492e-01
7.234468753690392884e-01,8.499419337303254496e-01
7.235637993265553458e-01,8.503372785451310811e-01
7.236876513250622978e-01,8.508479322642550358e-01
7.238196157782472717e-01,8.513338769324536592e-01
7.239798636348815375e-01,8.517539307981847330e-01
7.249267191840114144e-01,8.521492756129903645e-01
7.762520025338714991e-01,8.525199113768706649e-01
7.763802142563303033e-01,8.529317288922932949e-01
7.764945891797425670e-01,8.534012008598749199e-01
7.766227769796707481e-01,8.540189271330088649e-01
7.767618173968471318e-01,8.546119443552173678e-01
7.768892711125885420e-01,8.551555434755750973e-01
7.770405181983508491e-01,8.556250154431568333e-01
7.771889518697849830e-01,8.560862510604301256e-01
7.773083930343205328e-01,8.565310139770864195e-01
7.826131016196485879e-01,8.569428314925090495e-01
7.829720506103376998e-01,8.574205398103992293e-01
7.831460898854858410e-01,8.578405936761301920e-01
7.833076135077166047e-01,8.582935929430950406e-01
7.834325107148831790e-01,8.587136468088261143e-01
7.835551530971895939e-01,8.591419370248655207e-01
7.837587020521641357e-01,8.596278816930641442e-01
7.839339855828175718e-01,8.600644082594121054e-01
8.359449580390987400e-01,8.604103349723670746e-01
8.363641069543314988e-01,8.608139161374811499e-01
8.365530404534404774e-01,8.613492789075305467e-01
8.366695925390599253e-01,8.618434599260376139e-01
8.368072953459404495e-01,8.622964591930023515e-01
8.369708467762693171e-01,8.628235856127433046e-01
8.371446472977406295e-01,8.633095302809419280e-01
8.372734044773588735e-01,8.637460568472897782e-01
8.425065869655234962e-01,8.641990561142546268e-01
8.429918849042766782e-01,8.646767644321448065e-01
8.431351562614064488e-01,8.650803455972589928e-01
8.433080822613792105e-01,8.655333448642237304e-01
8.434753721304599772e-01,8.660522349336562398e-01
8.436447868006957673e-01,8.664805251496956462e-01
8.438778651726852598e-01,8.668841063148098325e-01
8.446412431237870777e-01,8.672547420786901329e-01
8.963463989245989971e-01,8.676500868934957644e-01
8.965623176838477537e-01,8.680783771095351709e-01
8.967156111563501231e-01,8.685643217777339053e-01
8.969481421270719679e-01,8.691079208980916349e-01
8.971337049479810588e-01,8.695279747638227086e-01
8.972609830657179986e-01,8.699809740307874462e-01
8.976781043172421537e-01,8.704092642468269636e-01
9.029390797152286874e-01,8.708293181125579263e-01
9.031233408073513491e-01,8.712658446789058875e-01
9.032969667353563104e-01,8.717188439458707361e-01
9.034729083518489023e-01,8.721553705122185862e-01
9.037055175496289117e-01,8.725507153270243288e-01
9.039804392367478680e-01,8.729460601418299603e-01
9.563214175501366654e-01,8.733331686063271482e-01
9.565997753111243895e-01,8.737696951726751093e-01
9.567869309789778232e-01,8.742226944396399579e-01
9.570307268025535219e-01,8.746674573562962518e-01
9.572266917150840104e-01,8.750628021711019944e-01
9.575395326537300411e-01,8.754746196865245134e-01
9.630183592923069469e-01,8.758534918007132575e-01
9.632333386626357186e-01,8.761994185136682267e-01
9.635066838908445952e-01,8.765865269781654145e-01
9.638214907928976949e-01,8.770230535445133757e-01
1.016159094016358955e+00,8.773854529580852324e-01
1.016589891890026243e+00,8.777560887219655328e-01
1.016786865814357510e+00,8.782008516386219377e-01
1.017019916330096363e+00,8.786620872558951190e-01
1.017193987843656444e+00,8.790986138222430801e-01
1.017470481198804455e+00,8.794939586370487117e-01
1.022974164378666728e+00,8.799057761524713417e-01
1.023252867121282605e+00,8.803670117697446340e-01
1.023472392540212272e+00,8.807541202342418218e-01
1.023843166986014852e+00,8.812153558515151142e-01
1.076008002859569768e+00,8.815859916153954146e-01
1.076613534046548804e+00,8.819731000798926024e-01
1.076810507970883402e+00,8.823849175953151214e-01
1.077124688474130343e+00,8.827802624101208639e-01
1.077378850374093311e+00,8.831508981740011643e-01
1.082950844605805596e+00,8.835462429888067959e-01
1.083299060772403566e+00,8.839498241539208712e-01
1.083496034696738164e+00,8.843204599178011716e-01
1.083785702232519244e+00,8.846828593313730282e-01
1.135988608677755973e+00,8.850452587449448849e-01
1.136578640262813078e+00,8.854076581585168526e-01
1.136892083634564177e+00,8.858524210751731465e-01
1.137181751170345256e+00,8.862560022402873328e-01
1.137691566033320889e+00,8.866760561060182955e-01
1.143114142303166547e+00,8.870796372711323707e-01
1.143303430171835888e+00,8.874832184362465570e-01
1.143600783763282225e+00,8.879032723019775197e-01
1.144549322974325323e+00,8.883233261677085935e-01
1.196531592120607668e+00,8.886939619315888939e-01
1.196821824271656620e+00,8.891222521476283003e-01
1.197137438929503528e+00,8.895258333127424866e-01
1.197380891138332792e+00,8.899623598790903367e-01
1.202951358439999119e+00,8.903824137448214104e-01
1.203357931786886992e+00,8.907859949099354857e-01
1.203751879635552857e+00,8.912307578265918906e-01
1.256448129085121490e+00,8.916178662910890784e-01
1.256858261037594460e+00,8.920132111058947100e-01
1.257240622184825352e+00,8.924085559207004525e-01
1.262719172610724527e+00,8.928039007355060841e-01
1.263288812300272790e+00,8.931827728496948282e-01
1.263636481374899034e+00,8.935616449638835723e-01
1.315714082902127435e+00,8.939322807277638727e-01
1.316683769778163038e+00,8.942946801413357294e-01
1.316974253150822172e+00,8.947229703573752468e-01
1.317275851042782886e+00,8.951265515224893221e-01
1.322965069239132152e+00,8.955136599869866210e-01
1.323335000850044407e+00,8.958760594005584776e-01
1.323898930163330823e+00,8.962549315147472218e-01
1.376596440259263421e+00,8.966173309283190784e-01
1.376986652260661081e+00,8.970209120934331537e-01
1.377542813929364840e+00,8.974162569082387853e-01
1.383185230939304455e+00,8.978527834745867464e-01
1.383662745739369093e+00,8.982481282893923780e-01
1.436217025507746659e+00,8.986187640532726784e-01
1.436825573174628223e+00,8.990305815686953084e-01
1.437266461554089769e+00,8.994176900331924962e-01
1.443104351290129816e+00,8.998542165995404574e-01
1.443607764648209280e+00,9.002330887137292015e-01
1.496603994094081180e+00,9.006613789297686079e-01
1.497079670431257226e+00,9.010320146936489083e-01
1.497694378555294747e+00,9.014191231581462072e-01
1.503267595987642924e+00,9.018227043232602824e-01
1.503697801350010188e+00,9.021768673865236954e-01
1.556675217583004533e+00,9.025804485516377706e-01
1.557138685640253595e+00,9.029593206658265148e-01
1.562641774787039584e+00,9.033546654806322573e-01
1.563325793059501256e+00,9.037417739451294452e-01
1.564210427309528084e+00,9.041041733587013018e-01
1.616849486858135121e+00,9.045077545238153771e-01
1.617382475123974039e+00,9.048866266380041212e-01
1.623245346048205473e+00,9.052984441534267512e-01
1.624401486297831765e+00,9.056443708663817205e-01
1.677001212384547912e+00,9.060891337830380143e-01
1.677655364940834337e+00,9.064680058972268695e-01
1.683269653871453109e+00,9.068468780114156136e-01
1.684007424815227028e+00,9.072092774249874703e-01
1.736943759739786319e+00,9.075716768385593269e-01
1.737499279645612349e+00,9.079587853030565148e-01
1.743304323666591271e+00,9.083706028184790338e-01
1.796086170824654493e+00,9.087494749326678889e-01
1.796804728943194318e+00,9.091201106965481893e-01
1.797292534995842406e+00,9.094907464604284897e-01
1.803236234868693000e+00,9.098778549249256775e-01
1.804076551189325306e+00,9.102731997397313091e-01
1.856886121977077142e+00,9.106438355036116095e-01
1.857491250908209324e+00,9.110391803184173520e-01
1.863353173729699330e+00,9.114015797319892087e-01
1.863926746981403593e+00,9.117475064449440669e-01
1.916882481209719602e+00,9.121016695082074799e-01
1.917431705747523640e+00,9.124393598708540054e-01
1.923258537539060509e+00,9.128182319850427495e-01
1.976149036539551762e+00,9.132135767998484921e-01
1.977024518769123773e+00,9.136006852643456799e-01
1.982705608498648298e+00,9.139877937288428678e-01
1.983492976377654315e+00,9.143749021933400556e-01
2.036655794209435655e+00,9.147455379572203560e-01
2.037257726076485476e+00,9.151161737211006564e-01
2.043087084152385824e+00,9.155197548862148427e-01
2.044303017154089908e+00,9.158739179494782556e-01
2.096887630416700787e+00,9.162445537133585560e-01
2.097643051847444706e+00,9.166234258275473001e-01
2.103382954825908868e+00,9.170517160435868176e-01
2.104040940088780509e+00,9.174388245080840054e-01
2.156934834060837414e+00,9.178176966222727495e-01
2.157668014984492455e+00,9.182130414370783811e-01
2.163504472262655298e+00,9.186578043537347860e-01
2.216541333456113705e+00,9.190037310666897552e-01
2.217143841930538706e+00,9.194320212827291616e-01
2.222982676326597407e+00,9.198026570466094620e-01
2.223530639968041012e+00,9.201815291607983172e-01
2.276599174602925935e+00,9.205604012749870613e-01
2.277269944693167680e+00,9.209392733891758054e-01
2.283215742234197432e+00,9.213428545542898807e-01
2.283857007394971550e+00,9.217381993690955122e-01
2.336901458707806079e+00,9.220841260820504814e-01
2.337411273570783710e+00,9.224794708968562240e-01
2.343345524486179610e+00,9.228748157116618556e-01
2.343772372656560687e+00,9.232701605264674871e-01
2.396728814716060363e+00,9.236243235897309001e-01
2.397379749202875665e+00,9.239867230033027568e-01
2.403250764178485710e+00,9.243738314677999446e-01
2.403853948320244793e+00,9.247279945310633575e-01
2.456728595693660200e+00,9.250986302949436579e-01
2.457565191863573251e+00,9.255269205109831754e-01
2.463438574107509105e+00,9.259305016760972507e-01
2.516309325693798726e+00,9.263093737902859948e-01
2.517052871871057196e+00,9.267376640063255122e-01
2.522985883220219883e+00,9.271577178720565859e-01
2.523653325664223512e+00,9.275530626868622175e-01
2.576752706603845589e+00,9.278907530495087430e-01
2.577332041675410856e+00,9.282531524630805997e-01
2.583090597818162859e+00,9.286814426791200061e-01
2.584246783171473272e+00,9.290603147933087502e-01
2.636974624162427894e+00,9.294227142068806069e-01
2.637529484353407838e+00,9.298510044229201243e-01
2.643434413486518419e+00,9.302216401868004247e-01
2.644133985957201283e+00,9.306005123009891689e-01
2.696928040453441255e+00,9.309958571157948004e-01
2.697499393886145125e+00,9.313829655802920993e-01
2.703311717121282154e+00,9.317453649938639559e-01
2.703983745804299232e+00,9.321407098086695875e-01
2.756761683727146917e+00,9.325113455725498879e-01
2.757322425501948615e+00,9.328490359351964134e-01
2.763301898166876214e+00,9.332690898009273761e-01
2.763671373619314142e+00,9.336479619151161202e-01
2.816472693223373014e+00,9.340103613286879769e-01
2.816963781585385185e+00,9.343727607422599446e-01
2.817451160471163174e+00,9.347516328564486887e-01
2.823243807936203886e+00,9.351387413209458765e-01
2.823742997992169990e+00,9.354764316835924021e-01
2.876337929120632353e+00,9.358305947468558150e-01
2.877000439182756608e+00,9.362012305107361154e-01
2.877461839159467072e+00,9.366212843764670781e-01
2.883371757055531504e+00,9.370083928409642660e-01
2.883811351543815960e+00,9.374366830570037834e-01
2.936738615812175546e+00,9.378237915215009712e-01
2.937173236127036624e+00,9.383097361896995947e-01
2.943126520219941256e+00,9.387050810045053373e-01
2.943652985812070799e+00,9.390839531186940814e-01
2.996353000109286402e+00,9.394381161819574944e-01
2.996987721908106472e+00,9.398416973470715696e-01
2.997561940966375627e+00,9.402370421618772012e-01
3.003383926021339967e+00,9.406159142760659453e-01
3.003904184780143982e+00,9.409947863902548004e-01
3.056826645243819751e+00,9.413818948547519883e-01
3.057185164586102122e+00,9.418101850707913947e-01
3.057613872539061362e+00,9.422220025862140247e-01
3.063349985068212433e+00,9.426173474010196562e-01
3.063870691311958439e+00,9.430291649164421752e-01
3.116715513450775354e+00,9.433915643300140319e-01
3.117116720989596690e+00,9.437704364442028870e-01
3.117619926708693257e+00,9.441575449087000749e-01
3.123512701559996163e+00,9.445281806725803753e-01
3.124148378758149214e+00,9.449564708886197817e-01
3.176757394140468094e+00,9.453023976015747509e-01
3.177199234954958929e+00,9.456977424163804935e-01
3.177646402237263246e+00,9.460848508808776813e-01
3.183408597918733651e+00,9.464719593453748692e-01
3.183999082535028613e+00,9.468590678098720570e-01
3.236838303556128782e+00,9.472214672234439137e-01
3.237191823396635026e+00,9.476003393376326578e-01
3.237627366803042417e+00,9.480039205027468441e-01
3.243524496530007184e+00,9.483745562666271445e-01
3.244115418303000986e+00,9.488028464826665509e-01
3.296874587887405283e+00,9.491899549471638498e-01
3.297268146510770492e+00,9.495523543607357064e-01
3.303070020979727239e+00,9.499394628252328943e-01
3.303651660992693806e+00,9.503183349394216384e-01
3.356394147105979719e+00,9.507219161045357136e-01
3.357114811562780243e+00,9.510760791677991266e-01
3.357593042904509328e+00,9.514631876322964255e-01
3.363514576574644810e+00,9.518667687974105007e-01
3.363884621781699558e+00,9.523032953637584619e-01
3.416887153415260059e+00,9.526739311276387623e-01
3.417478177428130426e+00,9.530445668915190627e-01
3.423517405572475969e+00,9.534234390057078068e-01
3.424270946452706355e+00,9.538023111198965509e-01
3.476968298534544033e+00,9.541811832340852950e-01
3.477698260724715773e+00,9.545682916985824829e-01
3.483725673957100977e+00,9.549389274624627832e-01
3.536578777316417010e+00,9.553095632263431947e-01
3.537327955032576021e+00,9.556719626399150513e-01
3.543389923170931155e+00,9.560425984037953517e-01
3.544245215787054981e+00,9.564461795689094270e-01
3.597340010487668494e+00,9.568168153327897274e-01
3.603135394372103395e+00,9.572039237972869152e-01
3.604384724957890640e+00,9.575663232108587719e-01
3.657144484785415983e+00,9.579451953250475160e-01
3.657690871535703714e+00,9.583075947386193727e-01
3.663805069150567473e+00,9.587358849546588901e-01
3.716935413444899527e+00,9.591147570688476343e-01
3.717719929999327544e+00,9.594771564824194909e-01
3.724218656902910318e+00,9.598560285966082350e-01
3.777109682720030115e+00,9.602184280101800917e-01
3.783285394582907468e+00,9.606631909268364966e-01
3.836365636661748013e+00,9.610750084422590156e-01
3.837640545755951926e+00,9.614456442061394270e-01
3.843878067928426567e+00,9.618327526706366148e-01
3.897321708345400371e+00,9.621869157339000278e-01
3.903633933133168643e+00,9.625822605487056594e-01
3.956636034222333898e+00,9.629693690132028472e-01
3.957589053430103920e+00,9.633564774777000350e-01
3.963836035824455983e+00,9.637600586428142213e-01
4.017241779373346588e+00,9.641801125085451840e-01
4.023665607679806300e+00,9.646248754252015889e-01
4.077204128956088525e+00,9.649708021381565581e-01
4.083797553214195020e+00,9.654073287045044083e-01
4.136961258341815828e+00,9.657944371690017071e-01
4.143890715579306772e+00,9.662227273850411136e-01
4.197669619700691079e+00,9.665933631489214140e-01
4.204452106267430267e+00,9.669557625624932706e-01
4.263477921223351785e+00,9.672934529251397962e-01
4.317380395635909807e+00,9.676476159884032091e-01
4.323974577114070073e+00,9.680429608032088407e-01
4.377497261766409409e+00,9.684135965670891411e-01
4.436616049734762868e+00,9.688007050315864399e-01
4.443441177991799051e+00,9.691960498463920715e-01
4.497323868389739410e+00,9.695666856102723719e-01
4.504217955741355084e+00,9.699949758263118893e-01
4.563234892483650995e+00,9.703491388895753023e-01
4.616872924541242540e+00,9.707115383031471589e-01
4.623790185295721500e+00,9.710821740670274593e-01
4.677603355485076442e+00,9.714528098309077597e-01
4.737140356181487988e+00,9.718234455947880601e-01
4.797318706962207635e+00,9.722270267599021354e-01
4.805261938697729107e+00,9.725976625237824358e-01
4.863305442815960333e+00,9.729930073385881784e-01
4.916991135323865336e+00,9.733471704018514803e-01
4.923974688897603258e+00,9.737260425160403354e-01
4.977643534324485586e+00,9.741296236811544107e-01
5.037073179741208051e+00,9.744920230947262674e-01
5.043897746884239197e+00,9.748873679095318989e-01
5.097641382955703904e+00,9.752827127243376415e-01
5.157329024680021412e+00,9.756533484882179419e-01
5.216309863707727423e+00,9.760404569527151297e-01
5.223919749639652110e+00,9.764193290669038738e-01
5.277715158344472357e+00,9.768229102320179491e-01
5.337401604681132561e+00,9.772264913971321354e-01
5.344201062947479208e+00,9.776547816131715418e-01
5.403402331244667955e+00,9.780583627782857281e-01
5.457528342372665264e+00,9.784207621918575848e-01
5.464376082918558808e+00,9.787913979557378852e-01
5.523615533710835912e+00,9.791620337196181856e-01
5.577587213387143805e+00,9.795161967828815985e-01
5.637382576479003760e+00,9.798785961964534552e-01
5.696533761064222823e+00,9.802409956100253119e-01
5.703661804449190242e+00,9.806033950235971686e-01
5.757716073363875253e+00,9.809575580868605815e-01
5.817507981491775837e+00,9.813776119525915442e-01
5.877176616854468350e+00,9.818388475698648366e-01
5.936830696530048357e+00,9.822424287349789118e-01
5.944530460066460797e+00,9.826377735497846544e-01
6.004368715000083512e+00,9.830413547148987297e-01
6.063602524339206212e+00,9.834284631793959175e-01
6.123826919546247360e+00,9.838649897457438787e-01
6.177730941340939808e+00,9.842191528090072916e-01
6.243571107615974114e+00,9.846227339741213669e-01
6.297731878848265019e+00,9.850016060883101110e-01
6.363896472763375556e+00,9.853887145528074099e-01
6.424177291004344426e+00,9.857593503166877102e-01
6.484221837910773445e+00,9.861135133799511232e-01
6.544268653470162178e+00,9.864923854941398673e-01
6.603758532401907466e+00,9.868877303089454989e-01
6.663877650411330400e+00,9.872748387734426867e-01
6.724212126223993558e+00,9.876537108876314308e-01
6.785058012487839463e+00,9.880408193521287297e-01
6.904456853215034329e+00,9.883949824153921426e-01
7.017649383141375097e+00,9.887491454786554446e-01
7.084600915555614442e+00,9.891115448922273012e-01
7.204518996359934313e+00,9.894904170064161564e-01
7.324344267476359249e+00,9.898610527702964568e-01
7.444599163090468430e+00,9.902811066360274195e-01
7.563896309736795942e+00,9.906599787502161636e-01
7.677186498513792756e+00,9.910306145140964640e-01
7.797558210466917217e+00,9.914094866282853191e-01
7.924581311159063723e+00,9.917554133412401773e-01
8.045155940288514884e+00,9.921178127548120340e-01
8.277701000913390672e+00,9.924884485186924454e-01
8.457748753980101952e+00,9.928343752316473037e-01
8.644702181099866323e+00,9.932214836961446025e-01
8.817678243687145923e+00,9.936085921606417903e-01
9.057654152608861864e+00,9.939627552239052033e-01
9.304487190062953772e+00,9.943004455865517288e-01
9.605032110839879067e+00,9.946710813504320292e-01
9.845278619788066621e+00,9.950664261652376608e-01
1.002606373398359274e+01,9.954452982794264049e-01
1.032489664632534243e+01,9.957829886420729304e-01
1.056496348469068280e+01,9.961206790047194559e-01
1.092524622481297136e+01,9.964666057176744252e-01
1.127738842425499222e+01,9.968290051312462818e-01
1.170578166692244260e+01,9.971831681945096948e-01
1.218545376955429482e+01,9.975455676080815515e-01
1.259674855130662507e+01,9.978997306713449644e-01
1.295682289964028122e+01,9.982786027855337085e-01
1.374519390651696682e+01,9.986245294984886778e-01
1.439730793283427879e+01,9.989869289120605345e-01
1.458580120202561226e+01,9.994316918287168283e-01
1.787781076160363014e+01,9.999670545987662251e-01


==> csv/cdf_plot_cp_large.csv <==
qe, pe
2.308651669975514409e-03,4.118175154225659331e-05
2.399496722381155855e-03,1.919069621869157324e-03
2.581962095353773634e-03,2.372068888833979688e-03
2.688676803119238734e-03,3.047449614126988230e-03
2.758211548027911242e-03,3.805193842504509417e-03
2.814979963356445403e-03,4.810028580135570705e-03
2.859420572011162065e-03,5.946644922701852486e-03
2.886295413503381369e-03,7.025606813108975328e-03
2.928496863654483917e-03,8.211641257525964521e-03
2.954608864979002547e-03,9.521220956569724850e-03
2.986436147461857260e-03,1.042721949049937001e-02
3.011013149984975712e-03,1.132498167412056451e-02
3.035204623565990190e-03,1.246159801668684543e-02
3.059452760640901658e-03,1.394414107220808344e-02
3.082062580723743395e-03,1.518782996878423157e-02
3.105783518790872222e-03,1.664566397338011414e-02
3.128470922526549458e-03,1.796348002273232686e-02
3.151966173341458344e-03,1.965193183596484691e-02
3.175831864814515626e-03,2.101092963685931639e-02
3.199496719247241217e-03,2.255936349484816139e-02
3.223628367347020074e-03,2.419016085592152338e-02
3.246145485437113010e-03,2.590332172007939887e-02
3.269558691197937961e-03,2.751764638053585607e-02
3.292110765252820315e-03,2.909902563975851064e-02
3.315568556189196769e-03,3.096044080946850838e-02
3.345688485276721025e-03,3.262418357177567646e-02
3.371333782475893770e-03,3.473268925073921126e-02
3.388653105175221114e-03,3.671764967507597927e-02
3.407202500504968867e-03,3.867790104848739530e-02
3.428946786639963662e-03,4.006984425061566740e-02
3.448658220515099515e-03,4.202185927371863278e-02
3.467337539393433588e-03,4.442687356378641206e-02
3.488326369563976570e-03,4.682365150354574762e-02
3.509150538363314809e-03,4.827324915783318127e-02
3.524626220002824439e-03,5.062060899574180595e-02
3.543780313414179872e-03,5.223493365619826662e-02
3.558605188535013397e-03,5.469760239842520744e-02
3.573520791051443268e-03,5.636134516073237899e-02
3.594518868261786793e-03,5.916170426560582452e-02
3.612210080863320627e-03,6.075955622544538387e-02
3.630781059771326369e-03,6.341166102476671063e-02
3.651964405139151992e-03,6.582491166514294056e-02
3.672984353720876172e-03,6.792518099379803165e-02
3.688377282665689094e-03,6.980306886412493417e-02
3.711721442684057237e-03,7.183744739031240611e-02
3.735851894294262010e-03,7.364120810786324578e-02
3.752340682552368634e-03,7.475311539950417472e-02
3.770081842726646926e-03,7.654863976674655679e-02
3.790728060698578261e-03,7.789940121733257561e-02
3.814790843584825453e-03,7.978552543796792185e-02
3.834953890237136065e-03,8.083977827744970313e-02
3.857159846011315452e-03,8.229761228204557355e-02
3.875946340331504203e-03,8.350011942707946666e-02
3.900000624329491572e-03,8.471909927273026109e-02
3.925014639348800571e-03,8.550155255203314986e-02
3.954356362253497181e-03,8.665464159521632515e-02
3.992195728020897505e-03,8.743709487451920004e-02
4.040524535190437305e-03,8.808776654888685054e-02
4.107513526887540678e-03,8.867254742078689578e-02
4.174427517176226843e-03,8.920791019083623707e-02
4.268389191077748279e-03,8.981740011366162735e-02
5.550776286727621134e-02,9.017156317692504031e-02
5.578290943267449897e-02,9.055867164142225589e-02
5.590090394241409300e-02,9.121757966609836399e-02
5.595025699073219450e-02,9.171999703491388878e-02
5.599694531076893078e-02,9.235419600866463796e-02
5.604611239140910861e-02,9.318606738981823068e-02
5.607559697129005372e-02,9.407559322313097105e-02
5.610465093695005123e-02,9.501453715829441538e-02
5.612833791670102102e-02,9.599466284500011992e-02
5.615287953540493149e-02,9.730424254404387852e-02
5.617726083121055147e-02,9.923978486652994258e-02
5.619887060799189094e-02,1.003022740563201676e-01
5.621977617872642163e-02,1.019001260161597200e-01
5.624205899094514294e-02,1.037038867337105597e-01
5.625874641553729738e-02,1.055241201518783006e-01
5.627538651460595176e-02,1.066360274435192296e-01
5.629404649774460978e-02,1.084892062629207732e-01
5.631515920981322587e-02,1.099964583693673614e-01
5.633807367987464509e-02,1.121049640483309101e-01
5.635820990636086769e-02,1.141887606763690860e-01
5.637664059012337248e-02,1.164208116099594015e-01
5.639379603105121319e-02,1.179033546654806308e-01
5.640934205143555147e-02,1.202424781530808118e-01
5.642619303865115121e-02,1.216591304061344359e-01
5.644154802763479140e-02,1.234052366715261140e-01
5.646209734744056519e-02,1.256372876051164156e-01
5.647972616613872177e-02,1.278528658380898297e-01
5.649690393452644344e-02,1.292118636389842923e-01
5.651342874735787447e-02,1.314439145725745939e-01
5.653604502570797052e-02,1.340466012700452236e-01
5.655590648620423266e-02,1.358668346882129507e-01
5.657486954381840683e-02,1.380988856218032801e-01
5.659345873795906812e-02,1.396143740785583121e-01
5.661208779774051791e-02,1.415663891016612774e-01
5.662913497118671202e-02,1.433536771185952019e-01
5.665089630563446832e-02,1.446797295182558618e-01
5.668381912902531461e-02,1.473153616169602942e-01
5.670481891125844776e-02,1.490449951817350571e-01
5.673162378886931201e-02,1.507746287465098478e-01
5.675546111433615870e-02,1.523065899038817950e-01
5.677989967404539762e-02,1.540115144177312267e-01
5.681063081758863653e-02,1.556587844794214692e-01
5.682849079773011347e-02,1.570507276815497621e-01
5.685935701104538609e-02,1.585497434376878789e-01
5.688257291247000857e-02,1.600487591938260235e-01
5.690552547894078828e-02,1.616054294021233295e-01
5.691904250666124376e-02,1.626679185919135406e-01
5.694174001520724282e-02,1.638868984375643489e-01
5.696572795146459534e-02,1.652458962384588115e-01
5.699888559845267544e-02,1.664236943325673457e-01
5.702369549762109635e-02,1.675520743248251898e-01
5.705796240174865197e-02,1.687133997183168088e-01
5.708563491778562149e-02,1.697676525577985762e-01
5.711882783982824563e-02,1.709454506519071382e-01
5.715188168426144077e-02,1.719008672876874699e-01
5.719487248947552338e-02,1.727327386688410626e-01
5.724283381301487061e-02,1.736469735530791481e-01
5.730454377819604872e-02,1.743470633292975303e-01
5.739759491177942596e-02,1.751212802582919337e-01
5.755858444206618518e-02,1.755742795252567545e-01
6.250319626282085927e-02,1.760025697412962442e-01
6.267393776551721807e-02,1.765544052119624729e-01
6.275752731859651767e-02,1.773368584912653478e-01
6.280606501784802287e-02,1.781522571718020254e-01
6.284070200876346046e-02,1.789511831517218154e-01
6.288256600246178163e-02,1.799807269402782239e-01
6.290930414284856553e-02,1.811749977350036733e-01
6.294154268621676707e-02,1.819821600652319071e-01
6.296770430878839697e-02,1.832011399108826877e-01
6.299986895023201861e-02,1.841400838460461320e-01
6.302267751695067588e-02,1.849472461762743658e-01
6.304701013289282230e-02,1.861662260219251741e-01
6.307049896880245754e-02,1.871710607595562237e-01
6.309422110362561398e-02,1.888430398721718528e-01
6.311714850813054944e-02,1.899714198644296692e-01
6.314069292368773567e-02,1.917504715310551500e-01
6.316426832664423507e-02,1.932824326884270971e-01
6.318774552059980287e-02,1.947649757439483542e-01
6.322103783327981397e-02,1.964287185062555119e-01
6.324468648192582698e-02,1.978947888611598538e-01
6.326789156339218678e-02,1.992537866620543163e-01
6.329257951891542611e-02,2.010246019783713534e-01
6.332344434176295778e-02,2.024330178811165060e-01
6.334863641494714592e-02,2.040226334906476147e-01
6.337250516178616344e-02,2.062217390230041136e-01
6.339192034214624627e-02,2.074819006201971683e-01
6.340819350113324759e-02,2.092032978346635153e-01
6.343073481042904582e-02,2.111717855583833681e-01
6.345431792687872274e-02,2.131155642311778897e-01
6.347793310727989358e-02,2.152240699101414245e-01
6.349734752293834106e-02,2.166489585135034923e-01
6.351197337152725275e-02,2.185927371862980140e-01
6.352665073834251608e-02,2.199023168853417587e-01
6.354661813389950176e-02,2.218049138065940340e-01
6.356334774516581021e-02,2.233121659130406222e-01
6.358037041981901005e-02,2.247699999176364927e-01
6.359622620192295628e-02,2.268126147941324222e-01
6.361066393819947429e-02,2.281798489453353562e-01
6.362862322927043124e-02,2.305848632354031147e-01
6.365243315880175778e-02,2.330228229267047313e-01
6.367150961760437156e-02,2.343406389760569197e-01
6.368990041348387976e-02,2.366221080114979392e-01
6.370821321167507989e-02,2.381705418694868015e-01
6.372894120067362778e-02,2.395707214219235104e-01
6.374962748020962522e-02,2.413250640376236600e-01
6.376744953371926705e-02,2.429805704496223739e-01
6.379029835119065517e-02,2.446278405113126164e-01
6.380912320408715921e-02,2.456985660514112990e-01
6.383595149761389642e-02,2.475764539217381877e-01
6.385518778559640118e-02,2.487624883661551933e-01
6.388119899680799740e-02,2.501050134664327684e-01
6.390600359267528674e-02,2.515051930188694773e-01
6.393719985462231747e-02,2.523123553490976834e-01
6.396352765473900526e-02,2.532595356345695992e-01
6.400320448876395396e-02,2.541902432194246275e-01
6.404982822663107811e-02,2.548573875944091793e-01
6.412727807219131826e-02,2.553845140141500769e-01
6.422099995342378520e-02,2.559281131345078619e-01
6.434422840006392974e-02,2.563152215990050498e-01
1.157022712763156047e-01,2.566611483119600190e-01
1.158274014093807480e-01,2.571059112286163684e-01
1.159195023007975056e-01,2.577730556036009202e-01
1.159884288456258794e-01,2.583496001251925356e-01
1.160357825061120174e-01,2.589096719461672080e-01
1.160738666942451314e-01,2.598486158813306801e-01
1.161088591301007167e-01,2.606640145618673299e-01
1.161358520545130446e-01,2.616359038982645768e-01
1.161657393335646660e-01,2.629125381960745744e-01
1.161889127364279517e-01,2.643374267994366145e-01
1.162109977240632919e-01,2.652598980339831991e-01
1.162334588551450221e-01,2.665694777330269161e-01
1.162559807293772618e-01,2.678214029799115270e-01
1.162735281934190734e-01,2.693945458888257205e-01
1.162923767991619339e-01,2.705558712823173950e-01
1.163155960271855527e-01,2.724831772544950015e-01
1.163365739346933214e-01,2.741222109658768002e-01
1.163544817629202921e-01,2.759671534349699140e-01
1.163722340219630613e-01,2.772932058346305739e-01
1.163912715377102280e-01,2.794099478639025524e-01
1.164059368647230031e-01,2.807936547157223739e-01
1.164195071836482409e-01,2.825562336817309395e-01
1.164373033361731924e-01,2.846070849085353127e-01
1.164561479238401809e-01,2.868885539439763321e-01
1.164778437653068988e-01,2.883299152479553151e-01
1.164973592907159183e-01,2.902736939207498645e-01
1.165110674381564237e-01,2.916491644222611868e-01
1.165256927520963437e-01,2.936917792987571163e-01
1.165487840793766328e-01,2.955861398697009479e-01
1.165700680979508963e-01,2.972745916829334645e-01
1.165894754577267989e-01,2.992677884575786762e-01
1.166116645630865811e-01,3.011374399775971211e-01
1.166299121191061161e-01,3.030070914976155660e-01
1.166533925858603826e-01,3.048273249157832931e-01
1.166790688761010220e-01,3.066146129327172454e-01
1.167096262483335867e-01,3.083030647459497620e-01
1.167451124555729525e-01,3.110704784495894049e-01
1.167771577174936404e-01,3.125942032566529361e-01
1.168018899439171587e-01,3.141344007643332992e-01
1.168261317450269843e-01,3.157157800235559364e-01
1.168505401596131588e-01,3.175524861423406064e-01
1.168833078289077676e-01,3.187385205867576121e-01
1.169060547765798930e-01,3.200563366361098283e-01
1.169292073363459306e-01,3.213823890357704882e-01
1.169533701437541762e-01,3.227990412888240845e-01
1.169782861464385704e-01,3.245616202548327056e-01
1.170034648313755810e-01,3.256158730943144453e-01
1.170347933096305137e-01,3.265877624307116922e-01
1.170701147471220338e-01,3.276255425695765444e-01
1.171055603950038604e-01,3.289104132176949857e-01
1.171427245683992480e-01,3.301458657639626537e-01
1.171768885377044711e-01,3.309365553935739723e-01
1.172323072524483756e-01,3.319084447299712748e-01
1.172890824559036371e-01,3.325755891049558266e-01
1.173707562824222173e-01,3.332921515817910962e-01
1.175445568038901989e-01,3.337863326002981634e-01
1.224876139244646112e-01,3.342063864660291816e-01
1.226637542090175392e-01,3.346923311342278051e-01
1.227689869609016604e-01,3.353512391589039132e-01
1.228390860300493381e-01,3.362490013425251112e-01
1.228845481882340218e-01,3.371302908255293662e-01
1.229195706607077998e-01,3.382257254165534355e-01
1.229572433993797453e-01,3.392882146063436188e-01
1.229915568514361457e-01,3.402765766433578087e-01
1.230240062295107073e-01,3.411908115275958941e-01
1.230479917086069186e-01,3.422368280167691901e-01
1.230720840351973155e-01,3.436864256710566168e-01
1.231055244627943246e-01,3.450289507713342196e-01
1.231290549495867026e-01,3.463632395213033233e-01
1.231529036806666699e-01,3.478457825768245804e-01
1.231760530570158441e-01,3.490977078237091358e-01
1.232020108534648273e-01,3.505390691276881188e-01
1.232236451192203486e-01,3.518898305782741653e-01
1.232464588404957873e-01,3.531911739270094386e-01
1.232690705180095048e-01,3.543442629701926694e-01
1.232909772578283381e-01,3.552008434022715933e-01
1.233161201911070481e-01,3.567163318590266252e-01
1.233498223661411153e-01,3.585365652771943523e-01
1.233835471752264823e-01,3.600108719824071657e-01
1.234042889259434617e-01,3.613204516814509382e-01
1.234254654891930869e-01,3.627535766351214219e-01
1.234530909352737904e-01,3.643349558943441147e-01
1.234764631175400140e-01,3.661387166118949543e-01
1.234992735898243765e-01,3.679589500300626814e-01
1.235216313040377045e-01,3.696391654929867543e-01
1.235369226120341946e-01,3.715747078154728045e-01
1.235546053391467503e-01,3.728925238648250207e-01
1.235740980769939323e-01,3.748445388879279583e-01
1.235940883976627269e-01,3.768130266116478388e-01
1.236093739013555126e-01,3.779578793045225704e-01
1.236315069414894996e-01,3.800087305313269437e-01
1.236557015931649683e-01,3.824631629232454477e-01
1.236751137749569907e-01,3.841269056855526332e-01
1.236941772233801640e-01,3.854364853845963501e-01
1.237117849177893358e-01,3.871496462487542534e-01
1.237326354840662113e-01,3.887310255079768906e-01
1.237546863647409623e-01,3.900158961560953319e-01
1.237718130131271188e-01,3.914243120588404845e-01
1.237924674311330353e-01,3.931127638720730011e-01
1.238129622782191408e-01,3.944223435711167736e-01
1.238361356810824265e-01,3.957401596204689898e-01
1.238593090839457123e-01,3.971403391729056986e-01
1.238824824868089980e-01,3.982193010633128250e-01
1.239056455760423336e-01,3.991088268966255792e-01
1.239380088080965781e-01,4.001960251373411492e-01
1.239760070912465650e-01,4.013079324289820504e-01
1.240178238993694393e-01,4.020574403070511504e-01
1.240706794135049140e-01,4.026669302298765407e-01
1.241260032505497879e-01,4.032187657005427694e-01
1.241928868776998041e-01,4.037541284705921107e-01
1.242962629504285044e-01,4.041412369350892986e-01
1.755970167777187729e-01,4.045118726989696545e-01
1.758455690455462683e-01,4.049236902143921735e-01
1.759469083713771642e-01,4.055249437869091200e-01
1.760155809686225759e-01,4.061509064103514532e-01
1.760545818408976171e-01,4.066945055307092383e-01
1.760935717382883237e-01,4.074604861093952257e-01
1.761289708827840084e-01,4.082511757390065443e-01
1.761612919382093967e-01,4.092230650754037913e-01
1.761893814900905575e-01,4.104255722204376844e-01
1.762196523382519864e-01,4.116445520660884649e-01
1.762428524455106338e-01,4.127646957080378654e-01
1.762681601737969839e-01,4.142884205151013410e-01
1.762910713205134705e-01,4.156309456153788884e-01
1.763099411782664827e-01,4.171711431230593070e-01
1.763303653970460516e-01,4.186207407773467337e-01
1.763581837193650692e-01,4.203339016415046370e-01
1.763822997383868163e-01,4.221047169578216463e-01
1.763972700952409767e-01,4.234390057077907499e-01
1.764192246151796706e-01,4.252921845271923074e-01
1.764403540747849775e-01,4.272689086012206316e-01
1.764601572359059123e-01,4.289820694653784794e-01
1.764806622885750631e-01,4.307199393804617138e-01
1.765013720810293396e-01,4.320377554298139300e-01
1.765220661000210800e-01,4.337262072430464466e-01
1.765485692344614943e-01,4.362877121889748300e-01
1.765717426373247800e-01,4.382067818108439927e-01
1.766015610489013454e-01,4.401093787320962125e-01
1.766195034590722912e-01,4.416742852907019623e-01
1.766514489336679095e-01,4.433792098045514218e-01
1.766787756315590929e-01,4.453312248276543595e-01
1.767114708305639326e-01,4.471102764942798680e-01
1.767435418387763857e-01,4.482633655374630433e-01
1.767687165616560474e-01,4.499023992488448420e-01
1.768034766659509760e-01,4.512119789478886145e-01
1.768276223320575102e-01,4.525627403984746056e-01
1.768594397096934223e-01,4.537899565944338853e-01
1.768817784864584741e-01,4.550665908922438274e-01
1.769070547996542953e-01,4.563349888397453258e-01
1.769310029853621291e-01,4.580481497039032290e-01
1.769546177408265475e-01,4.589870936390666456e-01
1.769772771874189576e-01,4.601484190325583201e-01
1.770114122299315529e-01,4.610955993180301804e-01
1.770356389892968618e-01,4.620345432531936525e-01
1.770688076967774638e-01,4.627675784306458096e-01
1.771028407183850018e-01,4.638547766713613796e-01
1.771294701172460018e-01,4.648760841096093444e-01
1.771638963968397151e-01,4.656255919876784444e-01
1.772100958876310361e-01,4.664986451203742557e-01
1.772535383149931310e-01,4.670422442407320407e-01
1.773273743313991124e-01,4.677588067175673103e-01
1.774705090845091204e-01,4.684259510925518621e-01
1.824467811367086467e-01,4.688542413085913241e-01
1.826448124231094816e-01,4.692990042252477290e-01
1.827572471269317544e-01,4.699167304983815630e-01
1.828260496230288412e-01,4.707568382298435994e-01
1.828727379430622468e-01,4.715475278594549180e-01
1.829090212332312726e-01,4.724782354443098908e-01
1.829545783271602222e-01,4.734748338316325245e-01
1.829878801669909683e-01,4.744796685692636018e-01
1.830140710550209882e-01,4.752209400970242026e-01
1.830475490013427908e-01,4.760692841787946827e-01
1.830720325425239103e-01,4.772306095722863017e-01
1.831059932164569304e-01,4.784084076663948637e-01
1.831304697818580962e-01,4.798415326200654030e-01
1.831543072749342027e-01,4.808710764086218115e-01
1.831810218006024726e-01,4.819829837002627126e-01
1.832015686164578661e-01,4.833749269023910333e-01
1.832346741101242849e-01,4.849645425119221143e-01
1.832606477114173682e-01,4.860187953514039094e-01
1.832927175199794423e-01,4.875260474578504977e-01
1.833169748171770141e-01,4.887285546028843908e-01
1.833496487161867528e-01,4.897745710920576867e-01
1.833840159288890881e-01,4.913806594022057106e-01
1.834084162766913551e-01,4.929043842092691863e-01
1.834337201888702751e-01,4.940492369021439178e-01
1.834584571636355133e-01,4.954411801042721830e-01
1.834829577292251823e-01,4.967754688542412866e-01
1.835063582024709650e-01,4.980438668017427850e-01
1.835254356073467985e-01,4.992957920486273959e-01
1.835469368989639527e-01,5.006053717476711684e-01
1.835624584471873266e-01,5.017255153896205133e-01
1.835809486835260351e-01,5.029692042861967360e-01
1.835979208213045499e-01,5.046082379975784793e-01
1.836180201906767451e-01,5.060660720021743497e-01
1.836398065497235610e-01,5.076309785607800995e-01
1.836606191578971092e-01,5.087099404511872258e-01
1.836829411403095857e-01,5.102995560607184178e-01
1.837046046031365343e-01,5.117738627659311756e-01
1.837239343347685239e-01,5.133552420251538129e-01
1.837456288721017739e-01,5.145083310683370437e-01
1.837667923356767208e-01,5.154308023028835173e-01
1.837891731851837296e-01,5.168556909062456128e-01
1.838092562842341682e-01,5.185029609679359108e-01
1.838374063550918258e-01,5.202655399339444209e-01
1.838610995371914303e-01,5.212786110218839974e-01
1.838922949072019364e-01,5.222587367085896881e-01
1.839200491800718762e-01,5.232635714462207099e-01
1.839473998243346120e-01,5.240789701267574152e-01
1.839872315533497282e-01,5.251085139153138792e-01
1.840191386011302832e-01,5.256191676344378338e-01
1.840641451960345343e-01,5.262286575572632241e-01
1.841273436147428111e-01,5.266816568242280727e-01
1.841908012200499378e-01,5.271676014924266962e-01
1.842893821969981971e-01,5.276864915618590945e-01
1.846899393341872031e-01,5.280653636760478387e-01
2.358098336927194616e-01,5.284195267393112516e-01
2.359127144128059239e-01,5.288395806050423253e-01
2.359818509432698441e-01,5.294078887763253860e-01
2.360483480339703455e-01,5.298691243935986783e-01
2.360931896284446108e-01,5.305609778195086168e-01
2.361297441776888384e-01,5.312775402963438864e-01
2.361666768408898776e-01,5.322823750339749083e-01
2.361953132466332317e-01,5.330813010138947261e-01
2.362302055244436261e-01,5.342590991080032881e-01
2.362576524035331360e-01,5.352804065462511973e-01
2.362833212358927959e-01,5.366064589459118572e-01
2.363064926495805906e-01,5.378830932437218548e-01
2.363296083675836545e-01,5.391679638918402961e-01
2.363520640637928327e-01,5.406587432976699414e-01
2.363739326088509785e-01,5.417047597868432929e-01
2.363932048387695772e-01,5.429155032821856297e-01
2.364181898151707095e-01,5.444968825414082669e-01
2.364379171482211550e-01,5.459629528963125811e-01
2.364560724566877603e-01,5.470748601879534823e-01
2.364795177795375736e-01,5.486150576956339009e-01
2.365073240701576207e-01,5.502211460057818693e-01
2.365323367853533476e-01,5.516130892079101899e-01
2.365578865495943095e-01,5.530544505118891729e-01
2.365743567653588730e-01,5.545287572171019308e-01
2.365990202984280533e-01,5.559371731198471389e-01
2.366293537244856804e-01,5.569831896090204904e-01
2.366519176873305152e-01,5.585480961676262401e-01
2.366767238867251155e-01,5.600306392231474417e-01
2.367106750957592709e-01,5.612578554191066660e-01
2.367419230978717870e-01,5.628392346783293032e-01
2.367788854034280632e-01,5.642064688295322927e-01
2.368046138217005936e-01,5.652524853187055331e-01
2.368390534301023642e-01,5.664385197631225388e-01
2.368734040921205430e-01,5.674680635516790028e-01
2.368971935327612854e-01,5.686705706967128959e-01
2.369217989004113178e-01,5.698236597398960157e-01
2.369546945237366309e-01,5.710179305346214651e-01
2.369788062924615968e-01,5.719980562213271558e-01
2.370109249129215279e-01,5.728052185515554173e-01
2.370384141729864336e-01,5.737853442382611080e-01
2.370698873937793216e-01,5.744771976641710465e-01
2.371064979023257413e-01,5.756797048092049396e-01
2.371456454685777482e-01,5.765939396934430805e-01
2.371797926451374439e-01,5.773352112212036813e-01
2.372245045403953423e-01,5.780682463986558384e-01
2.372825072133100122e-01,5.787106817227150035e-01
2.373827329564365263e-01,5.794025351486249420e-01
2.375478479780734897e-01,5.798802434665151218e-01
2.425267441324635564e-01,5.803002973322460845e-01
2.427222612394447365e-01,5.808109510513701501e-01
2.428042279627201649e-01,5.813792592226532108e-01
2.428623680653757555e-01,5.821122944001054789e-01
2.429094899868938784e-01,5.829935838831097339e-01
2.429439496617874505e-01,5.836195465065520116e-01
2.429812770464856442e-01,5.845337813907901525e-01
2.430247221100290123e-01,5.853491800713267468e-01
2.430498209096343398e-01,5.861563424015550083e-01
2.430839553852970347e-01,5.870458682348678181e-01
2.431078593762103779e-01,5.879930485203396229e-01
2.431414416507282628e-01,5.890967194616721914e-01
2.431766312068239788e-01,5.905298444153426196e-01
2.432116970169695414e-01,5.916417517069836318e-01
2.432467733236753915e-01,5.926877681961568722e-01
2.432809115197021033e-01,5.935361122779273524e-01
2.433149790044453198e-01,5.943350382578471702e-01
2.433395427702467195e-01,5.953975274476374091e-01
2.433709882060086649e-01,5.962046897778656707e-01
2.433984502971031638e-01,5.973660151713572342e-01
2.434321410714168632e-01,5.985026315139235775e-01
2.434655746403402432e-01,5.996145388055644787e-01
2.434902811740724538e-01,6.009241185046082512e-01
2.435151710971916739e-01,6.018548260894632795e-01
2.435426614849844906e-01,6.028267154258605265e-01
2.435691990535171492e-01,6.039139136665760965e-01
2.435933247506971711e-01,6.050093482576001103e-01
2.436176817498780789e-01,6.065248367143550867e-01
2.436456945753573411e-01,6.077849983115481969e-01
2.436733960517301067e-01,6.089051419534975418e-01
2.436936094835717714e-01,6.100829400476061037e-01
2.437135964573311497e-01,6.111783746386301175e-01
2.437335729913914228e-01,6.121914457265696941e-01
2.437598583160982546e-01,6.134351346231458058e-01
2.437825675895832767e-01,6.146458781184881426e-01
2.438050353983434171e-01,6.157577854101290438e-01
2.438378751087544316e-01,6.172320921153418016e-01
2.438631876977892521e-01,6.183851811585250324e-01
2.438872636916578074e-01,6.192088161893701814e-01
2.439245195036598979e-01,6.200653966214491053e-01
2.439603764300646294e-01,6.209137407032195854e-01
2.439966746336108550e-01,6.216550122309801862e-01
2.440484261595787796e-01,6.223139202556563498e-01
2.441251985986714335e-01,6.229234101784817401e-01
2.442215836719008326e-01,6.234423002479141385e-01
2.444176581276458204e-01,6.239364812664212057e-01
2.957266403623148854e-01,6.242659352787592875e-01
2.959325365823151088e-01,6.247518799469579109e-01
2.960221644854310608e-01,6.252048792139227595e-01
2.960828787857250344e-01,6.257237692833551579e-01
2.961294006252790378e-01,6.263085501552552170e-01
2.961755791353082312e-01,6.269345127786974947e-01
2.962100182931437509e-01,6.276675479561496518e-01
2.962457052241707078e-01,6.286394372925468987e-01
2.962765089763330639e-01,6.298337080872723481e-01
2.963046332393215465e-01,6.308714882261372559e-01
2.963300575430272144e-01,6.322304860270316906e-01
2.963596289021219743e-01,6.332682661658965984e-01
2.963860293830433701e-01,6.344872460115473789e-01
2.964201621225048822e-01,6.358462438124418137e-01
2.964449156281934172e-01,6.370487509574757068e-01
2.964715373318316249e-01,6.384818759111462461e-01
2.965008407989078165e-01,6.397832192598815748e-01
2.965270598629310417e-01,6.413893075700295432e-01
2.965604496910134724e-01,6.426741782181479845e-01
2.965923275718218566e-01,6.439672852165748695e-01
2.966192993605509809e-01,6.452603922150016436e-01
2.966541013131107629e-01,6.465040811115778663e-01
2.966867752121205015e-01,6.475171521995173318e-01
2.967217345175110488e-01,6.486455321917752315e-01
2.967587454566245064e-01,6.498974574386597869e-01
2.968028470490657877e-01,6.508940558259823650e-01
2.968378780350411361e-01,6.517918180096036185e-01
2.968630039737840676e-01,6.528790162503191885e-01
2.968963594067497436e-01,6.537850147842487747e-01
2.969202633976597561e-01,6.548804493752727884e-01
2.969538842804408940e-01,6.559923566669138006e-01
2.969784241971762384e-01,6.568983552008433868e-01
2.970133155768417410e-01,6.578125900850815277e-01
2.970387049422951176e-01,6.585868070140759034e-01
2.970824858104392785e-01,6.593116058412196168e-01
2.971115743065760872e-01,6.600940591205225472e-01
2.971522832118211888e-01,6.608023852470493731e-01
2.971920200753391805e-01,6.614365842208000945e-01
2.972360903152232448e-01,6.620378377933170411e-01
2.973136669651904596e-01,6.626802731173762062e-01
2.974339455909830177e-01,6.632568176389678216e-01
3.024360598400999134e-01,6.636768715046987843e-01
3.027020452018008845e-01,6.641051617207383018e-01
3.028175056241089180e-01,6.646487608410961423e-01
3.028853475303966425e-01,6.653900323688567431e-01
3.029332196603334859e-01,6.661807219984680062e-01
3.029797414998891547e-01,6.669714116280793803e-01
3.030258294551080311e-01,6.677373922067653123e-01
3.030714974578241350e-01,6.685610272376104612e-01
3.031094221101193753e-01,6.694999711727739333e-01
3.031427942669540077e-01,6.704883332097880677e-01
3.031788466741835997e-01,6.713284409412501041e-01
3.032128414899726288e-01,6.722509121757966888e-01
3.032537839628413057e-01,6.731898561109601609e-01
3.032889373880887085e-01,6.741205636958150782e-01
3.033277270790912805e-01,6.751006893825207689e-01
3.033628321065429123e-01,6.760972877698434580e-01
3.033962407472567957e-01,6.768220865969871713e-01
3.034236607820794962e-01,6.777857395830759746e-01
3.034565903553376742e-01,6.786505563654633422e-01
3.034898608753433535e-01,6.794000642435323867e-01
3.035189952484873555e-01,6.804460807327057381e-01
3.035486157586320122e-01,6.813932610181776539e-01
3.035825979444306544e-01,6.823816230551917883e-01
3.036186179440836241e-01,6.836088392511510126e-01
3.036458419336396375e-01,6.845889649378567032e-01
3.036798229767589952e-01,6.857502903313483777e-01
3.037102809624725452e-01,6.868127795211386166e-01
3.037294632030052011e-01,6.875293419979738863e-01
3.037558794733197232e-01,6.883282679778935931e-01
3.037806579694146691e-01,6.892672119130570652e-01
3.038124127690577936e-01,6.901814467972952061e-01
3.038399486704401742e-01,6.912521723373938887e-01
3.038764271966831743e-01,6.923558432787263461e-01
3.039163237418041064e-01,6.931794783095714951e-01
3.039566108429558877e-01,6.941101858944264125e-01
3.040164360021857526e-01,6.947608575687941324e-01
3.040796724085903513e-01,6.952303295363758684e-01
3.041511438335819939e-01,6.956750924530321623e-01
3.042215044255747181e-01,6.961857461721562279e-01
3.047124458922945145e-01,6.965481455857280846e-01
3.559011202152939646e-01,6.969270176999168287e-01
3.560285739310387054e-01,6.974376714190407833e-01
3.560972776829596231e-01,6.979153797369309631e-01
3.561618897931517758e-01,6.985495787106816845e-01
3.562120778287325429e-01,6.991673049838155185e-01
3.562593750673381798e-01,6.999085765115762303e-01
3.562947904045477010e-01,7.007981023448889291e-01
3.563268160491139813e-01,7.017864643819030634e-01
3.563611235593366899e-01,7.029889715269369566e-01
3.563872564710679480e-01,7.041173515191948562e-01
3.564175752693132804e-01,7.052786769126864197e-01
3.564487047926556684e-01,7.066376747135809655e-01
3.564787831756133230e-01,7.076754548524457622e-01
3.565133982804158386e-01,7.088285438956289930e-01
3.565478411534928060e-01,7.100887054928219921e-01
3.565790704705817937e-01,7.115383031471094188e-01
3.566076799740680592e-01,7.126007923368996577e-01
3.566423145883979018e-01,7.136056270745306795e-01
3.566751070612583785e-01,7.145445710096941516e-01
3.567043268063718742e-01,7.156729510019520513e-01
3.567456166516347338e-01,7.166283676377324108e-01
3.567823827696547934e-01,7.174849480698113346e-01
3.568280563297987484e-01,7.184486010559001379e-01
3.568737490011020252e-01,7.195934537487748139e-01
3.569207321513223619e-01,7.206477065882566091e-01
3.569556320310585118e-01,7.217760865805143977e-01
3.569896402426153692e-01,7.224432309554990050e-01
3.570349585600274267e-01,7.233574658397371460e-01
3.570707641116777076e-01,7.241234464184230779e-01
3.571081366798778411e-01,7.248482452455667913e-01
3.571527519654837945e-01,7.256471712254866091e-01
3.571982444773397214e-01,7.262319520973865572e-01
3.572482016399797233e-01,7.269485145742218268e-01
3.573399958202799764e-01,7.274674046436543362e-01
3.574986872674362770e-01,7.280274764646289531e-01
3.625634735382871066e-01,7.284228212794346957e-01
3.628173838151060870e-01,7.290323112022600860e-01
3.628980977400514396e-01,7.297324009784784682e-01
3.629679577574840277e-01,7.303748363025376333e-01
3.630138383007019964e-01,7.310584533781391281e-01
3.630505083019841539e-01,7.318079612562081726e-01
3.630959583870130292e-01,7.325162873827349985e-01
3.631417197044284340e-01,7.334469949675899159e-01
3.631793154278462055e-01,7.344353570046041613e-01
3.632249847808022292e-01,7.352754647360661977e-01
3.632716829294835303e-01,7.361896996203042276e-01
3.633124575838697634e-01,7.368897893965226098e-01
3.633524508830321409e-01,7.376475336249000980e-01
3.633965304768371762e-01,7.383640961017353677e-01
3.634371865124552681e-01,7.391959674828889604e-01
3.634787815591122850e-01,7.399537117112664486e-01
3.635153692982340257e-01,7.407938194427284850e-01
3.635492094716175071e-01,7.415268546201807531e-01
3.635789658429311455e-01,7.421939989951652494e-01
3.636179572703313045e-01,7.433635607389653677e-01
3.636583485442934638e-01,7.442530865722780664e-01
3.636981948870388059e-01,7.450025944503471109e-01
3.637253541592566641e-01,7.458179931308838162e-01
3.637554207765292258e-01,7.464357194040176502e-01
3.637853625649478673e-01,7.473664269888726785e-01
3.638216932601134879e-01,7.481488802681756090e-01
3.638633153384007723e-01,7.489560425984037595e-01
3.639043942381026131e-01,7.497796776292489085e-01
3.639469240597137389e-01,7.504632947048504032e-01
3.639986338500733609e-01,7.511716208313772292e-01
3.640690699338555714e-01,7.517811107542026194e-01
3.641517189681686695e-01,7.523082371739434615e-01
3.642509837585594656e-01,7.527282910396745352e-01
3.647076510013536055e-01,7.531071631538632793e-01
4.158792417954881859e-01,7.535107443189773546e-01
4.160058692818380255e-01,7.538978527834745424e-01
4.161134160211121813e-01,7.543508520504393910e-01
4.161740330839813762e-01,7.549356329223394502e-01
4.162225887006987257e-01,7.554380502911549611e-01
4.162649404458329538e-01,7.560228311630550202e-01
4.163122965574650447e-01,7.568217571429748380e-01
4.163418836233490072e-01,7.574641924670340032e-01
4.163751268000270844e-01,7.581725185935608291e-01
4.164106527887079245e-01,7.592761895348932866e-01
4.164464757492591929e-01,7.603633877756088566e-01
4.164792519292725981e-01,7.611705501058371182e-01
4.165102141177723372e-01,7.620847849900751481e-01
4.165497222785252696e-01,7.631966922817161603e-01
4.165887735618090115e-01,7.642591814715063991e-01
4.166315511591300869e-01,7.649922166489585562e-01
4.166760381822787185e-01,7.659393969344303610e-01
4.167127671386283705e-01,7.668206864174347270e-01
4.167692992645288808e-01,7.676690304992052072e-01
4.168157304740494062e-01,7.683197021735728161e-01
4.168637157321530839e-01,7.692174643571940695e-01
4.169205742513693025e-01,7.701399355917405432e-01
4.169785198721243091e-01,7.711777157306054509e-01
4.170245000568706395e-01,7.720095871117590436e-01
4.170723554488831031e-01,7.726602587861266525e-01
4.171210317195739314e-01,7.732285669574098241e-01
4.171770795226126261e-01,7.738627659311605456e-01
4.172135849966746024e-01,7.743981287012099424e-01
4.173055805123482287e-01,7.750076186240353326e-01
4.174673090253716579e-01,7.754853269419255124e-01
4.225488517735431770e-01,7.758477263554973691e-01
4.228062221088801920e-01,7.763419073740044363e-01
4.228781515216512021e-01,7.768525610931283909e-01
4.229463034391806042e-01,7.775361781687298857e-01
4.230051538216794693e-01,7.781703771424806071e-01
4.230613662378479578e-01,7.787881034156144411e-01
4.231195907780538334e-01,7.794881931918328233e-01
4.231674524257256209e-01,7.802047556686680929e-01
4.232139617392727260e-01,7.809130817951949188e-01
4.232714636779966177e-01,7.816625896732639633e-01
4.233197403816979509e-01,7.823709157997907893e-01
4.233757164036855425e-01,7.831039509772429463e-01
4.234336620244438798e-01,7.838369861546951034e-01
4.234852766381436151e-01,7.845206032302965982e-01
4.235265714966529593e-01,7.852618747580571990e-01
4.235756896495546098e-01,7.858960737318079204e-01
4.236216260782521559e-01,7.866538179601855196e-01
4.236655418471302337e-01,7.873621440867123455e-01
4.237133979802198969e-01,7.881281246653982775e-01
4.237552603426231190e-01,7.887211418876067803e-01
4.237913407324989112e-01,7.893882862625912766e-01
4.238289000304673593e-01,7.900224852363421091e-01
4.238862257161557512e-01,7.908461202671872581e-01
4.239311730608452677e-01,7.915050282918633107e-01
4.240041594774424105e-01,7.921062818643802572e-01
4.240910903426386991e-01,7.925510447810366621e-01
4.242021219685288003e-01,7.929381532455338499e-01
4.247654155638969087e-01,7.933005526591057066e-01
4.759715779312090334e-01,7.936711884229860070e-01
4.761226783479344249e-01,7.940994786390255245e-01
4.762104363521380002e-01,7.945607142562987057e-01
4.762620276911722073e-01,7.951372587778903211e-01
4.763199490895964061e-01,7.958291122038002596e-01
4.763846435066965146e-01,7.965044929290933107e-01
4.764328451338295523e-01,7.972951825587045738e-01
4.764705447254946602e-01,7.981847083920173835e-01
4.765077361648928367e-01,7.988518527670018798e-01
4.765618559519979591e-01,7.998237421033991268e-01
4.765972598084977641e-01,8.006309044336273884e-01
4.766548801162495685e-01,8.013804123116964329e-01
4.767016902286524971e-01,8.021216838394570336e-01
4.767608295343084279e-01,8.028959007684515203e-01
4.768286344796035525e-01,8.035383360925106855e-01
4.768867867790493875e-01,8.042219531681121802e-01
4.769448608514370580e-01,8.049714610461812248e-01
4.769921643222574392e-01,8.056962598733249381e-01
4.770386047937857921e-01,8.062480953439912224e-01
4.770948798673035895e-01,8.069070033686672749e-01
4.771542873564948994e-01,8.075741477436518823e-01
4.772240701158309006e-01,8.081918740167857163e-01
4.773048988720757224e-01,8.087601821880687769e-01
4.774961903665986274e-01,8.093367267096603923e-01
4.827116725912550255e-01,8.097650169256999098e-01
4.828756861730376659e-01,8.103333250969829704e-01
4.829684583514420870e-01,8.109922331216591340e-01
4.830510525057263305e-01,8.116264320954098554e-01
4.831084315111833227e-01,8.121206131139169226e-01
4.831577487674054705e-01,8.127383393870507566e-01
4.832145491339956411e-01,8.132737021571001534e-01
4.832943732357841693e-01,8.138831920799255437e-01
4.833533883903573525e-01,8.144350275505918280e-01
4.834319802668540778e-01,8.150445174734172182e-01
4.834777197607564858e-01,8.156951891477848271e-01
4.835261072644103653e-01,8.163129154209186611e-01
4.835817913344919727e-01,8.168235691400426157e-01
4.836303875772918204e-01,8.174824771647187793e-01
4.836822389167538816e-01,8.180507853360019510e-01
4.837363446198816863e-01,8.186932206600611162e-01
4.837855039520300160e-01,8.192532924810358441e-01
4.838426071053858468e-01,8.198545460535527907e-01
4.839295938474252878e-01,8.204063815242189639e-01
4.839921610715702815e-01,8.209664533451936919e-01
4.841027800356156874e-01,8.215429978667853073e-01
4.842339706162845925e-01,8.219465790318993825e-01
5.358172532229266150e-01,8.222842693945459080e-01
5.361080147201524593e-01,8.226549051584262084e-01
5.362153674149261473e-01,8.230914317247741696e-01
5.362832522129090673e-01,8.235197219408135760e-01
5.363762763771606767e-01,8.241374482139474100e-01
5.364299430679486669e-01,8.247716471876982425e-01
5.364801894365978097e-01,8.253646644099066343e-01
5.365309659473105341e-01,8.261306449885926773e-01
5.365922254161914484e-01,8.268801528666617218e-01
5.366539435165551541e-01,8.277202605981237582e-01
5.367135955764734678e-01,8.283544595718744796e-01
5.367819054190925421e-01,8.290627856984013055e-01
5.368420247803784573e-01,8.297134573727690254e-01
5.369105695008047352e-01,8.303064745949775283e-01
5.369696552259672906e-01,8.310559824730465728e-01
5.370278383808080314e-01,8.316242906443296334e-01
5.370979224638683380e-01,8.322502532677720222e-01
5.371648833658715372e-01,8.327856160378213080e-01
5.372459885115443701e-01,8.333621605594129234e-01
5.373408434683818458e-01,8.338151598263777720e-01
5.424263457305966707e-01,8.343011044945763954e-01
5.428098150471455385e-01,8.347870491627750189e-01
5.429351446097119283e-01,8.352235757291228690e-01
5.430168835769932922e-01,8.357918839004060407e-01
5.430862965957528044e-01,8.363272466704554375e-01
5.431683317110036491e-01,8.368379003895793922e-01
5.432709856540129945e-01,8.373403177583949031e-01
5.433636598914937110e-01,8.379580440315287371e-01
5.434338824066198281e-01,8.384357523494189168e-01
5.435034026152096853e-01,8.390122968710105322e-01
5.435848394267139838e-01,8.396876775963034722e-01
5.436540297338143812e-01,8.402724584682035314e-01
5.437235499424042384e-01,8.408572393401035905e-01
5.437871912909819638e-01,8.413431840083022140e-01
5.438796837687087660e-01,8.418044196255755063e-01
5.439743971937016642e-01,8.422821279434656860e-01
5.440720013600908178e-01,8.427268908601220909e-01
5.442890757120111278e-01,8.431139993246192788e-01
5.959264975404787723e-01,8.434681623878826917e-01
5.962131576128149035e-01,8.438470345020714358e-01
5.963163102539537075e-01,8.442917974187278407e-01
5.964012233914917083e-01,8.449012873415532310e-01
5.964598979531376965e-01,8.454201774109856293e-01
5.965294427813938594e-01,8.459884855822688010e-01
5.966073972202479148e-01,8.465650301038604164e-01
5.966793042258411450e-01,8.472898289310041298e-01
5.967307881275063508e-01,8.477757735992027532e-01
5.968176783949941111e-01,8.483276090698689265e-01
5.969116848608357895e-01,8.489618080436197589e-01
5.970037318659171532e-01,8.495712979664451492e-01
5.970738116445972743e-01,8.500572426346437727e-01
5.971444259300512369e-01,8.505431873028423961e-01
5.972354658945433492e-01,8.510373683213494633e-01
5.973860930131497105e-01,8.514738948876973135e-01
6.026343190250244009e-01,8.518774760528114998e-01
6.028086692829937032e-01,8.522645845173086876e-01
6.029689523239500915e-01,8.527917109370495297e-01
6.030751634159148278e-01,8.532776556052481531e-01
6.031681993736026648e-01,8.538377274262228811e-01
6.032742708956018163e-01,8.543401447950383920e-01
6.033651854701971295e-01,8.549002166160131200e-01
6.034712952991272417e-01,8.554026339848286309e-01
6.035367304186201043e-01,8.559132877039525855e-01
6.036326461336738447e-01,8.564733595249273135e-01
6.037272156104034337e-01,8.570169586452851540e-01
6.038506683919075968e-01,8.574699579122498916e-01
6.039422502915214874e-01,8.578900117779809653e-01
6.041392144215340654e-01,8.583183019940203717e-01
6.555995675135051215e-01,8.587383558597514455e-01
6.561688339299442951e-01,8.590925189230148584e-01
6.563107640187992864e-01,8.595125727887458211e-01
6.564057948688917232e-01,8.600149901575613320e-01
6.564829949735806469e-01,8.605009348257599555e-01
6.565813567180966981e-01,8.610857156976600146e-01
6.566659647314321280e-01,8.616704965695600738e-01
6.567595771259548965e-01,8.623129318936193499e-01
6.568662491078258725e-01,8.629388945170616276e-01
6.569587434080814692e-01,8.634083664846433637e-01
6.570615187558337400e-01,8.639354929043842057e-01
6.571550957337934928e-01,8.644132012222743855e-01
6.572706947524992183e-01,8.649073822407814527e-01
6.574213218711055795e-01,8.652862543549701968e-01
6.627842531972905071e-01,8.656733628194673846e-01
6.629481784538293621e-01,8.661922528888998940e-01
6.630872188710090764e-01,8.666534885061731863e-01
6.631808755102630570e-01,8.671394331743718098e-01
6.632964675492736273e-01,8.675759597407196599e-01
6.634252289580722106e-01,8.680948498101521693e-01
6.635492051169478156e-01,8.685231400261915757e-01
6.636672146698174846e-01,8.690090846943901992e-01
6.638048000268315096e-01,8.694867930122803790e-01
6.639895947922647146e-01,8.699562649798621150e-01
6.643229443115894473e-01,8.703269007437424154e-01
7.161472534673241075e-01,8.707057728579311595e-01
7.163172477612789191e-01,8.710928813224284584e-01
7.164485077045401606e-01,8.716035350415524130e-01
7.165759614202849015e-01,8.720235889072833757e-01
7.167132993315350475e-01,8.726495515307256534e-01
7.168287627578417975e-01,8.731272598486158332e-01
7.169236247306687293e-01,8.735637864149637943e-01
7.170278427761023199e-01,8.741073855353216349e-01
7.171437097904187485e-01,8.746262756047540332e-01
7.172705917442206980e-01,8.750545658207934396e-01
7.175144842362179975e-01,8.755075650877582882e-01
7.228151889095241200e-01,8.759523280044146931e-01
7.230521664231748247e-01,8.763312001186034372e-01
7.231694559372725539e-01,8.768336174874189481e-01
7.232994504711465211e-01,8.773030894550006842e-01
7.234360057927535781e-01,8.777807977728908639e-01
7.235456469530177070e-01,8.782832151417063749e-01
7.237205280002045882e-01,8.787197417080543360e-01
7.238901986468637695e-01,8.791645046247107409e-01
7.240960863689949178e-01,8.795680857898248162e-01
7.761052603424301033e-01,8.799222488530882291e-01
7.763441309552132630e-01,8.803505390691276355e-01
7.765100627172671910e-01,8.807294111833164907e-01
7.766350684093881185e-01,8.811824104502812283e-01
7.767814831474550985e-01,8.817754276724897311e-01
7.769365390646409963e-01,8.822448996400714671e-01
7.771339727263470998e-01,8.827308443082700906e-01
7.773179790655476706e-01,8.831097164224588347e-01
7.826294730016503109e-01,8.835380066384983522e-01
7.829570174704364449e-01,8.839580605042293149e-01
7.831346875077438430e-01,8.844110597711941635e-01
7.832967170040938676e-01,8.848970044393927870e-01
7.834365854984171040e-01,8.853829491075914104e-01
7.836160829866767319e-01,8.857700575720887093e-01
7.838022273592493150e-01,8.861983477881281157e-01
7.842512116570865555e-01,8.865607472016999724e-01
8.362699240470417017e-01,8.869231466152718291e-01
8.364840111576210546e-01,8.873432004810029028e-01
8.366666655716681333e-01,8.877632543467338655e-01
8.367960648296068893e-01,8.882162536136987141e-01
8.369600211720396032e-01,8.886610165303551190e-01
8.371466693405854587e-01,8.890810703960860817e-01
8.373437458495774921e-01,8.895340696630509303e-01
8.427535278601994140e-01,8.899129417772396744e-01
8.429502000857214128e-01,8.903082865920453060e-01
8.431465586391484468e-01,8.907448131583932671e-01
8.433667059663463306e-01,8.912142851259750032e-01
8.435741726156031906e-01,8.916261026413975221e-01
8.438325398428359048e-01,8.920296838065117084e-01
8.956407544034739043e-01,8.924167922710088963e-01
8.963572203540781658e-01,8.928368461367398590e-01
8.965761618955614409e-01,8.931992455503117156e-01
8.967279947998774148e-01,8.936192994160427894e-01
8.969352447139677942e-01,8.940970077339329691e-01
8.971701187727015858e-01,8.945500070008977067e-01
8.974736567391133901e-01,8.949535881660118930e-01
9.028689465584599505e-01,8.953736420317428557e-01
9.030781492050476977e-01,8.958348776490161480e-01
9.032513077056925077e-01,8.962878769159809966e-01
9.034953576744964021e-01,8.967079307817119593e-01
9.037699884264993599e-01,8.971362209977514768e-01
9.559397804765201734e-01,8.974986204113233335e-01
9.565190938991730008e-01,8.978692561752036339e-01
9.567290858902488537e-01,8.982563646397008217e-01
9.569601975821662165e-01,8.987340729575910014e-01
9.571696678456809160e-01,8.991541268233220752e-01
9.626463767456533427e-01,8.995824170393614816e-01
9.631128328489513279e-01,8.999365801026248946e-01
9.633394524964022931e-01,9.003731066689728557e-01
9.636341376065893360e-01,9.008178695856292606e-01
9.639122184409387728e-01,9.011720326488926736e-01
1.016237886969527660e+00,9.015344320624645302e-01
1.016636238695752814e+00,9.019133041766532743e-01
1.016867972724379010e+00,9.024569032970110039e-01
1.017214405781516895e+00,9.028851935130505213e-01
1.022706235506499750e+00,9.032887746781645966e-01
1.023055664592267711e+00,9.037088285438956703e-01
1.023344938824467532e+00,9.041535914605519642e-01
1.023599846255957013e+00,9.045736453262830379e-01
1.024034836415169680e+00,9.049360447398548946e-01
1.076496775365431979e+00,9.053066805037351950e-01
1.076787334568016785e+00,9.057349707197746014e-01
1.077181282416682651e+00,9.061550245855056751e-01
1.082690940693024073e+00,9.065338966996944192e-01
1.083115038434955268e+00,9.069127688138831633e-01
1.083496034696738164e+00,9.072669318771465763e-01
1.083889982545404029e+00,9.076705130422607626e-01
1.136486549084469999e+00,9.080164397552156208e-01
1.136823229406318525e+00,9.083953118694044759e-01
1.137146991066053658e+00,9.087577112829763326e-01
1.142579237955046345e+00,9.091695287983988516e-01
1.143125729004598190e+00,9.095731099635129269e-01
1.143531457713228283e+00,9.099766911286271132e-01
1.144027634641592295e+00,9.104049813446665196e-01
1.196590737037008800e+00,9.108003261594722622e-01
1.196997978431065812e+00,9.112450890761285560e-01
1.197533126073748733e+00,9.116404338909342986e-01
1.202985755475394214e+00,9.120028333045061553e-01
1.203300686332233749e+00,9.123899417690033431e-01
1.203718713622763392e+00,9.127770502335005309e-01
1.256157246560913876e+00,9.131641586979977188e-01
1.256858261037594460e+00,9.135512671624949066e-01
1.257437596109158395e+00,9.139466119773006492e-01
1.263246485560469701e+00,9.143337204417978370e-01
1.263638547312266880e+00,9.147537743075287997e-01
1.316417566243104353e+00,9.151161737211006564e-01
1.316808106493769781e+00,9.155115185359063990e-01
1.317205300801547185e+00,9.158903906500951431e-01
1.322955070402731526e+00,9.162692627642838872e-01
1.323463149607093658e+00,9.166728439293979624e-01
1.324208908600489343e+00,9.170187706423529317e-01
1.376649578426313303e+00,9.174058791068501195e-01
1.377021412364952679e+00,9.178176966222727495e-01
1.377391639276017710e+00,9.182130414370783811e-01
1.383127604019247059e+00,9.186413316531178985e-01
1.383776459299397299e+00,9.190037310666897552e-01
1.436726961738091779e+00,9.194237849324207179e-01
1.437208897139821140e+00,9.198026570466094620e-01
1.443046965862891273e+00,9.201980018614152046e-01
1.443569111202365196e+00,9.205768739756039487e-01
1.496534940702659577e+00,9.209310370388673617e-01
1.496965177462324936e+00,9.213346182039814369e-01
1.497694378555294747e+00,9.216970176175532936e-01
1.503209648436588664e+00,9.221170714832843673e-01
1.503765810105290868e+00,9.225288889987068863e-01
1.556860604805904158e+00,9.229489428644379601e-01
1.562989969863058271e+00,9.233525240295520353e-01
1.563800247052078429e+00,9.237231597934323357e-01
1.616896346846461441e+00,9.240937955573126361e-01
1.622666010976643314e+00,9.244726676715013802e-01
1.623455272476016509e+00,9.248597761359985681e-01
1.676418124459940762e+00,9.252304118998789795e-01
1.677267076863325101e+00,9.255845749631422814e-01
1.683095187683265159e+00,9.259634470773311365e-01
1.683697696157692159e+00,9.263423191915198807e-01
1.736872482113585026e+00,9.267294276560170685e-01
1.743061289636212319e+00,9.271082997702058126e-01
1.743953072342840915e+00,9.274954082347030004e-01
1.796955893210104849e+00,9.278660439985833008e-01
1.797569268607861481e+00,9.282449161127721560e-01
1.803455312934959531e+00,9.286320245772693438e-01
1.856376307114098179e+00,9.290026603411496442e-01
1.857072642169078636e+00,9.293815324553383883e-01
1.863184237464237558e+00,9.297521682192186887e-01
1.864071695838424025e+00,9.301063312824821017e-01
1.917025631147912801e+00,9.304934397469792895e-01
1.923049913475887163e+00,9.309052572624019195e-01
1.975677475284933760e+00,9.312676566759737762e-01
1.977113330933100155e+00,9.316300560895456329e-01
1.983170349210227723e+00,9.320748190062019267e-01
2.036217142816070247e+00,9.324454547700822271e-01
2.037212996791266661e+00,9.328078541836540838e-01
2.043376081039588676e+00,9.331784899475344952e-01
2.096297075218730654e+00,9.335326530107979082e-01
2.097177664527510199e+00,9.339032887746782086e-01
2.103098468958899847e+00,9.342656881882500652e-01
2.103714026092230682e+00,9.346198512515134782e-01
2.157236066788326134e+00,9.350316687669359972e-01
2.163250142980973401e+00,9.354270135817416287e-01
2.216551466838583284e+00,9.358141220462388166e-01
2.217154830220108952e+00,9.361600487591937858e-01
2.223168267959707567e+00,9.365718662746164158e-01
2.223817781954962047e+00,9.369672110894220474e-01
2.276982096864161864e+00,9.373625559042276789e-01
2.282972421504139593e+00,9.377661370693418652e-01
2.283528583172840243e+00,9.381203001326052782e-01
2.336739244887770184e+00,9.384991722467940223e-01
2.337540473643713757e+00,9.388615716603658790e-01
2.343437636600183893e+00,9.392404437745546231e-01
2.396623136770132945e+00,9.395946068378180360e-01
2.397353808817288101e+00,9.399899516526236676e-01
2.403217797709892523e+00,9.403852964674292991e-01
2.455944805427929811e+00,9.407147504797673809e-01
2.456993624588746705e+00,9.410853862436476813e-01
2.457693126922349869e+00,9.414889674087618676e-01
2.463703789955299150e+00,9.419007849241843866e-01
2.516948569753694187e+00,9.422878933886815744e-01
2.522833668622410652e+00,9.427573653562633105e-01
2.523531349854297723e+00,9.431938919226112716e-01
2.576891355135204620e+00,9.435974730877253469e-01
2.577644882614056776e+00,9.439845815522225347e-01
2.583543446628490337e+00,9.443881627173367210e-01
2.636784219896247450e+00,9.447340894302916903e-01
2.642999030068037492e+00,9.451376705954057655e-01
2.644292606444222926e+00,9.455330154102113971e-01
2.696939022044214873e+00,9.459118875244001412e-01
2.702861023136917673e+00,9.462989959888974401e-01
2.703775185178533214e+00,9.467025771540115153e-01
2.756881566580577925e+00,9.470814492682002594e-01
2.757484605417532375e+00,9.474850304333143347e-01
2.763522331095042084e+00,9.478886115984285210e-01
2.816613066568574020e+00,9.482263019610750465e-01
2.817289446597238012e+00,9.486298831261891218e-01
2.823173614211431204e+00,9.490746460428455267e-01
2.823917418300140092e+00,9.494535181570342708e-01
2.876859330685039851e+00,9.498323902712230149e-01
2.877299625339428957e+00,9.502524441369539776e-01
2.883152155501294001e+00,9.506395526014512765e-01
2.883861357251873425e+00,9.510266610659484643e-01
2.936802682671886267e+00,9.513725877789034335e-01
2.937379011956200880e+00,9.518091143452512837e-01
2.943487392657399226e+00,9.522126955103654700e-01
2.996059172562882900e+00,9.526080403251711015e-01
2.996999308609538115e+00,9.530033851399767331e-01
2.997475832532612294e+00,9.534069663050909194e-01
3.003395563637218046e+00,9.538434928714387695e-01
3.003962916169745867e+00,9.542223649856275136e-01
3.056736196174145714e+00,9.545765280488909266e-01
3.057289444898985131e+00,9.550377636661642189e-01
3.063175100000781192e+00,9.554331084809699615e-01
3.064044491833429973e+00,9.558366896460840367e-01
3.116715513450775354e+00,9.561743800087305623e-01
3.117184141935329666e+00,9.565779611738446375e-01
3.122990142462121366e+00,9.569650696383418254e-01
3.123662599439858134e+00,9.573768871537644554e-01
3.176583593619000112e+00,9.577310502170278683e-01
3.177119219370815095e+00,9.581016859809081687e-01
3.177698751966294921e+00,9.584970307957138003e-01
3.183627554926000691e+00,9.589088483111363193e-01
3.236264160504473963e+00,9.593206658265589493e-01
3.236999718386357472e+00,9.597160106413645808e-01
3.237429891577146002e+00,9.601278281567872108e-01
3.243397042814260445e+00,9.605478820225181735e-01
3.244013723740030386e+00,9.609514631876322488e-01
3.296873158371219859e+00,9.613138626012041055e-01
3.297268835858682579e+00,9.617009710657014043e-01
3.303281858939997040e+00,9.620551341289648173e-01
3.304046366848076843e+00,9.624422425934620051e-01
3.356839772362775420e+00,9.628128783573423055e-01
3.357362874890502447e+00,9.631588050702972748e-01
3.363258939904409495e+00,9.635541498851029063e-01
3.364163567527118648e+00,9.639412583496000941e-01
3.416863549468000194e+00,9.642954214128635071e-01
3.417700626980945344e+00,9.646825298773606949e-01
3.423669592696192421e+00,9.650861110424748812e-01
3.476829705149488969e+00,9.654814558572805128e-01
3.477536046904678102e+00,9.658685643217777006e-01
3.483777247478974104e+00,9.662474364359664447e-01
3.536864486975321853e+00,9.665933631489214140e-01
3.537550368509712939e+00,9.669887079637271565e-01
3.543671476026774236e+00,9.673428710269905695e-01
3.597015836108481412e+00,9.677135067908708699e-01
3.597664438127744724e+00,9.680759062044427266e-01
3.604745631331314204e+00,9.684794873695568018e-01
3.657551825600198203e+00,9.688336504328202148e-01
3.664280913398675565e+00,9.691795771457751840e-01
3.717298550459519735e+00,9.695666856102723719e-01
3.723808962190970906e+00,9.699290850238442285e-01
3.777134342485321650e+00,9.702750117367991978e-01
3.783831559174002379e+00,9.706621202012963856e-01
3.837144911577985873e+00,9.710492286657935734e-01
3.843908149027288612e+00,9.714281007799824286e-01
3.897551433135535870e+00,9.718399182954049476e-01
3.904004707578972777e+00,9.722599721611359103e-01
3.957696030307766843e+00,9.726223715747077669e-01
4.016914583810345718e+00,9.730671344913641718e-01
4.023964897458210288e+00,9.734707156564782471e-01
4.077589990937429576e+00,9.738825331719008771e-01
4.137263122360610446e+00,9.742778779867065087e-01
4.197041862654623756e+00,9.746649864512036965e-01
4.203960704541559679e+00,9.750520949157009953e-01
4.257715941223753298e+00,9.754474397305066269e-01
4.317716409977415459e+00,9.758016027937700398e-01
4.383217346902502420e+00,9.761640022073418965e-01
4.437531960261837938e+00,9.765346379712221969e-01
4.497439735404050509e+00,9.769217464357193847e-01
4.557683524887771398e+00,9.772923821995996851e-01
4.617602886731414280e+00,9.777041997150223152e-01
4.677510661873623299e+00,9.780995445298279467e-01
4.735808282068191488e+00,9.785031256949420220e-01
4.796664269170531014e+00,9.789149432103646520e-01
4.803802391190463261e+00,9.793514697767125021e-01
4.857662695253218921e+00,9.796973964896674714e-01
4.917177944749568042e+00,9.800515595529308843e-01
4.975871287167389134e+00,9.804386680174280722e-01
4.983916589460141822e+00,9.808340128322338147e-01
5.043492248204977990e+00,9.811799395451887840e-01
5.097722503775022673e+00,9.815588116593775281e-01
5.157363225135974893e+00,9.819706291748000471e-01
5.216538299319677385e+00,9.823247922380634600e-01
5.224040820631412174e+00,9.827036643522522041e-01
5.283841688391731850e+00,9.830990091670579467e-01
5.343876917249689384e+00,9.835025903321720220e-01
5.397733055101866739e+00,9.838567533954354349e-01
5.463496178681083393e+00,9.842191528090072916e-01
5.517601753083895666e+00,9.845733158722707046e-01
5.577726253804319967e+00,9.849686606870763361e-01
5.643450553065041397e+00,9.854216599540411847e-01
5.703673742643418976e+00,9.858087684185383726e-01
5.763473947138203712e+00,9.861711678321102292e-01
5.823649686716303009e+00,9.865994580481497467e-01
5.883602311722061273e+00,9.869783301623384908e-01
5.944055405307778095e+00,9.873407295759103475e-01
6.056560475934812615e+00,9.877278380404075353e-01
6.117440805051497676e+00,9.881149465049047231e-01
6.183559052160879865e+00,9.885514730712526843e-01
6.243709382761194249e+00,9.889468178860583158e-01
6.356630896263530950e+00,9.892927445990132851e-01
6.417686469549863659e+00,9.897210348150528025e-01
6.536873839503120287e+00,9.901328523304753215e-01
6.597716163837691994e+00,9.905034880943556219e-01
6.717680384221752732e+00,9.908905965588528097e-01
6.836948201933896740e+00,9.912365232718077790e-01
6.957563234617079040e+00,9.916565771375388527e-01
7.077298893938443136e+00,9.920766310032698154e-01
7.257171027279425424e+00,9.924637394677670033e-01
7.324797139724691597e+00,9.928508479322643021e-01
7.497405794159995196e+00,9.932709017979952648e-01
7.623848383083124958e+00,9.936827193134177838e-01
7.796595787857716786e+00,9.940780641282235264e-01
7.977736252259266081e+00,9.944404635417953831e-01
8.164037989088985370e+00,9.948028629553672397e-01
8.464031249267573997e+00,9.951405533180137652e-01
8.757082220513019877e+00,9.955276617825109531e-01
8.997549674299579081e+00,9.958735884954659223e-01
9.304857964508752133e+00,9.962359879090377790e-01
9.777112142059600330e+00,9.965736782716843045e-01
1.020500410751876252e+01,9.969196049846391627e-01
1.068513869960930762e+01,9.972737680479025757e-01
1.158495688405793622e+01,9.976526401620913198e-01
1.218505426520600743e+01,9.980232759259717312e-01
1.271678557916702346e+01,9.983609662886181457e-01
1.343713880525390714e+01,9.987151293518815587e-01
1.433736724359144965e+01,9.991022378163788575e-01
1.463715976702858335e+01,9.995140553318013765e-01
1.548586794235475494e+01,9.999752909490746688e-01


==> csv/cdf_plot_diff.csv <==
qe, pe
2.308651669975514409e-03,4.706214556321622951e-05
2.347258217937353564e-03,6.894604325011177183e-03
2.378441706830103364e-03,7.729957408758265057e-03
2.418121088706981503e-03,8.306468691907663987e-03
2.465140352659322964e-03,9.153587312045555549e-03
2.500485613260994278e-03,9.835988422712192009e-03
2.539336006045500582e-03,1.081252794314892761e-02
2.575219585656540744e-03,1.183612960914888143e-02
2.607552934058565697e-03,1.315386968491893613e-02
2.638445400346967062e-03,1.421276796009130101e-02
2.673883896168183227e-03,1.560110125420617957e-02
2.696250481949991062e-03,1.694237240275784165e-02
2.723444175573574988e-03,1.843659552438995861e-02
2.758211548027911242e-03,1.982492881850483543e-02
2.786806339892256013e-03,2.084853048450478752e-02
2.812111431031438791e-03,2.186036661411393592e-02
2.838741850665904565e-03,2.313104454432077586e-02
2.870128881387046249e-03,2.414288067392992426e-02
2.895377112321351198e-03,2.524884109466550564e-02
2.919857957870419796e-03,2.669600207073440437e-02
2.944144227848832784e-03,2.789608678259641872e-02
2.977397731579456419e-03,2.904910934889521484e-02
3.001583155206599685e-03,3.040214603383768407e-02
3.023705126944387089e-03,3.117867143563075177e-02
3.047819860411138393e-03,3.270819116643527980e-02
3.070475879292100529e-03,3.401416570581453080e-02
3.093799307420930234e-03,3.532014024519378181e-02
3.116963250248128148e-03,3.672023907569946233e-02
3.139766271166299916e-03,3.786149610560745477e-02
3.162776612745110683e-03,3.936748476363037541e-02
3.185531890623760631e-03,4.066169376661882273e-02
3.209025821268030043e-03,4.256771066192907571e-02
3.232485804067763979e-03,4.385015412852671934e-02
3.255863102195055703e-03,4.593265406969903458e-02
3.278414168346177604e-03,4.720333199990587453e-02
3.301519710109390715e-03,4.879167941266442099e-02
3.325248943081282604e-03,5.054474433489422602e-02
3.348869913044616453e-03,5.290961714944584365e-02
3.368723528386352584e-03,5.426265383438830942e-02
3.386772726685638446e-03,5.610984304774454395e-02
3.406490220799751611e-03,5.814528084335365138e-02
3.419919442474439464e-03,5.961597289220415402e-02
3.439787923601445030e-03,6.093371296797420872e-02
3.452930305770651742e-03,6.266324681742239944e-02
3.473926072096178430e-03,6.445160834882462941e-02
3.501760521837926632e-03,6.506341624114643507e-02
3.525074840157182976e-03,6.545167894204297065e-02
3.572961709173982925e-03,6.581641057015789886e-02
3.626818882318527670e-03,6.620467327105442057e-02
5.641282776399081378e-02,6.667529472668659585e-02
5.647972616613872177e-02,6.705179189119231387e-02
5.650806287881504630e-02,6.745182012847965314e-02
5.654036918887883623e-02,6.806362802080147267e-02
5.655929643511581340e-02,7.024025225310022436e-02
5.658039608587572822e-02,7.155799232887027905e-02
5.659469052639365394e-02,7.353460244252535416e-02
5.661325211573586813e-02,7.501706002776666049e-02
5.662763538585746659e-02,7.609948937572064143e-02
5.664262320585256028e-02,7.820552038967457098e-02
5.666851631585201332e-02,8.021742711250205715e-02
5.668870729804820208e-02,8.198225757112266587e-02
5.670755607180999469e-02,8.305292138268584312e-02
5.672435209609805185e-02,8.474715862296161584e-02
5.674459160757150400e-02,8.599430548038684841e-02
5.676701835672259833e-02,8.739440431089252892e-02
5.679151383442881951e-02,8.925335906063958102e-02
5.681452944909626268e-02,9.088876861896133530e-02
5.683835989164554015e-02,9.238299174059345920e-02
5.686024458363747591e-02,9.335953126103019306e-02
5.688299435694266215e-02,9.484198884627149939e-02
5.690558602291728718e-02,9.601854248535190983e-02
5.691969005309771568e-02,9.718333058804150271e-02
5.694221891692885507e-02,9.852460173659316478e-02
5.696572795146459534e-02,9.984234181236321948e-02
5.698952602241513787e-02,1.009365366967080041e-01
5.701206747709131051e-02,1.019836694354895601e-01
5.704618893625612586e-02,1.033249405840412222e-01
5.706959286163715284e-02,1.045485563686848474e-01
5.710190321106312084e-02,1.056898133985928467e-01
5.712576488800413799e-02,1.066428218462479732e-01
5.715276711842243174e-02,1.079134997764548132e-01
5.718690529577075132e-02,1.091371155610984245e-01
5.721647643641025738e-02,1.102666070546156202e-01
5.724225720563469455e-02,1.113608019389603909e-01
5.726788392878157108e-02,1.128197284514201038e-01
5.730076732017141961e-02,1.141257029907993548e-01
5.732855116998059053e-02,1.153493187754429661e-01
5.735146414166392148e-02,1.163023272230981064e-01
5.738071149537282700e-02,1.172553356707532329e-01
5.741424009861162414e-02,1.185848412829140913e-01
5.744482113239524068e-02,1.197613949219944879e-01
5.748628178441350656e-02,1.210438383885921315e-01
5.752091464736597271e-02,1.218791914723392211e-01
5.755807217697583855e-02,1.224086406099254010e-01
5.761360825881578496e-02,1.231145727933736500e-01
5.769133602593679022e-02,1.240675812410287765e-01
6.239891594993940416e-02,1.248558721792126514e-01
6.244526275566431028e-02,1.255971009718332976e-01
6.249160956138921641e-02,1.263383297644539716e-01
6.252844233228582738e-02,1.271972139209826547e-01
6.256059456395790530e-02,1.280090359319481508e-01
6.259643256357083629e-02,1.292797138621549768e-01
6.262895268857204822e-02,1.305033296467985882e-01
6.265221360835071529e-02,1.315504623855801580e-01
6.267906271782308636e-02,1.329152646069134414e-01
6.270949149891125174e-02,1.342212391462926924e-01
6.274009113915790525e-02,1.356684001223615876e-01
6.277026942584085223e-02,1.369743746617408386e-01
6.279640953579412876e-02,1.379391486457867688e-01
6.282821504659752421e-02,1.391274678212579829e-01
6.286073036023243077e-02,1.401157728780855205e-01
6.288603345973475811e-02,1.415982304633268130e-01
6.290997599059267031e-02,1.427277219568440225e-01
6.293190421577832261e-02,1.438454479139703868e-01
6.296382631441943545e-02,1.451043603077864230e-01
6.298754434277575864e-02,1.461161964373955680e-01
6.301169163427378095e-02,1.472103913217403526e-01
6.303520955585728558e-02,1.483281172788667446e-01
6.305927970446489894e-02,1.495517330635103559e-01
6.308251873307968438e-02,1.505165070475562861e-01
6.310449918964455840e-02,1.515165776407746412e-01
6.311770593462218137e-02,1.527048968162458553e-01
6.313937593611873567e-02,1.536108431183377532e-01
6.316363824440451857e-02,1.555286255500388237e-01
6.319002288527664213e-02,1.571522695719697882e-01
6.321164246823385291e-02,1.587523825211191453e-01
6.323479019612832097e-02,1.599642327693719668e-01
6.325254945149128005e-02,1.608584135350730748e-01
6.326862798246457587e-02,1.624938230933948291e-01
6.329166867255042739e-02,1.639174529966821170e-01
6.331426536301254515e-02,1.653293173635786151e-01
6.333716554522306197e-02,1.666588229757394735e-01
6.336025687250335103e-02,1.683059980704520453e-01
6.338307842156387650e-02,1.701414217474174762e-01
6.339775907003741828e-02,1.717650657693484129e-01
6.341711713231057423e-02,1.727886674353483754e-01
6.343084950246824505e-02,1.746829187942678385e-01
6.345326665436634705e-02,1.760594865519919117e-01
6.347372158931219310e-02,1.778360825470033102e-01
6.349590621801959323e-02,1.790479327952561317e-01
6.353743559276536779e-02,1.794361954961526673e-01
6.361580648927778192e-02,1.798126926606584131e-01
1.164188016955469696e-01,1.801774242887733135e-01
1.164915086963336233e-01,1.805303903804974519e-01
1.165254501338641724e-01,1.808951220086123801e-01
1.165555608386603659e-01,1.815775231192790218e-01
1.165719907206852479e-01,1.839070993246582075e-01
1.165932127598545698e-01,1.852130738640374585e-01
1.166137208693984739e-01,1.873073393416005705e-01
1.166269962652877190e-01,1.886250794173706391e-01
1.166496398488425790e-01,1.904957997035084949e-01
1.166721750242616373e-01,1.921429747982210390e-01
1.166961973380331585e-01,1.940489916935313197e-01
1.167142125620057591e-01,1.956255735698990417e-01
1.167416677449528706e-01,1.974139351013012578e-01
1.167567197790586597e-01,1.989669859048874001e-01
1.167892703626371986e-01,2.004494434901287203e-01
1.168237632876634180e-01,2.024966468221286175e-01
1.168484215448395425e-01,2.038849801162435083e-01
1.168715027600353284e-01,2.055203896745652625e-01
1.168878927939120960e-01,2.068028331411629062e-01
1.169077500914417200e-01,2.080735110713697322e-01
1.169305342316995233e-01,2.093794856107489832e-01
1.169537570164114193e-01,2.106501635409558371e-01
1.169759736340070244e-01,2.114266889427489082e-01
1.169999818366196376e-01,2.127326634821281592e-01
1.170231552394829233e-01,2.140033414123349853e-01
1.170471414472462612e-01,2.151445984422429847e-01
1.170798846067533372e-01,2.162152622538061619e-01
1.171145215976687748e-01,2.176153610843118424e-01
1.171400736525257669e-01,2.189331011600818833e-01
1.171716603840694537e-01,2.198861096077370236e-01
1.172068869067766084e-01,2.213803327293691336e-01
1.172322946627057938e-01,2.223686377861966712e-01
1.172683526824425115e-01,2.235922535708402825e-01
1.172967233604410575e-01,2.247805727463114966e-01
1.173163591053827393e-01,2.257806433395298518e-01
1.173385825730621779e-01,2.270513212697366778e-01
1.173619365637135203e-01,2.280513918629550330e-01
1.173910737119943093e-01,2.291573522836906074e-01
1.174276138856461538e-01,2.306986375508859322e-01
1.174675629415045108e-01,2.321222674541732478e-01
1.174960504453986809e-01,2.328987928559662912e-01
1.175363140899887693e-01,2.338047391580582168e-01
1.175798230532443256e-01,2.345224368778972557e-01
1.176399541498596157e-01,2.353342588888627518e-01
1.176831126770483404e-01,2.358754735628397214e-01
1.223988834020367511e-01,2.370167305927477208e-01
1.224544498394530834e-01,2.377697249217591846e-01
1.225069162031167114e-01,2.385580158599430456e-01
1.225519976026484548e-01,2.395110243075981860e-01
1.225945300625674861e-01,2.404875638280349337e-01
1.226219151108615124e-01,2.416523519307245127e-01
1.226472005057044345e-01,2.427112502058969001e-01
1.226759432817903228e-01,2.437230863355060451e-01
1.227012034345947855e-01,2.450525919476669034e-01
1.227372597896780881e-01,2.461232557592300529e-01
1.227666383577363796e-01,2.471233263524484081e-01
1.227955704209082732e-01,2.485351907193449061e-01
1.228372529493754195e-01,2.500647104501494411e-01
1.228628527608527365e-01,2.513236228439654774e-01
1.228970074284718716e-01,2.525354730922182989e-01
1.229312463369136577e-01,2.538061510224250972e-01
1.229549288268960705e-01,2.548415182248158772e-01
1.229793424142278102e-01,2.558651198908158397e-01
1.230124350407635347e-01,2.567828317292985552e-01
1.230355884490541563e-01,2.578181989316892797e-01
1.230596662457805746e-01,2.590065181071605216e-01
1.230829600279936820e-01,2.601477751370684932e-01
1.231056189892110186e-01,2.614184530672753470e-01
1.231294084298517610e-01,2.628538485069534247e-01
1.231527921372388423e-01,2.641598230463326757e-01
1.231757432696201082e-01,2.653834388309763148e-01
1.231990863352239174e-01,2.666894133703555658e-01
1.232218991945255304e-01,2.676894839635738932e-01
1.232470201186730563e-01,2.694425488858037121e-01
1.232698079148331072e-01,2.708897098618726074e-01
1.232940647941949130e-01,2.722427465468150731e-01
1.233165060635144084e-01,2.736428453773207536e-01
1.233408344869268980e-01,2.750429442078264342e-01
1.233617891736460415e-01,2.766901193025390060e-01
1.233854013350188517e-01,2.785843706614584692e-01
1.234076181251198001e-01,2.802315457561710410e-01
1.234208569497996510e-01,2.813492717132974330e-01
1.234399884163439598e-01,2.823728733792973400e-01
1.234590251332767785e-01,2.841847659834811912e-01
1.234791746762642362e-01,2.859848930512742249e-01
1.235058894488083592e-01,2.873967574181706675e-01
1.235334608691818215e-01,2.877967856554580206e-01
1.235748023106686411e-01,2.881968138927453738e-01
1.236342298626980085e-01,2.886321387392051241e-01
1.764181161633560091e-01,2.890086359037108421e-01
1.764906099952701091e-01,2.893968986046073777e-01
1.765365593280621148e-01,2.898086923782855484e-01
1.765649598746932281e-01,2.904322658069981578e-01
1.765834851067549227e-01,2.920676753653199120e-01
1.766057928846331837e-01,2.935501329505612045e-01
1.766248315104823607e-01,2.953384944819634206e-01
1.766384316071811789e-01,2.964444549026989950e-01
1.766606883897681168e-01,2.980092712426759549e-01
1.766842463998707924e-01,2.995623220462620973e-01
1.767080744588600538e-01,3.008918276584229279e-01
1.767332470321825166e-01,3.022330988069746316e-01
1.767578079492992948e-01,3.041861778478480716e-01
1.767809765086669760e-01,3.052803727321928839e-01
1.768138554593989831e-01,3.065628161987904998e-01
1.768378944240045492e-01,3.083511777301927159e-01
1.768616167387171423e-01,3.098218697790432463e-01
1.768852350258298678e-01,3.113866861190201507e-01
1.769186746586060011e-01,3.127161917311810369e-01
1.769334958870938390e-01,3.138574487610890085e-01
1.769549933787839535e-01,3.149398781090430033e-01
1.769779205741894845e-01,3.161870249664682220e-01
1.770016816988140285e-01,3.173165164599854315e-01
1.770358306617314526e-01,3.185754288538014678e-01
1.770600420988599488e-01,3.194931406922841832e-01
1.770852735219158314e-01,3.205049768218933282e-01
1.771170522085196986e-01,3.217050615337553321e-01
1.771415130503034563e-01,3.225286490811116180e-01
1.771746115049588344e-01,3.234816575287667306e-01
1.772049461792546410e-01,3.244111349036402636e-01
1.772351232989843872e-01,3.255759230063298704e-01
1.772773925173182219e-01,3.266348212815022301e-01
1.773121671608546279e-01,3.276348918747205574e-01
1.773412076140751248e-01,3.289643974868814436e-01
1.773734736208881779e-01,3.301762477351342651e-01
1.774054424510779215e-01,3.310704285008353454e-01
1.774349591082396982e-01,3.322352166035249521e-01
1.774775964650765481e-01,3.334470668517777736e-01
1.775094774430141520e-01,3.342353577899616623e-01
1.775409493228863322e-01,3.351295385556627426e-01
1.775873565456026482e-01,3.358590018118925991e-01
1.776664988270509893e-01,3.365884650681224555e-01
1.823882667558329729e-01,3.376591288796856327e-01
1.824467114569267023e-01,3.382003435536626301e-01
1.825014306752398285e-01,3.388945102007200338e-01
1.825484074748601193e-01,3.397298632844671373e-01
1.825857809467440473e-01,3.406828717321222499e-01
1.826200453292470272e-01,3.417064733981222124e-01
1.826482302649840017e-01,3.426124197002141103e-01
1.826773748681281839e-01,3.436948490481681051e-01
1.827047560883826582e-01,3.448714026872485294e-01
1.827290151500504667e-01,3.457302868437772125e-01
1.827613949648965175e-01,3.468009506553403898e-01
1.827927166343429333e-01,3.478245523213403523e-01
1.828276080140101012e-01,3.487893263053862825e-01
1.828618993117131497e-01,3.498364590441678246e-01
1.828872208484572104e-01,3.509188883921218194e-01
1.829206447415054893e-01,3.519307245217309643e-01
1.829552023210634371e-01,3.529660917241216889e-01
1.829798111678904160e-01,3.540249899992940485e-01
1.830139486331217036e-01,3.551780125655928377e-01
1.830382757361670443e-01,3.561545520860295855e-01
1.830718095366135056e-01,3.570840294609031185e-01
1.831034851331159174e-01,3.584135350730640046e-01
1.831193851315138232e-01,3.595547921029719762e-01
1.831420589060117621e-01,3.607313457420524005e-01
1.831758023072016517e-01,3.620961479633856284e-01
1.831912441970584560e-01,3.633785914299832998e-01
1.832223679481881362e-01,3.645198484598912714e-01
1.832463045700127857e-01,3.658258229992705224e-01
1.832695100400916211e-01,3.669082523472245172e-01
1.832914460114876132e-01,3.677671365037532003e-01
1.833146971758048416e-01,3.689436901428336246e-01
1.833288813582267807e-01,3.699908228816151667e-01
1.833608473695180763e-01,3.713320940301668149e-01
1.833827138310994975e-01,3.726027719603736688e-01
1.833970196373391204e-01,3.739558086453161345e-01
1.834189226980176279e-01,3.749323481657528823e-01
1.834356675744397425e-01,3.761677294867872834e-01
1.834571027033382595e-01,3.776737181448102110e-01
1.834774166903740955e-01,3.789443960750170648e-01
1.834990188133545086e-01,3.804033225874767776e-01
1.835279051064220290e-01,3.812504412076146432e-01
1.835705905498152823e-01,3.816387039085111788e-01
1.836376620039592567e-01,3.820269666094077143e-01
2.364699702826278394e-01,3.824269948466950675e-01
2.365447886673421873e-01,3.828623196931548178e-01
2.365794416986333193e-01,3.833917688307409977e-01
2.365960967873781406e-01,3.847801021248558606e-01
2.366185581967106266e-01,3.862037320281431763e-01
2.366417315995739123e-01,3.878744381956373277e-01
2.366631780977446198e-01,3.888392121796832579e-01
2.366840141136739017e-01,3.901098901098901117e-01
2.367112518081637695e-01,3.918276584229474779e-01
2.367453462457336233e-01,3.934277713720968350e-01
2.367760364106064053e-01,3.949455255665105802e-01
2.368046138217005936e-01,3.961338447419817665e-01
2.368377261519316601e-01,3.974045226721886204e-01
2.368616429232384135e-01,3.984516554109701625e-01
2.368850523296317512e-01,4.000400028237287575e-01
2.369185095021109078e-01,4.014283361178436205e-01
2.369327213251326558e-01,4.024401722474527654e-01
2.369655627966182898e-01,4.034520083770619103e-01
2.369823005694526863e-01,4.043226580699814110e-01
2.370030942262657536e-01,4.052991975904181587e-01
2.370350592318948291e-01,4.061698472833376594e-01
2.370604218852456757e-01,4.071228557309927720e-01
2.370943031785449628e-01,4.080523331058663050e-01
2.371297539433903090e-01,4.090641692354754499e-01
2.371640428017363078e-01,4.101818951926018419e-01
2.372001097147508064e-01,4.110760759583029222e-01
2.372349864612233183e-01,4.119820222603948756e-01
2.372790001782959513e-01,4.129114996352683531e-01
2.373126359145172337e-01,4.137821493281878538e-01
2.373485203868824778e-01,4.149469374308774605e-01
2.373873290927580593e-01,4.159470080240958434e-01
2.374340174127914649e-01,4.173824034637739211e-01
2.374764135676948884e-01,4.184530672753370983e-01
2.375107342069204819e-01,4.194060757229922110e-01
2.375507382128766443e-01,4.201943666611760997e-01
2.376114245472460418e-01,4.209355954537967182e-01
2.376734347980435924e-01,4.217003553191990273e-01
2.424320437372395887e-01,4.226063016212909251e-01
2.424897495962990979e-01,4.232534061227851141e-01
2.425393626281002746e-01,4.241005247429230351e-01
2.425885343768863223e-01,4.250182365814057506e-01
2.426315065030520968e-01,4.258653552015436161e-01
2.426594641223867033e-01,4.268301291855895463e-01
2.427010121811584709e-01,4.277713720968538968e-01
2.427363365524332073e-01,4.289126291267618685e-01
2.427681284677352114e-01,4.296538579193825425e-01
2.427948539351310053e-01,4.305598042214744403e-01
2.428286697706760755e-01,4.313833917688307262e-01
2.428646030854197946e-01,4.324658211167847210e-01
2.428991560524923488e-01,4.335364849283478983e-01
2.429338626355181940e-01,4.343483069393133666e-01
2.429680705810577379e-01,4.352895498505776617e-01
2.430022034529599750e-01,4.362425582982328298e-01
2.430268388879652797e-01,4.371132079911523305e-01
2.430597789238875261e-01,4.378544367837729490e-01
2.430839249940675018e-01,4.387015554039108700e-01
2.431180462498050421e-01,4.398428124338188416e-01
2.431422955243534023e-01,4.409370073181636540e-01
2.431663001572048621e-01,4.420194366661175933e-01
2.431995806607878396e-01,4.430783349412899530e-01
2.432233690969787254e-01,4.442784196531520124e-01
2.432570738693151657e-01,4.453490834647151342e-01
2.432809768045063326e-01,4.466785890768760203e-01
2.433151659294674474e-01,4.475257076970138859e-01
2.433391169071652538e-01,4.490787585006000282e-01
2.433653651433398402e-01,4.501847189213356026e-01
2.433962356572916264e-01,4.513848036331976621e-01
2.434193914516802337e-01,4.524084052991975691e-01
2.434362490051333872e-01,4.535614278654964138e-01
2.434554340117567328e-01,4.548203402593123945e-01
2.434796436177366630e-01,4.562910323081629249e-01
2.435009401915710914e-01,4.573616961197261022e-01
2.435259043610094043e-01,4.587382638774501475e-01
2.435759287756600333e-01,4.591147610419559211e-01
2.436496889410022515e-01,4.594912582064616391e-01
2.964699254730951417e-01,4.598677553709673571e-01
2.965715983623862240e-01,4.602560180718638927e-01
2.966055369009823472e-01,4.614913993928983493e-01
2.966309249427112604e-01,4.631032778784384685e-01
2.966614415036594732e-01,4.643151281266912900e-01
2.966876626999503941e-01,4.656563992752429382e-01
2.967116139579240031e-01,4.668564839871049976e-01
2.967457998817757403e-01,4.682330517448290430e-01
2.967763648059140724e-01,4.695625573569899291e-01
2.968046381221722818e-01,4.707155799232887183e-01
2.968395221837649700e-01,4.719744923171047546e-01
2.968632149549732535e-01,4.728569075464150173e-01
2.968958089457462979e-01,4.738805092124149798e-01
2.969183470795921931e-01,4.748217521236793304e-01
2.969437915859141075e-01,4.759747746899781196e-01
2.969704311591581103e-01,4.771983904746217586e-01
2.970010555088242743e-01,4.781631644586676888e-01
2.970349075198885913e-01,4.791514695154951986e-01
2.970610714825283605e-01,4.800809468903687316e-01
2.971051437206789769e-01,4.811986728474951236e-01
2.971420821617415386e-01,4.822222745134950861e-01
2.971867753205070795e-01,4.829987999152881573e-01
2.972195484770906448e-01,4.836223733440007666e-01
2.972581309228972124e-01,4.846224439372190940e-01
2.973052087078292827e-01,4.857166388215638508e-01
2.973405492936237460e-01,4.865519919053109543e-01
2.973837492448383468e-01,4.874579382074028522e-01
2.974300960505632530e-01,4.884227121914487824e-01
2.974738434314527780e-01,4.894110172482763477e-01
2.975255753951205895e-01,4.902346047956326336e-01
2.975807231691712795e-01,4.909993646610348872e-01
2.976450797523472191e-01,4.916935313080923464e-01
3.024007909645881620e-01,4.924935877826669972e-01
3.024708272125525843e-01,4.931406922841612417e-01
3.025283541650392038e-01,4.937172035673106363e-01
3.025770267597222007e-01,4.945054945054945250e-01
3.026214858265219299e-01,4.953643786620232081e-01
3.026635780102354678e-01,4.963879803280231706e-01
3.027000445315980448e-01,4.973292232392874657e-01
3.027315134079894277e-01,4.981763418594253867e-01
3.027785680569500260e-01,4.989999294067816726e-01
3.028169150614451466e-01,4.998823446360919354e-01
3.028640372250313018e-01,5.009177118384827709e-01
3.029087393076218548e-01,5.018824858225287011e-01
3.029449465903905070e-01,5.026590112243217723e-01
3.029801260361519866e-01,5.033884744805515732e-01
3.030141105183370431e-01,5.042355931006894387e-01
3.030394861495999681e-01,5.050356495752641450e-01
3.030837621644144608e-01,5.058945337317928281e-01
3.031075797518967274e-01,5.068828387886203934e-01
3.031309374784463273e-01,5.077534884815398941e-01
3.031545855374873089e-01,5.088006212203214362e-01
3.031886866619148968e-01,5.099536437866202254e-01
3.032123506976691640e-01,5.108595900887121788e-01
3.032367703169758233e-01,5.118361296091489265e-01
3.032698175376391525e-01,5.128714968115396511e-01
3.032938703306931050e-01,5.137774431136316045e-01
3.033188028743727394e-01,5.145774995882061997e-01
3.033490382865233759e-01,5.155658046450337650e-01
3.033758848351741921e-01,5.168129515024589837e-01
3.034100685157803401e-01,5.178718497776313434e-01
3.034314058689813187e-01,5.186601407158152321e-01
3.034551807948360214e-01,5.199778807915852452e-01
3.034790810137233397e-01,5.208720615572863810e-01
3.035031121948950084e-01,5.220603807327576229e-01
3.035265701684153328e-01,5.230957479351483475e-01
3.035551329046481950e-01,5.235546038543896774e-01
3.036321407949293949e-01,5.239428665552862130e-01
3.564779053023792166e-01,5.243075981834012245e-01
3.565801599444229364e-01,5.246723298115161249e-01
3.566135270846737537e-01,5.255547450408264432e-01
3.566426691068957933e-01,5.268960161893780914e-01
3.566758030560301940e-01,5.280490387556768805e-01
3.567006026140540076e-01,5.293550132950560760e-01
3.567312998003402402e-01,5.302491940607572118e-01
3.567689657259720537e-01,5.313786855542743659e-01
3.568048829269354627e-01,5.324375838294468366e-01
3.568498850352186391e-01,5.334258888862742909e-01
3.568738564042417405e-01,5.342847730428029740e-01
3.568980392397291812e-01,5.352260159540673801e-01
3.569316946218570319e-01,5.363084453020212639e-01
3.569656701406820343e-01,5.374849989411016882e-01
3.569996884741288845e-01,5.382968209520672120e-01
3.570246518677044900e-01,5.392615949361131422e-01
3.570492953069936970e-01,5.403910864296302963e-01
3.570841793685897159e-01,5.411676118314233674e-01
3.571184584695041853e-01,5.419441372332164386e-01
3.571553956208251002e-01,5.426971315622278746e-01
3.571904331761954765e-01,5.434501258912394217e-01
3.572248376559489236e-01,5.441795891474692226e-01
3.572703956157552430e-01,5.449443490128714762e-01
3.573167397792154087e-01,5.456973433418829122e-01
3.573632518613412135e-01,5.464268065981128242e-01
3.574160448664237544e-01,5.472739252182506897e-01
3.574784270725411828e-01,5.481916370567334607e-01
3.575353609491527251e-01,5.489916935313080559e-01
3.575958122719702370e-01,5.497446878603196030e-01
3.576762324758581135e-01,5.504035578982046095e-01
3.624563248541018412e-01,5.512624420547332926e-01
3.625245125506226795e-01,5.519213120926182992e-01
3.625885023923464123e-01,5.526037132032849408e-01
3.626572769785690875e-01,5.535567216509400534e-01
3.627025139554634903e-01,5.543214815163423070e-01
3.627529649379152010e-01,5.552038967456526253e-01
3.627941228953290853e-01,5.559215944654917196e-01
3.628537370632128889e-01,5.568157752311927444e-01
3.628960600668679204e-01,5.575805350965951090e-01
3.629348609322685659e-01,5.582276395980892980e-01
3.629804463300301265e-01,5.589571028543190989e-01
3.630154773160054749e-01,5.599218768383650291e-01
3.630499930128860964e-01,5.606513400945949410e-01
3.630752394324643362e-01,5.614278654963880122e-01
3.631086977945419125e-01,5.623926394804339424e-01
3.631417197044284340e-01,5.632044614913993552e-01
3.631666434153002498e-01,5.643457185213074379e-01
3.632121461886428371e-01,5.652987269689625505e-01
3.632378196379726365e-01,5.662282043438360279e-01
3.632709455326599279e-01,5.670753229639738935e-01
3.633060111643615642e-01,5.679342071205025766e-01
3.633520694017222663e-01,5.690048709320657538e-01
3.633823642803213350e-01,5.699343483069393423e-01
3.634186041669895673e-01,5.708991222909852725e-01
3.634440628470669843e-01,5.719344894933759971e-01
3.634708851585322087e-01,5.727580770407323385e-01
3.635029631223607449e-01,5.739463962162034694e-01
3.635244335460896536e-01,5.747229216179965405e-01
3.635635463587250094e-01,5.757229922112149234e-01
3.636647753643695857e-01,5.760994893757206414e-01
4.165767199876935223e-01,5.764759865402263594e-01
4.166316002524528272e-01,5.773466362331458601e-01
4.166633842960332235e-01,5.782643480716286311e-01
4.166846331628926148e-01,5.792055909828929261e-01
4.167118611270526074e-01,5.800880062122032443e-01
4.167454374954082663e-01,5.810410146598583569e-01
4.167823195884345910e-01,5.820175541802951047e-01
4.168172036500272792e-01,5.828764383368237878e-01
4.168545016215252641e-01,5.837470880297432885e-01
4.168945907813403906e-01,5.845471445043179948e-01
4.169218616606651384e-01,5.856531049250535137e-01
4.169566157185866651e-01,5.867355342730075085e-01
4.169922554969085482e-01,5.875944184295361916e-01
4.170275271960766084e-01,5.887356754594441632e-01
4.170717904175313961e-01,5.898886980257429524e-01
4.170982123868904878e-01,5.907475821822716355e-01
4.171413660221057196e-01,5.916535284843635889e-01
4.171800023380373146e-01,5.923241640586394130e-01
4.172224729321255543e-01,5.929830340965244195e-01
4.172733457205041185e-01,5.936889662799726963e-01
4.173187028736924375e-01,5.944066639998117907e-01
4.173753486355352704e-01,5.951949549379955684e-01
4.174334887381925263e-01,5.960185424853519098e-01
4.174911019396138068e-01,5.968421300327081402e-01
4.175454994820793075e-01,5.974892345342024402e-01
4.176126181744466148e-01,5.982304633268230587e-01
4.224017284719117082e-01,5.990187542650069474e-01
4.225144070216008130e-01,5.996540932301103188e-01
4.225937135346691242e-01,6.002541355860413486e-01
4.226472382488782875e-01,6.009953643786620781e-01
4.226930146172425129e-01,6.017483587076735141e-01
4.227499036995108206e-01,6.026307739369838323e-01
4.227896325226554453e-01,6.032543473656963862e-01
4.228536098277324573e-01,6.039955761583170046e-01
4.229187938643874656e-01,6.047603360237193693e-01
4.229578901406139124e-01,6.053839094524319231e-01
4.229929366348905706e-01,6.060663105630985648e-01
4.230389970506354125e-01,6.070075534743628598e-01
4.230735971202748136e-01,6.077958444125467485e-01
4.231092656371981953e-01,6.087253217874203370e-01
4.231432929871159487e-01,6.095606748711673850e-01
4.231777308807094240e-01,6.103136692001788211e-01
4.232134686655675271e-01,6.113019742570063864e-01
4.232591443778299656e-01,6.123726380685695636e-01
4.232964085625046113e-01,6.131726945431442699e-01
4.233279695451119817e-01,6.138786267265924357e-01
4.233648403180667597e-01,6.147963385650752066e-01
4.234029796629956710e-01,6.155846295032590954e-01
4.234446061031038600e-01,6.163729204414428731e-01
4.234879683270387218e-01,6.173965221074428911e-01
4.235191545258054635e-01,6.183495305550980037e-01
4.235505715417742234e-01,6.194319599030519985e-01
4.237032590251277320e-01,6.199378779678565987e-01
4.766065267973140784e-01,6.203496717415346584e-01
4.766439567858526960e-01,6.210438383885921176e-01
4.766827910458171225e-01,6.223380473915806066e-01
4.767169127595416445e-01,6.230322140386380658e-01
4.767582901633282688e-01,6.237852083676495019e-01
4.767950893538963619e-01,6.247264512789137969e-01
4.768525564652859039e-01,6.257029907993505446e-01
4.769002831636159900e-01,6.265854060286608629e-01
4.769448608514370580e-01,6.275737110854884282e-01
4.769802530316169520e-01,6.284090641692354762e-01
4.770170461882317081e-01,6.291267618890745705e-01
4.770601124948459226e-01,6.299150528272583482e-01
4.770955249716568591e-01,6.306445160834882602e-01
4.771542873564948994e-01,6.314563380944536730e-01
4.771997682829248744e-01,6.321152081323387906e-01
4.772449112836757434e-01,6.327976092430054322e-01
4.773156352972363070e-01,6.335153069628444156e-01
4.773669892559267991e-01,6.341977080735110572e-01
4.774096132778804513e-01,6.348448125750052462e-01
4.774662624158443336e-01,6.355507447584535230e-01
4.775362984564779367e-01,6.364684565969362939e-01
4.776284762358823377e-01,6.372332164623385475e-01
4.824509207994714943e-01,6.378803209638327365e-01
4.825443254052813602e-01,6.384450667105913135e-01
4.826211525811757719e-01,6.389509847753959138e-01
4.826686913584937733e-01,6.397157446407981674e-01
4.827156050807190901e-01,6.403275525331200146e-01
4.827729716713752284e-01,6.409864225710050212e-01
4.828299517823197995e-01,6.415276372449819631e-01
4.829004253871183039e-01,6.422100383556486047e-01
4.829684583514420870e-01,6.428336117843612696e-01
4.830156627472892428e-01,6.435748405769818881e-01
4.830518052298926612e-01,6.442690072240393473e-01
4.830864570535631231e-01,6.448690495799703770e-01
4.831325259907714997e-01,6.456338094453726306e-01
4.831679211793848960e-01,6.463279760924300898e-01
4.832144304929353318e-01,6.470692048850507083e-01
4.832602787982109849e-01,6.479633856507518441e-01
4.833175466386474550e-01,6.487399110525449153e-01
4.833533224773223225e-01,6.495046709179471689e-01
4.833991320244712675e-01,6.502223686377861522e-01
4.834498454327174066e-01,6.512930324493493295e-01
4.835029338615470795e-01,6.521989787514412829e-01
4.835392944546068605e-01,6.531519871990963955e-01
4.835791453693316644e-01,6.539167470644986491e-01
5.365748634020117702e-01,6.543050097653951847e-01
5.366546463349319840e-01,6.549756453396710087e-01
5.366825455460699779e-01,6.556698119867284680e-01
5.367206316311656789e-01,6.562816198790503153e-01
5.367714329641426474e-01,6.571169729627973632e-01
5.368291032332661583e-01,6.581288090924065637e-01
5.368762812600080814e-01,6.588582723486363646e-01
5.369337429036646903e-01,6.599877638421535186e-01
5.369921881931827290e-01,6.607760547803374074e-01
5.370384515112691659e-01,6.617525943007741551e-01
5.370959567237043597e-01,6.624820575570040670e-01
5.371547561101575052e-01,6.631409275948890736e-01
5.372044671698411600e-01,6.638586253147280569e-01
5.372632854810410752e-01,6.644586676706590866e-01
5.373414020812661285e-01,6.650822410993717515e-01
5.374344262455160726e-01,6.656940489916934878e-01
5.375014912738002026e-01,6.664235122479233997e-01
5.375623344713620355e-01,6.670588512130267711e-01
5.376637050938382067e-01,6.675765348142221889e-01
5.425185329935483525e-01,6.681648116337624010e-01
5.425861808783138951e-01,6.686824952349577078e-01
5.426691601121563790e-01,6.693531308092336429e-01
5.427251755873097050e-01,6.700120008471186495e-01
5.427726490157713801e-01,6.706002776666588616e-01
5.428313739321943832e-01,6.712591477045438682e-01
5.429002032953167411e-01,6.717885968421299925e-01
5.429710345657107196e-01,6.723768736616702046e-01
5.430393000603261910e-01,6.731651645998540934e-01
5.430862906535394163e-01,6.739534555380379821e-01
5.431330936290279521e-01,6.746005600395321711e-01
5.431796928931120760e-01,6.754359131232793301e-01
5.432266690839793188e-01,6.762242040614631078e-01
5.432716685865834894e-01,6.770124949996469965e-01
5.433197873391493182e-01,6.777184271830952733e-01
5.433643621980366323e-01,6.783184695390263030e-01
5.434031965897656580e-01,6.789773395769113096e-01
5.434577408807861332e-01,6.797773960514860159e-01
5.435073173806714841e-01,6.806833423535778582e-01
5.435507650450410733e-01,6.814245711461985877e-01
5.436425981513437478e-01,6.821305033296467535e-01
5.966558176235747801e-01,6.824952349577617650e-01
5.967019395478412314e-01,6.834011812598536073e-01
5.967392571397911460e-01,6.841306445160835192e-01
5.967958420639907224e-01,6.849071699178765904e-01
5.968537634624115906e-01,6.856954608560604791e-01
5.969232780678301875e-01,6.864955173306350744e-01
5.969805584630538675e-01,6.872720427324281456e-01
5.970384919702120818e-01,6.880250370614395816e-01
5.970732520745036798e-01,6.886250794173706113e-01
5.971319639440431093e-01,6.893192460644280706e-01
5.971897075732629512e-01,6.900016471750947122e-01
5.972470525959733267e-01,6.906016895310257420e-01
5.973084370546710709e-01,6.911311386686118663e-01
5.973872849847428057e-01,6.916370567334164665e-01
5.974671999231695452e-01,6.922135680165658611e-01
5.975506605000457938e-01,6.927547826905429140e-01
5.976558273892762507e-01,6.932136386097842440e-01
6.025114808519077547e-01,6.938136809657152737e-01
6.025885219557991501e-01,6.944372543944278275e-01
6.026856657876561441e-01,6.950255312139680397e-01
6.027598783086646206e-01,6.956491046426807046e-01
6.028224165899864762e-01,6.961785537802668289e-01
6.029006720489776816e-01,6.967550650634162235e-01
6.029603774281083739e-01,6.972492175918300061e-01
6.030404033116198992e-01,6.979080876297150127e-01
6.030873945608883346e-01,6.985081299856460424e-01
6.031224452885852738e-01,6.991787655599218665e-01
6.031794437287962829e-01,6.998729322069793257e-01
6.032372772443561626e-01,7.004612090265195379e-01
6.032953107431093809e-01,7.011671412099678147e-01
6.033644756554634725e-01,7.018260112478528212e-01
6.034343511602824339e-01,7.024966468221286453e-01
6.034953741503568114e-01,7.031084547144503816e-01
6.035396057781705625e-01,7.037790902887263167e-01
6.035950616713381400e-01,7.045320846177377527e-01
6.566665139241101290e-01,7.049438783914158124e-01
6.567153276605663947e-01,7.055909828929101124e-01
6.567840532923818753e-01,7.065557568769560426e-01
6.568539627262703906e-01,7.072499235240135018e-01
6.569341065196188101e-01,7.077676071252088086e-01
6.570044976389255442e-01,7.086735534273007620e-01
6.570630816431433097e-01,7.093794856107490387e-01
6.571170320389607689e-01,7.099677624302892509e-01
6.571685142439148697e-01,7.105913358590018047e-01
6.572341970170153536e-01,7.111325505329787466e-01
6.573068895960398894e-01,7.116619996705649820e-01
6.573954297937550928e-01,7.120855589806339703e-01
6.574723149284522616e-01,7.125914770454384595e-01
6.575693960614964473e-01,7.132032849377603068e-01
6.576878160040250387e-01,7.138621549756453133e-01
6.625857722572653374e-01,7.143680730404499135e-01
6.626906657686087998e-01,7.149092877144268554e-01
6.627732057438617819e-01,7.155799232887026795e-01
6.629113969742356227e-01,7.160976068898980973e-01
6.630055123428907349e-01,7.166270560274843326e-01
6.630749537105784519e-01,7.172153328470245448e-01
6.631214657927009259e-01,7.177683130573923043e-01
6.631809881550998487e-01,7.184860107772312876e-01
6.632494877727379556e-01,7.191684118878979293e-01
6.633073661982036295e-01,7.198978751441278412e-01
6.633649495337268220e-01,7.203567310633691712e-01
6.634348199139450397e-01,7.210979598559897896e-01
6.635082548879966957e-01,7.216627056027484777e-01
6.635621472828501233e-01,7.221450925947714428e-01
6.636258076424339514e-01,7.226392451231851144e-01
7.166923341291275840e-01,7.231922253335529849e-01
7.167484129793877390e-01,7.237687366167023795e-01
7.168199481306836152e-01,7.245099654093229979e-01
7.168895944574593670e-01,7.251806009835988220e-01
7.169468963054892452e-01,7.257688778031390342e-01
7.170168808853205622e-01,7.262747958679436344e-01
7.170863764066898183e-01,7.268983692966561883e-01
7.171696423454754221e-01,7.276043014801044650e-01
7.172346657706779594e-01,7.281690472268630421e-01
7.173297444241633070e-01,7.286984963644492774e-01
7.174255523294459369e-01,7.291338212109089723e-01
7.175492443405112608e-01,7.297338635668400020e-01
7.176882847576859792e-01,7.303221403863802141e-01
7.226242195674176250e-01,7.308986516695296087e-01
7.227169131788674372e-01,7.314633974162881858e-01
7.228079779920160153e-01,7.321340329905640099e-01
7.229132792447784395e-01,7.326164199825869749e-01
7.230190432536276468e-01,7.331929312657363695e-01
7.231108610275316373e-01,7.337929736216673993e-01
7.231687945346898516e-01,7.343341882956444522e-01
7.232156319733040739e-01,7.350048238699202763e-01
7.232847268338038482e-01,7.356636939078052828e-01
7.233541817575894761e-01,7.362402051909546774e-01
7.234229875509023966e-01,7.367343577193684601e-01
7.235087236416559708e-01,7.372755723933454020e-01
7.235755740844507233e-01,7.378756147492764317e-01
7.765920722517472008e-01,7.384168294232533736e-01
7.767270572925522032e-01,7.389345130244487914e-01
7.768300096879710015e-01,7.395110243075981860e-01
7.769123914671394182e-01,7.400875355907475805e-01
7.769828084594432305e-01,7.406640468738969751e-01
7.770757849680187679e-01,7.413699790573452519e-01
7.771223447058173139e-01,7.420053180224486233e-01
7.771899366288226307e-01,7.424877050144715884e-01
7.772724380711121261e-01,7.429818575428853711e-01
7.773781611575092398e-01,7.434524789985175186e-01
7.774944413628237516e-01,7.439819281361037540e-01
7.776623240789676261e-01,7.445113772736898783e-01
7.826131016196485879e-01,7.451231851660117256e-01
7.827289686339600205e-01,7.456173376944255082e-01
7.828442423203330058e-01,7.463115043414829675e-01
7.829739477595537567e-01,7.468880156246323621e-01
7.830649047484095071e-01,7.473939336894368513e-01
7.831356207380235634e-01,7.478174929995058395e-01
7.832044702670781788e-01,7.484528319646093220e-01
7.832851303026622247e-01,7.492175918300115756e-01
7.833669398015075114e-01,7.497352754312068823e-01
7.834350405842471776e-01,7.503000211779654594e-01
7.835344444621128446e-01,7.508412358519425123e-01
7.836264804350989710e-01,7.513118573075746598e-01
8.367721360026036947e-01,7.518530719815516017e-01
8.368672227567441890e-01,7.526413629197354904e-01
8.369820084913215386e-01,7.531943431301032499e-01
8.370804582723673226e-01,7.537473233404711204e-01
8.371562339991706070e-01,7.543356001600113325e-01
8.372180446880911342e-01,7.547944560792526625e-01
8.373062966240002458e-01,7.553709673624020571e-01
8.374549708871342757e-01,7.558886509635974749e-01
8.375825882106613385e-01,7.563239758100571697e-01
8.425702340670343515e-01,7.569593147751606521e-01
8.427136369452631337e-01,7.574534673035743237e-01
8.428105442976424611e-01,7.579476198319881064e-01
8.429258010317891570e-01,7.583829446784479122e-01
8.430538650276986345e-01,7.587829729157352654e-01
8.431461280947516457e-01,7.592653599077582305e-01
8.432162570428070048e-01,7.597948090453443548e-01
8.433080822613792105e-01,7.603948514012753845e-01
8.434026568388519607e-01,7.609948937572064143e-01
8.435520931892459551e-01,7.614419841400569267e-01
8.438043921194204877e-01,7.618773089865167325e-01
8.967843236930339579e-01,7.624655858060569447e-01
8.968670352170537985e-01,7.630538626255970458e-01
8.969833261779847078e-01,7.635833117631832812e-01
8.970651421104836043e-01,7.640774642915970638e-01
8.971459381722413085e-01,7.646069134291831881e-01
8.972378096628530475e-01,7.650304727392521764e-01
8.973901778299098186e-01,7.655599218768384118e-01
8.975622373029290557e-01,7.661011365508153537e-01
9.025070557191844367e-01,7.665717580064475012e-01
9.027183194398552546e-01,7.671835658987693485e-01
9.028110130513050668e-01,7.676306562816198609e-01
9.029732268713430710e-01,7.680895122008611908e-01
9.031242684858920011e-01,7.686071958020566086e-01
9.032402991540688930e-01,7.691248794032520264e-01
9.033449732930687315e-01,7.697719839047462154e-01
9.034598683314587486e-01,7.703720262606772451e-01
9.035884616286060655e-01,7.709720686166082748e-01
9.567269551139134798e-01,7.714191589994587872e-01
9.568104649653508265e-01,7.720192013553898169e-01
9.569609586793648148e-01,7.726427747841023708e-01
9.570649937066810775e-01,7.730780996305621766e-01
9.571687582079274614e-01,7.735957832317574834e-01
9.572846252222422248e-01,7.741017012965620836e-01
9.575191036648711407e-01,7.745840882885850487e-01
9.626010926138373058e-01,7.751370684989529192e-01
9.627620320987445579e-01,7.755841588818034316e-01
9.629021759006878289e-01,7.760547803374355791e-01
9.630663892364554890e-01,7.765724639386309969e-01
9.631938429521968992e-01,7.771254441489987563e-01
9.632792523233524307e-01,7.776901898957573334e-01
9.633679979921694336e-01,7.781372802786079568e-01
9.635298572937045503e-01,7.786784949525848987e-01
9.637903807211123386e-01,7.791138197990445935e-01
1.016852216673468368e+00,7.796668000094124640e-01
1.017007013141552063e+00,7.802080146833894059e-01
1.017089947690786866e+00,7.806786361390215534e-01
1.017180813663020045e+00,7.811963197402169712e-01
1.017319854080196428e+00,7.816434101230674836e-01
1.017528414705959339e+00,7.820434383603548367e-01
1.022671344126834247e+00,7.825258253523778018e-01
1.022845801025168422e+00,7.830199778807915845e-01
1.023042882170956513e+00,7.834905993364237320e-01
1.023194311705859505e+00,7.840435795467914915e-01
1.023275418615881005e+00,7.845494976115960917e-01
1.023403350807431389e+00,7.851377744311363038e-01
1.023576672853093728e+00,7.856436924959409041e-01
1.076787334568016785e+00,7.861496105607455043e-01
1.076961257075006451e+00,7.867261218438948989e-01
1.077100175506664481e+00,7.871614466903545937e-01
1.077204908610352341e+00,7.875967715368143995e-01
1.077356136313349477e+00,7.880203308468832768e-01
1.077593826500935048e+00,7.885144833752970595e-01
1.082673378895116389e+00,7.890556980492741124e-01
1.082880558637177026e+00,7.894910228957338072e-01
1.083125016354179460e+00,7.899381132785843196e-01
1.083242180970278579e+00,7.903616725886533079e-01
1.083383089215047557e+00,7.907617008259406610e-01
1.083542381502461405e+00,7.911970256724003558e-01
1.083681421919637788e+00,7.917147092735957736e-01
1.136869566525053887e+00,7.921382685836647619e-01
1.137043330720323153e+00,7.925618278937336392e-01
1.137193337871776899e+00,7.930324493493657867e-01
1.137334461597355739e+00,7.934442431230439574e-01
1.137636790131171693e+00,7.938207402875496754e-01
1.142765257576189963e+00,7.942913617431818230e-01
1.142964132978181446e+00,7.947737487352047880e-01
1.143138523573709042e+00,7.951973080452737763e-01
1.143287874792947578e+00,7.956561639645151063e-01
1.143392223137515984e+00,7.961150198837565473e-01
1.143589197061850582e+00,7.966209379485610365e-01
1.196822629063662990e+00,7.971268560133656367e-01
1.196985245999673264e+00,7.976210085417794193e-01
1.197164096412764334e+00,7.980916299974115669e-01
1.197332847042615889e+00,7.985269548438713727e-01
1.197602374823240057e+00,7.988916864719862732e-01
1.202728742874582535e+00,7.993623079276184207e-01
1.202929223833927974e+00,7.997976327740781155e-01
1.203115455829882219e+00,8.002094265477562862e-01
1.203276141944298328e+00,8.006565169306069096e-01
1.203419585673466408e+00,8.011506694590205813e-01
1.203608292751037201e+00,8.016448219874343639e-01
1.256846674336162817e+00,8.021272089794573290e-01
1.257101581767652299e+00,8.026566581170435644e-01
1.257229580671796576e+00,8.030331552815492824e-01
1.257381911186806756e+00,8.034449490552274531e-01
1.262640025051807724e+00,8.040332258747676653e-01
1.262958229439616886e+00,8.044332541120550184e-01
1.263149183621430360e+00,8.048685789585147132e-01
1.263347785815041036e+00,8.053392004141468608e-01
1.263509759320622372e+00,8.058098218697790083e-01
1.316835862975492821e+00,8.063392710073652436e-01
1.317090463819879931e+00,8.068334235357790263e-01
1.317241090938487957e+00,8.072805139186295387e-01
1.317519171772838948e+00,8.076923076923077094e-01
1.322675253909763704e+00,8.081393980751582218e-01
1.322929558012700957e+00,8.085864884580088452e-01
1.323174737723123329e+00,8.090335788408593576e-01
1.323347980336163632e+00,8.094806692237098700e-01
1.323528300940012281e+00,8.099042285337788583e-01
1.376795859011118450e+00,8.103277878438478465e-01
1.377032999066387653e+00,8.108337059086523357e-01
1.377267143945120065e+00,8.113043273642844833e-01
1.377452616817318898e+00,8.117043556015718364e-01
1.382768416274875900e+00,8.121867425935948015e-01
1.383092206775052846e+00,8.125750052944913371e-01
1.383312991242148238e+00,8.129632679953878727e-01
1.383534071555244660e+00,8.134221239146293136e-01
1.436824504078310083e+00,8.138927453702614612e-01
1.437048356367898183e+00,8.144339600442384031e-01
1.437213179403031837e+00,8.148575193543073913e-01
1.437415828967281151e+00,8.152340165188131094e-01
1.442800877209907684e+00,8.156693413652728042e-01
1.443163491857066827e+00,8.160693696025601573e-01
1.443373516792756384e+00,8.164929289126291456e-01
1.443597646432477344e+00,8.169047226863073163e-01
1.496884259652059290e+00,8.173635786055486463e-01
1.497164017206313424e+00,8.177753723792268170e-01
1.497302958198916123e+00,8.182577593712497821e-01
1.502688246872181388e+00,8.186460220721463177e-01
1.503156417333851191e+00,8.191048779913876476e-01
1.503383448958056645e+00,8.195754994470197952e-01
1.503674747177152771e+00,8.200578864390427603e-01
1.556942353478798502e+00,8.204814457491117485e-01
1.557219792550273318e+00,8.209050050591806258e-01
1.557613740398937630e+00,8.213285643692496141e-01
1.562896541647682547e+00,8.219050756523990087e-01
1.563292796846016408e+00,8.223404004988587035e-01
1.563522958128895635e+00,8.228463185636633037e-01
1.616860801718963403e+00,8.232581123373414744e-01
1.617139932756297416e+00,8.236463750382380100e-01
1.617379696413765444e+00,8.241169964938701575e-01
1.622828224796681429e+00,8.245523213403298524e-01
1.623175477933423316e+00,8.249405840412263879e-01
1.623419146569680116e+00,8.253523778149045587e-01
1.623697997829016693e+00,8.257524060521919118e-01
1.677023131071486706e+00,8.261641998258700825e-01
1.677336037423573956e+00,8.266112902087205949e-01
1.677695784816281011e+00,8.270348495187895832e-01
1.683048840877540142e+00,8.274701743652492780e-01
1.683364422761018941e+00,8.279054992117090839e-01
1.683552244007241461e+00,8.283761206673412314e-01
1.736896771171183573e+00,8.287761489046285845e-01
1.737203716965921574e+00,8.292232392874790969e-01
1.737591466908563920e+00,8.296820952067204269e-01
1.742968014163786439e+00,8.301762477351342095e-01
1.743293383544896047e+00,8.306233381179848330e-01
1.743536884077220295e+00,8.310351318916628927e-01
1.796920413327709465e+00,8.315057533472951512e-01
1.797266194663870165e+00,8.319057815845823933e-01
1.797538067893251323e+00,8.323175753582605640e-01
1.802933308041998473e+00,8.328470244958467994e-01
1.803374560543439253e+00,8.332823493423064942e-01
1.803582020752717563e+00,8.337412052615478242e-01
1.856932468782800383e+00,8.341412334988351773e-01
1.857319175906303466e+00,8.345530272725133480e-01
1.857679623929590740e+00,8.349412899734098836e-01
1.863063221814708070e+00,8.354001458926512136e-01
1.863366147279900131e+00,8.358472362755018370e-01
1.863572705646138195e+00,8.362825611219615318e-01
1.916834293626885621e+00,8.366825893592488850e-01
1.917228735637750869e+00,8.371414452784902149e-01
1.917456298941613291e+00,8.375532390521683856e-01
1.922807395162129396e+00,8.380356260441913507e-01
1.923306311376178357e+00,8.384591853542603390e-01
1.923491010546576341e+00,8.388474480551568746e-01
1.976910041983716004e+00,8.392592418288349343e-01
1.977211487124476808e+00,8.396828011389039226e-01
1.977477981257399486e+00,8.401181259853636174e-01
1.982806779244206119e+00,8.405534508318234233e-01
1.983190225063026224e+00,8.409417135327199588e-01
1.983422478886556206e+00,8.414476315975245591e-01
1.983770345095897669e+00,8.418594253712026187e-01
2.037262569146162772e+00,8.423300468268348773e-01
2.037485181916753429e+00,8.427183095277314129e-01
2.042969454839490773e+00,8.432359931289267196e-01
2.043410131572098720e+00,8.437066145845588672e-01
2.043608995968718922e+00,8.442242981857542850e-01
2.097061797513195547e+00,8.446949196413864325e-01
2.097434444282820998e+00,8.450831823422829681e-01
2.102759345180158057e+00,8.455067416523519563e-01
2.103260624106439547e+00,8.459420664988116512e-01
2.103457578696721342e+00,8.463891568816622746e-01
2.103694659905772646e+00,8.467891851189496277e-01
2.157109220931005211e+00,8.472127444290185050e-01
2.157409867309795892e+00,8.476245382026966757e-01
2.162804325403472561e+00,8.481186907311104584e-01
2.163250618536198822e+00,8.485187189683978115e-01
2.163481298859792012e+00,8.489893404240299590e-01
2.163781545916252380e+00,8.493540720521448595e-01
2.217158527252657052e+00,8.497776313622138478e-01
2.217453023312343952e+00,8.501894251358919075e-01
2.222880668467877463e+00,8.506600465915240550e-01
2.223365200714344514e+00,8.511306680471563135e-01
2.223576264611527797e+00,8.515895239663976435e-01
2.223910475566412082e+00,8.519895522036849966e-01
2.277227598255609387e+00,8.524484081229263266e-01
2.277619365442884014e+00,8.528837329693860214e-01
2.282970848881296089e+00,8.533896510341906216e-01
2.283297602327854392e+00,8.538132103442596099e-01
2.283509234241549724e+00,8.542955973362825750e-01
2.283781698985349884e+00,8.547662187919147225e-01
2.337238601479356692e+00,8.552133091747652349e-01
2.337585074092251691e+00,8.556603995576158583e-01
2.343134590895240343e+00,8.560957244040755532e-01
2.343437073017480277e+00,8.565192837141445414e-01
2.343842692362778646e+00,8.569310774878227122e-01
2.397261691581551890e+00,8.573899334070640421e-01
2.397590957504728948e+00,8.578134927171329194e-01
2.402972267361462855e+00,8.582958797091559955e-01
2.403367620059531973e+00,8.586841424100524200e-01
2.403542779492846559e+00,8.590841706473397732e-01
2.403914137024505404e+00,8.595312610301903966e-01
2.457238410556636055e+00,8.599430548038684563e-01
2.457470677369535395e+00,8.603901451867190797e-01
2.462935302087975842e+00,8.608490011059604097e-01
2.463379362315223364e+00,8.612607948796385804e-01
2.463624661465732224e+00,8.617431818716615455e-01
2.517076665490262322e+00,8.621785067181212403e-01
2.517372863649809833e+00,8.626373626373626813e-01
2.517693107607695158e+00,8.630138598018683993e-01
2.523125020444167532e+00,8.635080123302821820e-01
2.523461581731108794e+00,8.639198061039602416e-01
2.523697081828478517e+00,8.643668964868108651e-01
2.577077134243924483e+00,8.648022213332705599e-01
2.577395190310113993e+00,8.652257806433395482e-01
2.582882071660999479e+00,8.657787608537073076e-01
2.583310990330747625e+00,8.662023201637762959e-01
2.583533292277103932e+00,8.666376450102359907e-01
2.583809007775506039e+00,8.670965009294773207e-01
2.637288783463429986e+00,8.675671223851095792e-01
2.637494724249111577e+00,8.679553850860061148e-01
2.642893348753712512e+00,8.685201308327646919e-01
2.643357867053649279e+00,8.690142833611784745e-01
2.643531395694812325e+00,8.694260771348565342e-01
2.643739956320578788e+00,8.698614019813163400e-01
2.697147591959836443e+00,8.702614302186036932e-01
2.697414086092755792e+00,8.707320516742358407e-01
2.697692166927106783e+00,8.711673765206955355e-01
2.703334890524147216e+00,8.716027013671553414e-01
2.703556100881262303e+00,8.720144951408335121e-01
2.703740425074241394e+00,8.724145233781207542e-01
2.757131277430369121e+00,8.728616137609713777e-01
2.757437187982700433e+00,8.733440007529943427e-01
2.757694982622344249e+00,8.737440289902816959e-01
2.763138272422107633e+00,8.742381815186954785e-01
2.763485986396414518e+00,8.746735063651551734e-01
2.763659786917886052e+00,8.751558933571781385e-01
2.764006554879960831e+00,8.755206249852930389e-01
2.817347999492532118e+00,8.759441842953620272e-01
2.817597535953804577e+00,8.763442125326493803e-01
2.822976640287098160e+00,8.769442548885804101e-01
2.823371603870147517e+00,8.773678141986492873e-01
2.823595191991787878e+00,8.778737322634538875e-01
2.823767039506372978e+00,8.782619949643504231e-01
2.877174512653722260e+00,8.786855542744194114e-01
2.877485012562328581e+00,8.790973480480974711e-01
2.882973801780330358e+00,8.795679695037297297e-01
2.883330348433905232e+00,8.799915288137986069e-01
2.883544857410894835e+00,8.803797915146951425e-01
2.883789978827961953e+00,8.807915852883733132e-01
2.937289078923879693e+00,8.812386756712238256e-01
2.937545680973090434e+00,8.817210626632467907e-01
2.942952120827202478e+00,8.821799185824881206e-01
2.943255658628774363e+00,8.825799468197754738e-01
2.943499747068336614e+00,8.830035061298444621e-01
2.943729938428516490e+00,8.834858931218674272e-01
2.944101158925588102e+00,8.838859213591547803e-01
2.997266379118174839e+00,8.843800738875685630e-01
2.997486480432179246e+00,8.848389298068098929e-01
2.997697345705310212e+00,8.853448478716144932e-01
3.003174899285387056e+00,8.858272348636374582e-01
3.003464688008199879e+00,8.862390286373156290e-01
3.003673248633961457e+00,8.866508224109936886e-01
3.004067196482627100e+00,8.870273195754994067e-01
3.057371106388998783e+00,8.874744099583500301e-01
3.057567012116677141e+00,8.878862037320280898e-01
3.063117658786732811e+00,8.883921217968326900e-01
3.063407223254706047e+00,8.888392121796833134e-01
3.063618907079368459e+00,8.892274748805798490e-01
3.063824696127370739e+00,8.896980963362119965e-01
3.117171437835422498e+00,8.901687177918441440e-01
3.117444845508567486e+00,8.906864013930395618e-01
3.117672274799878629e+00,8.911099607031084391e-01
3.123141849587150354e+00,8.917100030590394688e-01
3.123511972321249885e+00,8.921570934418899812e-01
3.123701854398878375e+00,8.926041838247406046e-01
3.124072624470669801e+00,8.930630397439819346e-01
3.177402032242438334e+00,8.934513024448784702e-01
3.177637983449248082e+00,8.938630962185566409e-01
3.183151818263196819e+00,8.944043108925335828e-01
3.183503856020656997e+00,8.948396357389933886e-01
3.183725672226881187e+00,8.952631950490622659e-01
3.237221783742189718e+00,8.956749888227404366e-01
3.237522585188595592e+00,8.961926724239358544e-01
3.243060862728779359e+00,8.966397628067863668e-01
3.243339993766114926e+00,8.970397910440737199e-01
3.243604855120295838e+00,8.974868814269242323e-01
3.243761164592048551e+00,8.979339718097748557e-01
3.297224482249392352e+00,8.983575311198437330e-01
3.297552563321751506e+00,8.988046215026943564e-01
3.297716648723692412e+00,8.992634774219356864e-01
3.303281644553611507e+00,8.996635056592230395e-01
3.303629245596547470e+00,9.000752994329010992e-01
3.303826219520878738e+00,9.004988587429700875e-01
3.357233855160138170e+00,9.009812457349930526e-01
3.357505613831546221e+00,9.013812739722804057e-01
3.357682957883080022e+00,9.018401298915217357e-01
3.363235766501547985e+00,9.022401581288090888e-01
3.363517671807466414e+00,9.026754829752688947e-01
3.363768754767390234e+00,9.031225733581194071e-01
3.364151315948307186e+00,9.035696637409699195e-01
3.417511997203996899e+00,9.039932230510389077e-01
3.423003878837683978e+00,9.044167823611078960e-01
3.423328928866660181e+00,9.048521072075675908e-01
3.423632161524326811e+00,9.053109631268089208e-01
3.423852729888356983e+00,9.057462879732687266e-01
3.477257387040224579e+00,9.062169094289008742e-01
3.477570807008969478e+00,9.066992964209238393e-01
3.483271464113164573e+00,9.072169800221192570e-01
3.483631874077141255e+00,9.076287737957973167e-01
3.483854824332385469e+00,9.080876297150387577e-01
3.537288263296641144e+00,9.086053133162340645e-01
3.537702540034617371e+00,9.090641692354753944e-01
3.543399386582570365e+00,9.096171494458432649e-01
3.543723814222647928e+00,9.100054121467398005e-01
3.544010080596773360e+00,9.104877991387627656e-01
3.597421117397688217e+00,9.109231239852224604e-01
3.597695901164725374e+00,9.113937454408546079e-01
3.603468656286053395e+00,9.118761324328775730e-01
3.603748234072320145e+00,9.123349883521190140e-01
3.603969197571035288e+00,9.127467821257970737e-01
3.657352065942762742e+00,9.131585758994752444e-01
3.657666850537616199e+00,9.135468386003717800e-01
3.663389091906966932e+00,9.140527566651763802e-01
3.663805858639991087e+00,9.144763159752452575e-01
3.717297221029347121e+00,9.149234063580958809e-01
3.717584268725051544e+00,9.153587312045555757e-01
3.723214472238138839e+00,9.158646492693601759e-01
3.723578869306068739e+00,9.162999741158199818e-01
3.723820592650859407e+00,9.167352989622796766e-01
3.777164013226084194e+00,9.171823893451301890e-01
3.777598255332526911e+00,9.175824175824175422e-01
3.783297690709517713e+00,9.180412735016589831e-01
3.783750498050765465e+00,9.184648328117278604e-01
3.784165983891684348e+00,9.188766265854060311e-01
3.837559107345183573e+00,9.192766548226933843e-01
3.843357943902204532e+00,9.197708073511071669e-01
3.843844791077961620e+00,9.202414288067393144e-01
3.844300209627493636e+00,9.206532225804174852e-01
3.897685690966148808e+00,9.210885474268771800e-01
3.903413785805975866e+00,9.216297621008542329e-01
3.903737399422999577e+00,9.220180248017506575e-01
3.957335720906911547e+00,9.223827564298656689e-01
3.957704845763905244e+00,9.228298468127161813e-01
3.963520807810870572e+00,9.233122338047391464e-01
3.963810837205618220e+00,9.237122620420264996e-01
3.964178976854103809e+00,9.242299456432219174e-01
4.017644546000517458e+00,9.246652704896816122e-01
4.023390847603896425e+00,9.251476574817045773e-01
4.023761544553804193e+00,9.255829823281643831e-01
4.024041243451737415e+00,9.260065416382332604e-01
4.077653468539467418e+00,9.264183354119114311e-01
4.083438365469826969e+00,9.268771913311527610e-01
4.083809139915626218e+00,9.272772195684401142e-01
4.137368826708931024e+00,9.276654822693366498e-01
4.143148515237844443e+00,9.281243381885779797e-01
4.143590518285298785e+00,9.284890698166929912e-01
4.143879128877875573e+00,9.289008635903710509e-01
4.197484271225738084e+00,9.293008918276584041e-01
4.203198263085901942e+00,9.298303409652446394e-01
4.203671037005777045e+00,9.302303692025319926e-01
4.204011264635204803e+00,9.306539285126008698e-01
4.257611660910873397e+00,9.310774878226698581e-01
4.263706265863731026e+00,9.315481092783020056e-01
4.264008556592024490e+00,9.319481375155893588e-01
4.317602474115483702e+00,9.323128691437042592e-01
4.323460318253176560e+00,9.327246629173824299e-01
4.323873864586449400e+00,9.331129256182789655e-01
4.377622750543082475e+00,9.334776572463938660e-01
4.383593139743364731e+00,9.339247476292443784e-01
4.383964489956953869e+00,9.343365414029225491e-01
4.437555651918495769e+00,9.347248041038190847e-01
4.443475938096092648e+00,9.352071910958420498e-01
4.443942522293696129e+00,9.356189848695202205e-01
4.497454885257205603e+00,9.360660752523707329e-01
4.503315011007033242e+00,9.365131656352213563e-01
4.503777661086969530e+00,9.369837870908535038e-01
4.504117447945692021e+00,9.374308774737040162e-01
4.557683889970396862e+00,9.378191401746005518e-01
4.563651939663591506e+00,9.383015271666235169e-01
4.564009863869258332e+00,9.387015554039108700e-01
4.623245610328452493e+00,9.390898181048074056e-01
4.623865342223637320e+00,9.394898463420947587e-01
4.677545728091542898e+00,9.398898745793821119e-01
4.683651613632209276e+00,9.403487304986234419e-01
4.684254122106635165e+00,9.407252276631291599e-01
4.743328231458196598e+00,9.412076146551521250e-01
4.743802709504477910e+00,9.416076428924394781e-01
4.744335697770319271e+00,9.420076711297268313e-01
4.803479470165929577e+00,9.424782925853589788e-01
4.804113119557404943e+00,9.428547897498646968e-01
4.863329495609016284e+00,9.433371767418876619e-01
4.863876020809996703e+00,9.437607360519566502e-01
4.864301875173345557e+00,9.441725298256347099e-01
4.923317474305350494e+00,9.446078546720945157e-01
4.923975168901256971e+00,9.450078829093818689e-01
4.977712326507842455e+00,9.453961456102784044e-01
4.984045251836558776e+00,9.458550015295197344e-01
5.037696082985619661e+00,9.462432642304162700e-01
5.043888250103515603e+00,9.467256512224392351e-01
5.044291418094859480e+00,9.470786173141633180e-01
5.103401752227914479e+00,9.474551144786690360e-01
5.103978499154044002e+00,9.478316116431748650e-01
5.104477550709467515e+00,9.482316398804621072e-01
5.163632190258645061e+00,9.488081511636115017e-01
5.164257872135932459e+00,9.492081794008988549e-01
5.223517559707499203e+00,9.496317387109678432e-01
5.224060526619160427e+00,9.500082358754735612e-01
5.277592509845777435e+00,9.504082641127609143e-01
5.283945968704612639e+00,9.508788855683930619e-01
5.284627809800813480e+00,9.512553827328987799e-01
5.343568340080665280e+00,9.516789420429677682e-01
5.344143411382606956e+00,9.521025013530366454e-01
5.397693327682247855e+00,9.524672329811516569e-01
5.403888972704780080e+00,9.529613855095653285e-01
5.404351452808383804e+00,9.533849448196343168e-01
5.463518667012642105e+00,9.539143939572205522e-01
5.464121175487068882e+00,9.543144221945077943e-01
5.523438507332089742e+00,9.547732781137492353e-01
5.524018400418928110e+00,9.551733063510365884e-01
5.524480831985102647e+00,9.555615690519331240e-01
5.583800232634719585e+00,9.559968938983928188e-01
5.584391561817390937e+00,9.564086876720709895e-01
5.643554988655729687e+00,9.568910746640939546e-01
5.644182770092221801e+00,9.573146339741628319e-01
5.703461894104858487e+00,9.577264277478410026e-01
5.704070124219702720e+00,9.581382215215191733e-01
5.704609336705027900e+00,9.585029531496340738e-01
5.763958164932175166e+00,9.589265124597030621e-01
5.817728613168307916e+00,9.594324305245076623e-01
5.824029907607208401e+00,9.598324587617949044e-01
5.877728597572629887e+00,9.602913146810363454e-01
5.883964580777974795e+00,9.608325293550132873e-01
5.943510830340505535e+00,9.612796197378637997e-01
5.944258690680791268e+00,9.616678824387603353e-01
6.003765039193973863e+00,9.620914417488293235e-01
6.004588862327281618e+00,9.624797044497258591e-01
6.064076780729755534e+00,9.629503259053580067e-01
6.123570170108650679e+00,9.633621196790361774e-01
6.124290067984473396e+00,9.637621479163235305e-01
6.183907459969607778e+00,9.642092382991740429e-01
6.184721567666828790e+00,9.645739699272889434e-01
6.244450050893827431e+00,9.650210603101395668e-01
6.304085835514531055e+00,9.655387439113348735e-01
6.363828794560896007e+00,9.660681930489211089e-01
6.423607273981253307e+00,9.665505800409440740e-01
6.424325649469995625e+00,9.669388427418406096e-01
6.484061183984167975e+00,9.673388709791279627e-01
6.543835240132111153e+00,9.677506647528061334e-01
6.544684909912524162e+00,9.681624585264841931e-01
6.604347792581273247e+00,9.686566110548979758e-01
6.664061030351724924e+00,9.690566392921853289e-01
6.723887698583919104e+00,9.694684330658634996e-01
6.783678848705098297e+00,9.698684613031508528e-01
6.784404777561727329e+00,9.702684895404380949e-01
6.844461382215405010e+00,9.706920488505070832e-01
6.904397748932309398e+00,9.710685460150128012e-01
6.963993853911445875e+00,9.714685742523001544e-01
7.024175088421450219e+00,9.718568369531966900e-01
7.083798600033029302e+00,9.722568651904840431e-01
7.084903261613347603e+00,9.726333623549897611e-01
7.144521878283164540e+00,9.731157493470127262e-01
7.204135622140738882e+00,9.734804809751276267e-01
7.264546020347918187e+00,9.738687436760241622e-01
7.383813507332087411e+00,9.742570063769206978e-01
7.443906474660674455e+00,9.746688001505988685e-01
7.444918638036233105e+00,9.750688283878862217e-01
7.563988126149586932e+00,9.754335600160011222e-01
7.624485651661845331e+00,9.758335882532884753e-01
7.684769348783976106e+00,9.762336164905758285e-01
7.745078106526486650e+00,9.766101136550815465e-01
7.864002233580135837e+00,9.770101418923688996e-01
7.924189822772052416e+00,9.774101701296562528e-01
7.984744350394218593e+00,9.777749017577711532e-01
8.044937738898235935e+00,9.781631644586676888e-01
8.164107509297570786e+00,9.785631926959550420e-01
8.224814766838541402e+00,9.789279243240699424e-01
8.344519622896516609e+00,9.793632491705296372e-01
8.404902882053768565e+00,9.797632774078169904e-01
8.524800013510464680e+00,9.801515401087135260e-01
8.644237841213803009e+00,9.805280372732192440e-01
8.705216440172838688e+00,9.809162999741157796e-01
8.825046743620820422e+00,9.813280937477939503e-01
8.944715506003925398e+00,9.817045909122996683e-01
9.064687067677322574e+00,9.820810880768053863e-01
9.184227854542710290e+00,9.824458197049203978e-01
9.245180103007381689e+00,9.828223168694261158e-01
9.365075714274826879e+00,9.831988140339318338e-01
9.485311252125560699e+00,9.835753111984375519e-01
9.664715188137163793e+00,9.839282772901616347e-01
9.725240185816623750e+00,9.843047744546673528e-01
9.844888213456748360e+00,9.846812716191730708e-01
9.965071681424801042e+00,9.851048309292420591e-01
1.008502627212639879e+01,9.854577970209661419e-01
1.020483654621715885e+01,9.858695907946443127e-01
1.032486174762465225e+01,9.862578534955408482e-01
1.044519501041752996e+01,9.866461161964373838e-01
1.056445463636434745e+01,9.870461444337247370e-01
1.062541285205659314e+01,9.874461726710120901e-01
1.074509990000895421e+01,9.878579664446902608e-01
1.080548377852616504e+01,9.882579946819775030e-01
1.098466845548507465e+01,9.886697884556556737e-01
1.104547406683938604e+01,9.890580511565522093e-01
1.116542444960507652e+01,9.894110172482764032e-01
1.128522103442254476e+01,9.897639833400004861e-01
1.140465517811144913e+01,9.901757771136786568e-01
1.152465053784038496e+01,9.905758053509658989e-01
1.158574477975526129e+01,9.909405369790809104e-01
1.176532906476472284e+01,9.913052686071958108e-01
1.182555866061926153e+01,9.916935313080923464e-01
1.194564805800800045e+01,9.920582629362072469e-01
1.206580646329171813e+01,9.924582911734946000e-01
1.218549933003732555e+01,9.928347883380003180e-01
1.224585028891491412e+01,9.931995199661152185e-01
1.236565817994142158e+01,9.936113137397933892e-01
1.254495381253481234e+01,9.939642798315174721e-01
1.266549140798660922e+01,9.943760736051956428e-01
1.278558035430703832e+01,9.947761018424829960e-01
1.296557283836289187e+01,9.951761300797703491e-01
1.314567247888655821e+01,9.955290961714944320e-01
1.332554597692169551e+01,9.959644210179542378e-01
1.350587685340136623e+01,9.963762147916322975e-01
1.374549111809467306e+01,9.967291808833564914e-01
1.392561243402947824e+01,9.971292091206438446e-01
1.416576183432157521e+01,9.976115961126668097e-01
1.428607898089484252e+01,9.979998588135633453e-01
1.458569869722978041e+01,9.984351836600230401e-01
1.494585975724755400e+01,9.988116808245287581e-01
1.554590317121270893e+01,9.991999435254252937e-01
1.662591281771594964e+01,9.995882062263218293e-01
1.782593902288682841e+01,9.999411723180460232e-01


==> csv/cdf_plot_diff0.csv <==
qe, pe
1.438598274339231153e-05,1.176553639080405738e-05
5.188649074178153242e-04,4.235593100689460521e-04
1.066197344579133954e-03,8.118220109654799557e-04
1.651775972293378913e-03,1.176553639080405670e-03
1.997214831242488664e-03,1.553050803586135398e-03
2.435081513842973777e-03,1.917782431701061220e-03
2.819047926084783384e-03,2.317810668988398975e-03
3.268034611272341294e-03,2.717838906275736946e-03
3.590937126395354895e-03,3.106101607172270795e-03
4.022640144395461803e-03,3.459067698896392713e-03
4.338253382949464054e-03,3.859095936183730684e-03
4.665794629498121182e-03,4.270889709861872344e-03
5.089340298751743319e-03,4.635621337976797950e-03
5.459770883408099351e-03,5.023884038873332666e-03
5.956917743623613148e-03,5.388615666988258272e-03
6.392962796432088979e-03,5.765112831493987566e-03
6.859114078360262212e-03,6.129844459608913172e-03
7.206341437775432013e-03,6.506341624114643334e-03
7.520589249611075999e-03,6.894604325011177183e-03
7.988531615803484698e-03,7.271101489516907344e-03
8.254490510760659205e-03,7.659364190413441194e-03
8.520055121172820378e-03,8.047626891309974176e-03
8.877994817307333086e-03,8.435889592206508025e-03
9.204286405007922056e-03,8.800621220321434499e-03
9.562592162488670056e-03,9.177118384827164660e-03
9.824352586578211088e-03,9.553615549332894821e-03
1.013167929563629777e-02,9.941878250229428671e-03
1.034295340258561957e-02,1.034190648751676621e-02
1.076052237835078973e-02,1.074193472480410375e-02
1.117080483610866093e-02,1.111843188930983391e-02
1.149187356336178745e-02,1.149492905381556407e-02
1.169475179398526965e-02,1.193025390027531440e-02
1.196152495049562781e-02,1.230675106478104283e-02
1.222311093888595046e-02,1.273031037484998948e-02
1.251717298034471515e-02,1.313033861213732702e-02
1.282977470125512554e-02,1.351860131303386087e-02
1.330600725853114952e-02,1.389509847753959103e-02
1.372932564868589722e-02,1.425983010565451750e-02
1.415525773406423049e-02,1.464809280655105135e-02
1.467475310268695488e-02,1.501282443466597609e-02
1.529113720067920568e-02,1.538932159917170625e-02
1.587393682900950509e-02,1.575405322728663099e-02
1.620004333333979751e-02,1.611878485540155920e-02
1.663496225383753746e-02,1.650704755629809131e-02
1.684818322130965385e-02,1.689531025719462690e-02
1.740284135832936840e-02,1.724827634891874795e-02
1.777553996825331772e-02,1.761300797703367269e-02
1.830267677381591795e-02,1.797773960514859742e-02
1.867545443155815832e-02,1.833070569687272194e-02
1.923562209890983254e-02,1.871896839776925406e-02
1.978529572891574162e-02,1.915429324422900439e-02
2.015264733290167420e-02,1.955432148151634367e-02
2.069111126112410659e-02,1.993081864602207209e-02
2.104202164773083528e-02,2.033084688330941137e-02
2.149042793222921688e-02,2.073087512059674717e-02
2.169530846233724830e-02,2.109560674871167538e-02
2.199392913341813305e-02,2.149563498599901118e-02
2.230638524207961826e-02,2.186036661411393592e-02
2.260039488185205947e-02,2.224862931501047150e-02
2.294849561413125905e-02,2.262512647951619993e-02
2.348784266890224792e-02,2.303692025319434289e-02
2.380879029609372921e-02,2.342518295409087847e-02
2.427132285702071623e-02,2.378991458220580321e-02
2.480861986488946958e-02,2.418994281949313901e-02
2.519585654782718898e-02,2.458997105678047829e-02
2.554901462348879715e-02,2.496646822128620671e-02
2.596797363599634423e-02,2.536649645857354599e-02
2.638212558981112288e-02,2.574299362307927788e-02
2.675129925635455486e-02,2.611949078758500631e-02
2.694246640321196207e-02,2.649598795209073474e-02
2.726999585642597701e-02,2.686071958020566294e-02
2.775165543402180468e-02,2.724898228110219506e-02
2.813450689017782391e-02,2.763724498199873064e-02
2.850306637094568440e-02,2.801374214650445907e-02
2.893223477221429363e-02,2.839023931101018750e-02
2.936061773079701176e-02,2.874320540273431202e-02
2.983885544545983315e-02,2.911970256724004044e-02
3.017305399754199868e-02,2.951973080452737971e-02
3.048027951292664461e-02,2.989622796903310814e-02
3.095061979276336750e-02,3.031978727910205479e-02
3.126312010724552337e-02,3.070804997999858690e-02
3.183160164036635820e-02,3.108454714450431880e-02
3.229585008562962933e-02,3.144927877261924354e-02
3.272458213261386639e-02,3.181401040073417175e-02
3.314163776708622944e-02,3.220227310163070039e-02
3.341409824964336472e-02,3.260230133891803966e-02
3.390292767425862053e-02,3.295526743064216418e-02
3.426933712034951895e-02,3.334353013153869977e-02
3.467268155715963474e-02,3.376708944160763948e-02
3.511863167773743299e-02,3.413182106972256769e-02
3.562833793210096189e-02,3.452008377061910327e-02
3.585823861678383295e-02,3.488481539873403148e-02
3.625800999003558900e-02,3.532014024519378181e-02
3.665917184190958800e-02,3.573193401887191784e-02
3.702838879386494142e-02,3.608490011059604236e-02
3.728380718394319615e-02,3.644963173871097056e-02
3.761407602434263531e-02,3.684965997599830290e-02
3.787791515863947467e-02,3.724968821328564217e-02
3.830840159822157531e-02,3.760265430500976669e-02
3.857533284209679891e-02,3.796738593312468796e-02
3.887756707202316697e-02,3.839094524319363461e-02
3.935917248957587766e-02,3.879097348048097388e-02
3.981359873765022428e-02,3.915570510859590209e-02
4.028980621031852394e-02,3.954396780949243767e-02
4.086752473535071317e-02,3.995576158317057369e-02
4.128379061486331381e-02,4.037932089323952034e-02
4.166776860169307817e-02,4.075581805774525224e-02
4.205026936190181530e-02,4.113231522225098413e-02
4.258796291696564928e-02,4.152057792314751972e-02
4.296609779618432157e-02,4.190884062404404836e-02
4.330928289207558457e-02,4.229710332494058395e-02
4.364303828318316647e-02,4.267360048944631584e-02
4.398380062693219017e-02,4.306186319034284449e-02
4.426476447522587065e-02,4.346189142763018376e-02
4.461299712453237198e-02,4.386191966491752303e-02
4.510418125817039492e-02,4.423841682942325493e-02
4.551957397713746190e-02,4.462667953031979051e-02
4.607909491420980608e-02,4.502670776760712285e-02
4.664024829270252415e-02,4.539143939572205105e-02
4.709374111628084059e-02,4.576793656022778295e-02
4.737464138044655826e-02,4.615619926112431159e-02
4.776997514325753702e-02,4.652093088923923980e-02
4.814552098333646502e-02,4.695625573569899014e-02
4.841487244484299346e-02,4.734451843659552572e-02
4.875070781275137044e-02,4.770925006471044699e-02
4.912203904785528152e-02,4.810927830199778626e-02
4.946095459450239318e-02,4.853283761206673291e-02
4.980654394759365111e-02,4.893286584935407219e-02
5.011839351334423931e-02,4.933289408664141146e-02
5.041468449574315613e-02,4.970939125114713641e-02
5.087674729825963915e-02,5.009765395204367200e-02
5.128880378379552241e-02,5.046238558015860021e-02
5.168831890618674763e-02,5.083888274466433210e-02
5.200612967405260356e-02,5.120361437277925337e-02
5.233673279489869934e-02,5.158011153728498527e-02
5.299515744485228108e-02,5.194484316539991348e-02
5.340938210715129308e-02,5.233310586629644212e-02
5.385948491621217471e-02,5.272136856719297771e-02
5.431590822472021074e-02,5.309786573169870960e-02
5.488430292806434352e-02,5.349789396898604887e-02
5.536830507051226924e-02,5.389792220627338121e-02
5.581483455452396214e-02,5.428618490716991679e-02
5.616097177215562120e-02,5.468621314445725606e-02
5.655465938659731684e-02,5.506271030896298796e-02
5.688504091577173405e-02,5.545097300985951660e-02
5.733320482075865421e-02,5.581570463797444481e-02
5.775867627565989260e-02,5.622749841165258777e-02
5.811976037696564568e-02,5.661576111254912336e-02
5.855915857024440729e-02,5.700402381344565200e-02
5.914779750855525542e-02,5.743934865990540234e-02
5.948331524050609609e-02,5.781584582441113424e-02
5.999102774804865312e-02,5.819234298891686613e-02
6.062794695594675431e-02,5.858060568981340172e-02
6.117166661455508692e-02,5.894533731792832298e-02
6.161996841011596615e-02,5.931006894604325119e-02
6.193035273541758201e-02,5.967480057415817246e-02
6.233188766193609176e-02,6.005129773866390436e-02
6.264020315031593178e-02,6.042779490316963625e-02
6.314211894799637292e-02,6.079252653128456446e-02
6.345330290650430527e-02,6.119255476857189679e-02
6.379036608229804450e-02,6.160434854225003976e-02
6.421119254990115266e-02,6.198084570675577165e-02
6.451027402429754254e-02,6.235734287126150355e-02
6.511233436628516280e-02,6.272207449937643176e-02
6.552982011573948995e-02,6.313386827305457472e-02
6.593656053852203769e-02,6.349859990116948905e-02
6.640061425196464029e-02,6.387509706567522094e-02
6.674963021317814604e-02,6.426335976657175653e-02
6.704276615008053497e-02,6.466338800385909580e-02
6.737735362534302830e-02,6.502811963197402401e-02
6.775273853237506749e-02,6.541638233287055959e-02
6.805595865446933956e-02,6.579287949737629149e-02
6.819801642209355474e-02,6.616937666188200950e-02
6.837568412553118868e-02,6.659293597195095615e-02
6.858455717298594934e-02,6.695766760006588436e-02
6.891188044164886506e-02,6.733416476457161626e-02
6.927895677877549119e-02,6.771066192907734815e-02
6.965134624597135726e-02,6.806362802080147267e-02
6.996742364093200273e-02,6.847542179447961563e-02
7.046714946570942217e-02,6.885191895898533365e-02
7.074915747852461578e-02,6.921665058710026186e-02
7.124374659265853005e-02,6.958138221521519007e-02
7.156253574753579372e-02,6.996964491611172565e-02
7.198219859725019099e-02,7.035790761700826124e-02
7.240533257190706617e-02,7.072263924512318944e-02
7.280219154102596235e-02,7.111090194601972503e-02
7.317601386054528589e-02,7.147563357413463936e-02
7.350428895949778774e-02,7.184036520224956757e-02
7.393796267181229620e-02,7.220509683036449577e-02
7.459663710402741899e-02,7.262865614043344242e-02
7.487014011133275027e-02,7.304044991411158538e-02
7.544637341595494817e-02,7.345224368778972834e-02
7.585714438693935691e-02,7.387580299785867499e-02
7.637998403577150874e-02,7.422876908958279951e-02
7.674556421020772845e-02,7.462879732687013878e-02
7.719267127010653873e-02,7.499352895498505311e-02
7.755597007996550829e-02,7.534649504670917763e-02
7.805570759722324503e-02,7.572299221121490953e-02
7.848740757469885310e-02,7.609948937572064143e-02
7.900318135560024935e-02,7.648775207661717701e-02
7.943184037249584328e-02,7.685248370473210522e-02
7.998516953689360776e-02,7.720544979645621586e-02
8.019701837231774100e-02,7.758194696096194776e-02
8.066344569114924923e-02,7.794667858907687596e-02
8.104474869078559518e-02,7.833494128997341155e-02
8.150396747326427160e-02,7.872320399086994713e-02
8.187918745106270713e-02,7.911146669176648272e-02
8.225906872357136024e-02,7.948796385627220074e-02
8.280963145145592286e-02,7.986446102077793263e-02
8.307361341920449505e-02,8.022919264889286084e-02
8.345982280017705257e-02,8.060568981339859274e-02
8.373403983216509694e-02,8.097042144151352094e-02
8.414009762017227168e-02,8.135868414241005653e-02
8.449875358135239267e-02,8.171165023413418105e-02
8.482470229930871852e-02,8.207638186224909538e-02
8.524840573950531741e-02,8.246464456314563096e-02
8.558143486033897851e-02,8.286467280043297023e-02
8.594476082974256137e-02,8.322940442854789844e-02
8.641667734846869564e-02,8.361766712944443403e-02
8.685363214003150034e-02,8.398239875755936223e-02
8.724047705978565936e-02,8.434713038567427656e-02
8.759365377533523400e-02,8.472362755018000846e-02
8.794719564730657524e-02,8.510012471468574036e-02
8.829845924498536114e-02,8.550015295197307963e-02
8.861548042107925127e-02,8.586488458008800784e-02
8.901492396576338173e-02,8.624138174459373973e-02
8.937115442486098793e-02,8.664140998188107901e-02
8.976937621343883400e-02,8.702967268277761459e-02
9.023777033730584485e-02,8.740616984728333261e-02
9.065685280901791820e-02,8.781796362096147557e-02
9.099869848897601532e-02,8.820622632185801115e-02
9.143764213602745272e-02,8.859448902275454674e-02
9.176643560638408914e-02,8.897098618726027863e-02
9.209149028813534699e-02,8.934748335176601053e-02
9.243359075114976342e-02,8.973574605266254611e-02
9.287340605308946895e-02,9.013577428994988539e-02
9.316541000599032341e-02,9.051227145445560340e-02
9.351574599791856457e-02,9.087700308257053161e-02
9.398078799227493896e-02,9.125350024707626351e-02
9.424066867185110219e-02,9.164176294797279909e-02
9.446453237035967732e-02,9.201826011247853099e-02
9.499987351569982863e-02,9.240652281337506657e-02
9.541915544866608201e-02,9.279478551427160216e-02
9.582242345620162194e-02,9.314775160599571280e-02
9.616870502477947724e-02,9.352424877050144469e-02
9.663106940585475257e-02,9.391251147139798028e-02
9.701195036530663174e-02,9.431253970868531955e-02
9.732335588522711411e-02,9.470080240958185513e-02
9.762027083704216679e-02,9.512436171965080178e-02
9.792647896176842615e-02,9.550085888415653368e-02
9.819579280321955039e-02,9.588912158505306926e-02
9.853630327502194142e-02,9.626561874955878728e-02
9.876557030235155743e-02,9.670094359601853762e-02
9.897586395291813055e-02,9.711273736969668058e-02
9.935941541473258809e-02,9.748923453420241247e-02
9.996198285633250968e-02,9.786573169870814437e-02
1.003639465829864186e-01,9.824222886321387627e-02
1.008312724692650431e-01,9.861872602771960816e-02
1.012363206256206016e-01,9.899522319222534006e-02
1.015645409424825729e-01,9.938348589312186177e-02
1.019403638662241818e-01,9.977174859401839735e-02
1.022633014461316048e-01,1.001717768313057366e-01
1.027869073077236628e-01,1.005835706049838796e-01
1.032221484164874692e-01,1.009835988422712189e-01
1.035755489887169034e-01,1.013836270795585581e-01
1.040854650525235847e-01,1.017954208532367011e-01
1.045634501473313716e-01,1.021601524813516293e-01
1.049661524068967733e-01,1.025366496458573612e-01
1.054467763877509068e-01,1.029249123467538829e-01
1.057908457263528890e-01,1.033131750476504185e-01
1.062718960701969362e-01,1.036896722121561504e-01
1.066365719655615329e-01,1.040661693766618823e-01
1.070830506842546104e-01,1.044544320775584179e-01
1.075292371651237477e-01,1.048426947784549534e-01
1.079411675384422953e-01,1.052191919429606853e-01
1.081991486589051199e-01,1.056074546438572070e-01
1.084401421457048542e-01,1.059957173447537426e-01
1.087255965338518315e-01,1.063957455820410819e-01
1.091077371459492351e-01,1.067957738193284212e-01
1.094327984153009581e-01,1.071840365202249568e-01
1.097163138686768624e-01,1.075840647575122960e-01
1.099524662917833462e-01,1.079605619220180279e-01
1.103054888142229739e-01,1.083252935501329561e-01
1.106865829118452993e-01,1.087017907146386742e-01
1.111341065147658513e-01,1.090665223427536024e-01
1.114575152844521355e-01,1.094547850436501379e-01
1.119263928382185913e-01,1.098312822081558698e-01
1.123954623600897929e-01,1.102313104454432091e-01
1.128390809921686611e-01,1.106313386827305484e-01
1.133964242490448360e-01,1.110196013836270840e-01
1.140042833673299283e-01,1.113725674753511946e-01
1.146051279248128107e-01,1.117372991034661228e-01
1.151148006586666384e-01,1.121373273407534621e-01
1.154880481307196671e-01,1.125138245052591940e-01
1.159150740548875458e-01,1.128667905969833185e-01
1.162648267150878656e-01,1.132550532978798541e-01
1.167859308879737323e-01,1.136315504623855860e-01
1.171700129375402577e-01,1.140080476268913040e-01
1.176863329759758603e-01,1.143727792550062322e-01
1.181021113669356026e-01,1.147610419559027678e-01
1.185380861931029095e-01,1.151610701931901071e-01
1.189255829242086282e-01,1.155493328940866427e-01
1.192905029249191617e-01,1.159611266677647856e-01
1.198855357120154341e-01,1.163376238322705175e-01
1.204189524794552213e-01,1.166905899239946282e-01
1.207736491893035558e-01,1.170553215521095564e-01
1.213095854803114548e-01,1.174435842530060919e-01
1.218288175303872123e-01,1.178436124902934312e-01
1.223697685289992787e-01,1.182083441184083594e-01
1.227772969708568196e-01,1.185966068193048950e-01
1.232417276494501834e-01,1.189613384474198232e-01
1.236971887031090844e-01,1.193496011483163449e-01
1.243219387043031920e-01,1.197143327764312731e-01
1.246702481021155773e-01,1.201261265501094161e-01
1.251512583937963718e-01,1.204908581782243443e-01
1.257020134060060634e-01,1.208908864155116836e-01
1.260680266030000940e-01,1.212791491164082192e-01
1.265844263617010856e-01,1.216438807445231474e-01
1.269297385102213793e-01,1.220556745182012903e-01
1.273459417461686449e-01,1.224557027554886296e-01
1.277200551309831678e-01,1.228321999199943476e-01
1.280353469015349521e-01,1.232439936936724906e-01
1.282549703364899152e-01,1.236204908581782225e-01
1.284748223495379982e-01,1.239734569499023470e-01
1.287877879001264603e-01,1.243499541144080789e-01
1.291528358162952195e-01,1.247382168153046145e-01
1.295221399513013516e-01,1.251029484434195427e-01
1.297385449796817358e-01,1.255147422170976856e-01
1.299446330421938356e-01,1.259147704543850110e-01
1.302414241978122611e-01,1.263030331552815466e-01
1.306123975257289516e-01,1.266912958561780822e-01
1.309419970845665526e-01,1.270913240934654076e-01
1.313499339773005481e-01,1.274560557215803358e-01
1.316220754559260797e-01,1.278090218133044742e-01
1.319548815562693322e-01,1.282090500505917996e-01
1.323173574095037885e-01,1.285737816787067278e-01
1.327363737735431926e-01,1.289502788432124736e-01
1.330643642290985085e-01,1.293267760077181916e-01
1.334214586771198530e-01,1.297032731722239096e-01
1.340829494669137922e-01,1.301385980186836600e-01
1.345399680597170189e-01,1.305621573287526205e-01
1.349249970934762732e-01,1.309739511024307634e-01
1.354660615147346148e-01,1.313504482669364815e-01
1.358460130609717709e-01,1.317269454314422272e-01
1.362440894663508040e-01,1.321387392051203702e-01
1.366433128468247382e-01,1.325152363696260882e-01
1.371373679928922229e-01,1.329034990705226238e-01
1.376479159270016517e-01,1.332799962350283418e-01
1.381205359991416470e-01,1.336682589359248774e-01
1.387769762284607467e-01,1.340682871732122305e-01
1.394545755123999253e-01,1.344565498741087661e-01
1.401332811329947248e-01,1.348330470386144841e-01
1.408573386383571435e-01,1.352330752759018373e-01
1.415207388282108125e-01,1.356095724404075553e-01
1.421637696910360571e-01,1.359860696049133011e-01
1.425574911530325117e-01,1.363508012330282015e-01
1.429461781004570664e-01,1.367390639339247371e-01
1.434909390650584982e-01,1.371273266348212727e-01
1.439067344959510386e-01,1.375273548721086259e-01
1.442409520750315144e-01,1.379273831093959513e-01
1.446862207141630385e-01,1.383038802739016970e-01
1.451188750248311177e-01,1.386803774384074150e-01
1.455282726842077601e-01,1.390568746029131331e-01
1.460073901316671918e-01,1.394569028402004862e-01
1.466060075659109119e-01,1.398216344683154144e-01
1.468296713694605682e-01,1.401746005600395251e-01
1.470892430411258056e-01,1.405628632609360606e-01
1.475917531703035968e-01,1.409275948890509889e-01
1.480599967175943998e-01,1.413511541991199494e-01
1.484748788629913774e-01,1.417394169000164850e-01
1.487627815882364146e-01,1.421041485281313854e-01
1.493844258529325453e-01,1.424924112290279210e-01
1.499672059495599230e-01,1.428806739299244566e-01
1.504446938612347129e-01,1.432571710944302024e-01
1.508023347345710530e-01,1.436101371861543130e-01
1.510661952935299368e-01,1.439748688142692412e-01
1.514710888066805872e-01,1.443513659787749592e-01
1.518065028760429147e-01,1.447513942160623124e-01
1.521398647401495108e-01,1.451278913805680304e-01
1.524948314063467869e-01,1.454926230086829586e-01
1.529022996150425362e-01,1.458691201731887044e-01
1.532298909937995779e-01,1.462573828740852400e-01
1.536946264540894891e-01,1.466456455749817755e-01
1.539413946376766429e-01,1.470456738122691009e-01
1.544252023370962235e-01,1.474457020495564263e-01
1.548174999306228816e-01,1.478104336776713545e-01
1.552592964880106230e-01,1.481751653057862828e-01
1.557226691449969946e-01,1.485516624702920285e-01
1.561574386235142775e-01,1.489163940984069567e-01
1.564226273718150040e-01,1.492811257265218849e-01
1.566830172622712958e-01,1.496576228910276030e-01
1.569482792116955183e-01,1.500341200555333210e-01
1.572514588972190319e-01,1.504341482928206741e-01
1.574695877569320945e-01,1.508106454573263921e-01
1.579250718229396888e-01,1.511871426218321379e-01
1.581471539841605711e-01,1.515636397863378559e-01
1.585437238557185768e-01,1.519401369508436017e-01
1.588203938554655359e-01,1.523872273336941419e-01
1.591287352613252049e-01,1.527990211073722848e-01
1.597757494427287650e-01,1.531637527354872130e-01
1.602738150878291190e-01,1.535637809727745384e-01
1.607675382298023870e-01,1.539402781372802842e-01
1.611898843718317931e-01,1.543167753017860022e-01
1.616097192535215221e-01,1.547168035390733554e-01
1.619913074687673316e-01,1.550697696307974660e-01
1.623478803122258007e-01,1.554227357225215767e-01
1.628699832610569498e-01,1.558109984234181122e-01
1.632328110022684964e-01,1.561639645151422506e-01
1.637008635435999171e-01,1.565522272160387862e-01
1.642137363514695192e-01,1.569287243805445042e-01
1.646140254634365085e-01,1.573287526178318574e-01
1.652740179438905166e-01,1.576817187095559680e-01
1.656607573727586491e-01,1.580346848012800787e-01
1.662540142135082721e-01,1.584111819657858244e-01
1.667376618383842324e-01,1.587876791302915425e-01
1.671878557143691157e-01,1.591641762947972882e-01
1.675359843661383685e-01,1.595524389956938238e-01
1.679737894650423780e-01,1.599054050874179345e-01
1.682635672484711353e-01,1.603054333247052599e-01
1.685803060176471746e-01,1.607172270983834028e-01
1.688918250656978870e-01,1.610819587264983310e-01
1.692852518605902912e-01,1.614584558910040768e-01
1.698816969309169256e-01,1.618349530555097948e-01
1.702295603270953528e-01,1.622114502200155406e-01
1.705583669229360222e-01,1.625761818481304688e-01
1.711045670932187512e-01,1.629644445490269766e-01
1.714824914180101967e-01,1.633291761771419048e-01
1.719038657680327375e-01,1.637762665599924727e-01
1.722553665228454545e-01,1.641645292608890083e-01
1.726228009153307763e-01,1.645645574981763337e-01
1.731185236614862788e-01,1.649528201990728693e-01
1.735635087357711992e-01,1.653175518271877975e-01
1.740221219632204219e-01,1.657293456008659405e-01
1.746466438937188670e-01,1.660940772289808687e-01
1.752153548009960371e-01,1.664588088570957969e-01
1.756026442329688964e-01,1.668470715579923325e-01
1.761566826707933187e-01,1.672235687224980505e-01
1.764735465585531848e-01,1.675883003506129787e-01
1.769454728784741748e-01,1.679883285879003318e-01
1.773271766625161838e-01,1.683530602160152601e-01
1.778618010400379035e-01,1.687413229169117956e-01
1.783957358114340863e-01,1.691178200814175137e-01
1.789792668140854914e-01,1.695296138550956566e-01
1.794285485261210011e-01,1.698943454832105848e-01
1.801151258716393588e-01,1.703061392568887278e-01
1.805590082453301104e-01,1.706708708850036560e-01
1.810226696841998884e-01,1.710708991222909814e-01
1.815508435381629759e-01,1.714709273595783345e-01
1.819422246028568058e-01,1.718709555968656599e-01
1.823777691606298657e-01,1.722356872249805881e-01
1.828574654449244274e-01,1.726239499258771237e-01
1.832638149493776014e-01,1.730004470903828417e-01
1.836225914951417071e-01,1.733887097912793773e-01
1.841882950773532368e-01,1.737534414193943055e-01
1.845364399196247618e-01,1.741417041202908411e-01
1.848916958412816225e-01,1.745182012847965869e-01
1.853708033164847002e-01,1.749182295220839123e-01
1.857898175299776966e-01,1.753064922229804479e-01
1.862060148613431387e-01,1.756712238510953761e-01
1.865711287619697956e-01,1.760359554792103043e-01
1.870776111480609849e-01,1.764124526437160223e-01
1.875930176682172323e-01,1.767771842718309505e-01
1.878846959346502921e-01,1.771536814363366963e-01
1.881500977042183109e-01,1.775184130644515967e-01
1.883092243731282478e-01,1.779419723745205573e-01
1.886921732909496718e-01,1.783420006118078827e-01
1.890691856605963839e-01,1.787067322399228109e-01
1.894107776189757342e-01,1.790949949408193465e-01
1.895787005522009405e-01,1.794714921053250922e-01
1.898474700173913288e-01,1.798597548062216278e-01
1.901375267909510836e-01,1.802362519707273458e-01
1.904243643414293974e-01,1.806009835988422740e-01
1.907318411946445913e-01,1.809892462997388096e-01
1.912011930892776324e-01,1.813775090006353452e-01
1.915631879467938337e-01,1.817540061651410632e-01
1.919840584792253946e-01,1.821422688660375988e-01
1.924254483281845340e-01,1.825070004941525270e-01
1.927604318588205246e-01,1.828952631950490626e-01
1.932340947841926226e-01,1.832835258959455982e-01
1.939301242911761758e-01,1.837070852060145310e-01
1.944194944748789400e-01,1.840953479069110665e-01
1.948769815418849305e-01,1.844718450714168123e-01
1.953446170924011405e-01,1.848365766995317405e-01
1.957163741625189690e-01,1.851895427912558512e-01
1.962548785330942014e-01,1.855660399557615969e-01
1.966601879522977825e-01,1.859307715838764974e-01
1.969806495489717646e-01,1.863072687483822432e-01
1.974395280613616688e-01,1.866602348401063538e-01
1.978038402195692047e-01,1.870249664682212820e-01
1.982723041253531271e-01,1.873896980963362102e-01
1.987210696934493814e-01,1.877661952608419282e-01
1.992560850663005478e-01,1.881426924253476740e-01
1.998588977108967102e-01,1.885544861990258170e-01
2.004349537990557373e-01,1.889427488999223526e-01
2.011233029412817785e-01,1.893192460644280706e-01
2.015991165775832261e-01,1.896957432289338163e-01
2.022310708586350092e-01,1.900722403934395344e-01
2.026996215396392742e-01,1.904369720215544626e-01
2.032660800554930702e-01,1.908252347224509982e-01
2.038073853358324250e-01,1.912017318869567162e-01
2.041927092417483713e-01,1.916017601242440693e-01
2.046089317049071266e-01,1.919782572887497873e-01
2.050325677325182117e-01,1.923665199896463229e-01
2.055196714682550052e-01,1.927547826905428585e-01
2.059753681012449489e-01,1.931312798550486043e-01
2.064262031097968686e-01,1.935430736287267472e-01
2.068643102548139989e-01,1.939195707932324653e-01
2.074599859499337562e-01,1.943078334941290009e-01
2.078970773412247564e-01,1.946960961950255364e-01
2.084288744456974651e-01,1.950843588959220720e-01
2.090174400784933217e-01,1.954726215968186076e-01
2.096170558110393989e-01,1.958491187613243256e-01
2.099561656866344439e-01,1.962373814622208612e-01
2.103207550431296369e-01,1.966256441631173968e-01
2.107944929855576355e-01,1.969903757912323250e-01
2.111027401641363266e-01,1.973786384921288606e-01
2.117027137063826059e-01,1.977433701202437888e-01
2.120642329755217936e-01,1.981433983575311142e-01
2.124748630043465925e-01,1.985434265948184673e-01
2.130437086156999893e-01,1.989316892957150029e-01
2.134032658609374966e-01,1.993081864602207209e-01
2.136985747963227045e-01,1.997082146975080463e-01
2.142131442295525101e-01,2.000611807892321847e-01
2.145530361885905624e-01,2.004259124173471129e-01
2.148646022264916189e-01,2.008259406546344383e-01
2.154300591599267456e-01,2.011906722827493665e-01
2.157445797673285259e-01,2.015907005200367197e-01
2.160955887723936542e-01,2.019671976845424377e-01
2.164649201609758489e-01,2.023554603854389733e-01
2.169000061904036158e-01,2.027319575499446913e-01
2.172392390385524674e-01,2.031202202508412269e-01
2.175443470126481316e-01,2.035202484881285800e-01
2.179136934457592822e-01,2.039085111890251156e-01
2.183797313720392541e-01,2.042967738899216512e-01
2.186334673593720579e-01,2.046732710544273692e-01
2.189801233979016271e-01,2.050380026825422974e-01
2.194210085071041094e-01,2.054027343106572256e-01
2.199521077719590600e-01,2.057909970115537612e-01
2.202741407329167345e-01,2.061557286396686894e-01
2.207189926064112573e-01,2.065557568769560148e-01
2.211393771432107469e-01,2.069322540414617606e-01
2.215654396994515274e-01,2.073440478151399036e-01
2.220048898163706763e-01,2.077087794432548318e-01
2.225154992672417897e-01,2.080970421441513396e-01
2.230236849928790566e-01,2.084617737722662678e-01
2.233231869127771940e-01,2.088265054003811960e-01
2.236506742343180587e-01,2.092147681012777316e-01
2.240719499838161877e-01,2.095677341930018700e-01
2.245554052949838564e-01,2.099559968938984056e-01
2.251681806321825796e-01,2.103324940584041236e-01
2.254977627576570942e-01,2.107325222956914490e-01
2.260128571161668098e-01,2.111325505329788021e-01
2.266148158755737496e-01,2.114855166247029128e-01
2.269794065274377548e-01,2.118973103983810558e-01
2.274809636127400614e-01,2.123091041720591987e-01
2.279111735910566150e-01,2.126738358001741269e-01
2.283018213888532433e-01,2.130385674282890551e-01
2.286389094797969257e-01,2.133915335200131658e-01
2.290237024100993946e-01,2.137915617573005189e-01
2.294735294558097882e-01,2.141562933854154471e-01
2.300286211820357085e-01,2.145445560863119827e-01
2.304017071288222418e-01,2.149210532508177007e-01
2.308400156141487969e-01,2.152857848789326289e-01
2.313413502951611189e-01,2.156387509706567396e-01
2.317742145790546715e-01,2.160270136715532752e-01
2.322434417538532525e-01,2.164152763724498107e-01
2.328991594560891887e-01,2.168388356825187713e-01
2.334630977849572186e-01,2.172153328470244893e-01
2.340373860730349254e-01,2.175682989387486277e-01
2.346131464578671277e-01,2.179565616396451633e-01
2.351564512113618610e-01,2.183448243405416989e-01
2.355757785296386242e-01,2.187095559686565993e-01
2.361563891294404804e-01,2.190742875967715275e-01
2.368025768665227293e-01,2.194507847612772733e-01
2.372776414957245006e-01,2.198390474621738089e-01
2.379565658769272618e-01,2.202155446266795269e-01
2.384870450303866463e-01,2.206038073275760625e-01
2.390483753808880785e-01,2.209920700284725981e-01
2.396914966847629724e-01,2.213450361201967087e-01
2.406116368489286117e-01,2.217097677483116369e-01
2.411881638361457192e-01,2.220980304492081725e-01
2.418722780828808094e-01,2.224745276137139183e-01
2.424365708080411519e-01,2.228392592418288465e-01
2.429599460372999786e-01,2.232510530155069894e-01
2.434974175593784818e-01,2.236275501800127075e-01
2.439242728711654706e-01,2.240158128809092430e-01
2.442471017024594460e-01,2.244158411181965684e-01
2.446299598831980227e-01,2.248041038190931040e-01
2.449230259647039443e-01,2.251806009835988498e-01
2.453389992477378323e-01,2.255806292208861752e-01
2.459881357034177096e-01,2.259453608490011034e-01
2.466664731571355240e-01,2.263453890862884565e-01
2.471111549213567127e-01,2.267454173235757819e-01
2.474421541965904359e-01,2.271219144880815000e-01
2.478576392495446257e-01,2.274984116525872457e-01
2.481498566082185331e-01,2.278749088170929638e-01
2.483543752686057093e-01,2.282514059815987095e-01
2.487222053452164960e-01,2.286396686824952451e-01
2.490487444282629692e-01,2.290279313833917807e-01
2.494195776256558084e-01,2.294161940842883163e-01
2.496344934950250893e-01,2.297809257124032167e-01
2.498578774235482580e-01,2.302044850224721773e-01
2.502787804472961231e-01,2.306045132597595027e-01
2.505662894182003608e-01,2.309692448878744309e-01
2.509680549143256112e-01,2.313575075887709664e-01
2.513784467566848591e-01,2.317340047532767122e-01
2.517549117691086913e-01,2.321105019177824302e-01
2.520649376147493514e-01,2.325105301550697834e-01
2.524411993839625890e-01,2.328987928559662912e-01
2.530671466238332279e-01,2.332870555568628268e-01
2.534951399781204540e-01,2.337223804033225771e-01
2.539056501179182135e-01,2.340988775678283229e-01
2.544190059609596766e-01,2.344989058051156483e-01
2.550305929645768632e-01,2.348871685060121839e-01
2.555230430083366144e-01,2.352519001341271121e-01
2.561234391134226129e-01,2.356636939078052551e-01
2.566881490555938949e-01,2.360401910723109731e-01
2.572416661597670684e-01,2.364519848459891160e-01
2.577056046429992975e-01,2.368520130832764692e-01
2.581704795116657181e-01,2.372402757841730048e-01
2.585912843411958262e-01,2.376285384850695404e-01
2.594047902358920243e-01,2.380050356495752584e-01
2.601061880617749900e-01,2.383815328140810041e-01
2.608713231988069037e-01,2.387697955149775397e-01
2.613094034269519694e-01,2.391698237522648651e-01
2.620469460078322932e-01,2.395698519895521905e-01
2.624750352883364890e-01,2.399228180812763289e-01
2.629066418573394737e-01,2.403228463185636543e-01
2.634049234293711628e-01,2.406875779466785825e-01
2.638841362291333148e-01,2.410758406475751181e-01
2.642836667675230178e-01,2.414758688848624713e-01
2.650558841707617574e-01,2.418758971221497966e-01
2.655062654835610436e-01,2.422523942866555424e-01
2.660426337934096441e-01,2.426288914511612604e-01
2.666480818786315377e-01,2.430289196884485858e-01
2.670924149695008687e-01,2.433936513165635140e-01
2.675559686432671391e-01,2.438407416994140819e-01
2.681127993573884094e-01,2.442054733275290102e-01
2.684354619103146433e-01,2.445937360284255457e-01
2.689995128510574984e-01,2.449937642657128711e-01
2.695116984526052528e-01,2.453702614302186169e-01
2.700069391284054543e-01,2.457585241311151247e-01
2.705390461612228181e-01,2.461350212956208705e-01
2.710549023832681259e-01,2.464879873873449811e-01
2.715074018179935988e-01,2.468762500882415167e-01
2.720100828949589822e-01,2.472527472527472625e-01
2.726012743046724029e-01,2.476527754900345879e-01
2.731141029860795211e-01,2.480292726545403337e-01
2.737384820054999945e-01,2.484175353554368415e-01
2.740801334936671108e-01,2.488057980563333771e-01
2.744769803231417171e-01,2.492058262936207302e-01
2.749034321608628817e-01,2.495823234581264483e-01
2.753994629604861188e-01,2.499705861590229838e-01
2.758211424049017424e-01,2.503353177871379120e-01
2.762013392205753259e-01,2.507118149516436301e-01
2.766641802622249457e-01,2.511118431889309832e-01
2.770824259240656229e-01,2.515354024989999160e-01
2.774185170664356104e-01,2.519236651998964516e-01
2.777049357060878965e-01,2.523119279007929872e-01
2.781192915303232205e-01,2.527001906016895227e-01
2.785139639494127461e-01,2.530884533025860583e-01
2.788314379695838729e-01,2.534767160034825939e-01
2.792507323597437363e-01,2.538649787043791295e-01
2.795678464649720141e-01,2.542297103324940855e-01
2.800453174995221062e-01,2.546179730333905655e-01
2.805503620128024789e-01,2.550062357342871011e-01
2.809644437040748066e-01,2.553944984351836367e-01
2.814791035080588255e-01,2.557474645269077751e-01
2.818741831314586221e-01,2.561121961550227311e-01
2.822574766649393885e-01,2.564886933195284491e-01
2.826710018720746120e-01,2.568534249476433495e-01
2.831022901081342580e-01,2.572416876485398851e-01
2.835128208174331199e-01,2.576299503494364207e-01
2.840282284789763523e-01,2.580064475139421387e-01
2.844314262629132894e-01,2.583829446784479122e-01
2.850383280456258994e-01,2.587712073793444478e-01
2.855799919864432379e-01,2.591712356166317455e-01
2.862238020933827176e-01,2.595712638539190986e-01
2.868477394571677941e-01,2.599359954820339991e-01
2.871869970708162967e-01,2.603242581829305347e-01
2.875345340091839397e-01,2.606889898110454906e-01
2.880152521716539127e-01,2.610772525119420262e-01
2.884431311713953061e-01,2.614772807492293794e-01
2.887573482323591012e-01,2.618537779137350974e-01
2.894047541203748075e-01,2.622420406146316330e-01
2.899827299603496833e-01,2.626420688519189861e-01
2.904259817394638787e-01,2.630185660164247041e-01
2.908899261299557892e-01,2.634068287173212397e-01
2.913784129289398450e-01,2.637715603454361402e-01
2.918903492628210916e-01,2.641598230463326757e-01
2.923497607394121012e-01,2.645598512836200289e-01
2.929899532624957725e-01,2.649481139845165645e-01
2.934654904229133665e-01,2.653246111490222825e-01
2.940259088908070417e-01,2.657128738499188181e-01
2.945882108747854833e-01,2.660658399416429565e-01
2.950423611087715781e-01,2.664423371061486745e-01
2.955089158610835209e-01,2.668894274889992424e-01
2.960360547134688325e-01,2.672659246535049604e-01
2.966383305350339672e-01,2.676424218180106784e-01
2.973568576331442337e-01,2.680306845189072140e-01
2.979698516113132856e-01,2.684071816834129320e-01
2.984537561711808618e-01,2.687719133115278880e-01
2.993629847288481471e-01,2.691484104760336060e-01
3.000320484645924157e-01,2.695249076405393240e-01
3.005196690707773177e-01,2.699014048050450421e-01
3.011938125538743405e-01,2.702779019695508156e-01
3.017854983795809076e-01,2.706426335976657160e-01
3.022485518438300378e-01,2.709955996893898544e-01
3.028324717113151099e-01,2.714191589994587872e-01
3.033287264716999498e-01,2.718074217003553228e-01
3.038088063308913567e-01,2.722192154740334380e-01
3.041875784291725449e-01,2.725957126385392115e-01
3.047357804375405710e-01,2.729604442666541120e-01
3.052022895700978733e-01,2.733369414311598300e-01
3.057581971532641330e-01,2.737252041320563656e-01
3.062640256242532555e-01,2.740899357601713215e-01
3.067502653588127792e-01,2.744664329246770396e-01
3.073397035301084212e-01,2.748546956255735751e-01
3.078872919630326610e-01,2.752311927900792932e-01
3.081644240346437247e-01,2.756076899545850112e-01
3.085580811345578489e-01,2.759841871190907847e-01
3.089483821811467301e-01,2.763724498199873203e-01
3.093692037564732544e-01,2.767489469844930383e-01
3.096592500401473824e-01,2.771254441489987563e-01
3.099948451175582598e-01,2.774901757771136568e-01
3.102897017775596566e-01,2.778666729416194303e-01
3.106953710178028683e-01,2.782431701061251483e-01
3.111418411597566269e-01,2.786431983434125015e-01
3.114932422682215041e-01,2.790432265806997991e-01
3.118114335972632656e-01,2.794314892815963347e-01
3.121134636031186460e-01,2.797962209097112907e-01
3.125954478024106642e-01,2.801609525378261911e-01
3.130797007970925749e-01,2.805374497023319091e-01
3.137888992625914586e-01,2.809257124032284447e-01
3.143857648873993327e-01,2.813139751041249803e-01
3.148687363051116961e-01,2.816669411958491187e-01
3.154145042469946869e-01,2.820787349695272339e-01
3.159776893895427374e-01,2.824317010612513723e-01
3.166874396169694350e-01,2.827964326893663283e-01
3.170559838940290032e-01,2.831493987810904112e-01
3.175164996771462356e-01,2.835494270183777643e-01
3.181688706343260842e-01,2.839494552556651175e-01
3.188665595911588380e-01,2.843494834929524706e-01
3.196244825458544048e-01,2.847259806574581886e-01
3.204537857749845120e-01,2.851495399675271214e-01
3.210015825186740557e-01,2.855378026684236570e-01
3.217885716281643216e-01,2.859378309057110101e-01
3.223404915163030626e-01,2.863378591429983078e-01
3.229146763740131654e-01,2.867261218438948434e-01
3.235124300002900632e-01,2.871026190084006169e-01
3.239653625459859576e-01,2.874908817092971525e-01
3.244701095558077952e-01,2.879144410193660852e-01
3.250585598083199912e-01,2.882909381838718033e-01
3.255967636709600210e-01,2.886556698119867037e-01
3.261898189664658165e-01,2.890439325128832393e-01
3.267861769834112806e-01,2.894086641409981953e-01
3.272943314600951226e-01,2.897851613055039133e-01
3.277353372166813550e-01,2.901969550791820840e-01
3.281862752829156626e-01,2.905616867072969844e-01
3.285319020408011825e-01,2.909499494081935200e-01
3.290181646847650798e-01,2.913382121090900556e-01
3.294986157328028131e-01,2.917029437372049561e-01
3.297702260455886991e-01,2.920794409017107296e-01
3.303839203086511578e-01,2.924912346753888448e-01
3.308144524845313406e-01,2.928794973762853804e-01
3.315229227983729210e-01,2.932677600771819160e-01
3.319474518775233918e-01,2.937030849236416663e-01
3.323847555545417221e-01,2.940678165517566223e-01
3.329963210089814662e-01,2.944678447890439199e-01
3.333882963436385349e-01,2.948325764171588759e-01
3.339245931557011104e-01,2.952208391180554115e-01
3.343245624481372413e-01,2.956091018189519470e-01
3.347556498019177429e-01,2.959738334470668475e-01
3.351746723703574737e-01,2.963620961479633831e-01
3.356332578747378559e-01,2.967385933124691011e-01
3.360734938652831794e-01,2.971150904769748191e-01
3.364006714848866153e-01,2.975151187142621723e-01
3.369022141798416747e-01,2.979151469515495254e-01
3.372398472896021016e-01,2.983269407252276406e-01
3.375300768791800188e-01,2.986916723533425966e-01
3.377835193367006994e-01,2.991152316634115294e-01
3.382490017433903429e-01,2.995152599006988825e-01
3.384758227092748983e-01,2.998682259924230209e-01
3.387792166733666344e-01,3.002211920841471038e-01
3.392714581986855382e-01,3.006212203214344569e-01
3.397983134129545224e-01,3.009859519495493574e-01
3.401752392500667632e-01,3.013624491140551309e-01
3.406124940833377135e-01,3.017389462785608489e-01
3.409882701386535153e-01,3.021036779066757494e-01
3.414135719378652567e-01,3.024684095347907054e-01
3.419321234262007181e-01,3.029037343812504557e-01
3.423001004542192138e-01,3.032802315457561737e-01
3.427279317015202720e-01,3.036684942466527093e-01
3.431572909034807939e-01,3.040332258747676097e-01
3.434663828744372038e-01,3.043979575028825657e-01
3.438762867844286086e-01,3.047744546673882837e-01
3.443484512551353571e-01,3.051509518318940017e-01
3.450380185198076433e-01,3.055274489963997198e-01
3.457181794423014320e-01,3.058804150881238582e-01
3.465476247520404840e-01,3.062569122526295762e-01
3.470088000552928875e-01,3.066451749535261118e-01
3.475476276737948789e-01,3.070334376544226473e-01
3.479286024433847491e-01,3.074334658917100005e-01
3.483160588518585676e-01,3.077864319834341389e-01
3.485350223195043950e-01,3.081746946843306745e-01
3.489071074109106885e-01,3.085747229216179721e-01
3.494404669488992976e-01,3.089865166952961428e-01
3.499725053698921062e-01,3.093630138598018608e-01
3.505580757060455799e-01,3.097395110243075789e-01
3.512020506102775386e-01,3.101277737252041145e-01
3.517198260650722386e-01,3.105160364261006500e-01
3.525271533409635172e-01,3.108925335906063681e-01
3.531448611423326778e-01,3.112925618278937212e-01
3.539551411664748626e-01,3.116455279196178596e-01
3.545533853826787762e-01,3.120220250841235776e-01
3.551862178565257100e-01,3.123749911758477160e-01
3.559055466703198167e-01,3.127750194131350692e-01
3.567099737843937302e-01,3.131279855048591521e-01
3.571851566229211628e-01,3.135162482057556876e-01
3.579863255318027626e-01,3.138927453702614057e-01
3.585780131990878861e-01,3.142810080711579412e-01
3.591857745088899989e-01,3.146575052356637148e-01
3.597876058935978172e-01,3.150692990093418300e-01
3.605785731598137867e-01,3.154575617102383656e-01
3.610151915925891020e-01,3.158458244111349011e-01
3.617658141551421958e-01,3.162105560392498571e-01
3.622688657351091912e-01,3.166105842765371547e-01
3.627639391037895678e-01,3.169753159046521107e-01
3.631323237851091790e-01,3.173282819963761936e-01
3.635927702828156693e-01,3.177400757700543643e-01
3.639623264994973351e-01,3.181165729345600823e-01
3.643617044706665142e-01,3.185048356354566179e-01
3.647914238028093781e-01,3.189048638727439711e-01
3.653719696629276203e-01,3.192813610372496891e-01
3.661026770904113325e-01,3.196696237381462247e-01
3.666918601101187836e-01,3.200696519754335778e-01
3.673048127979849919e-01,3.204696802127208755e-01
3.677720176746512859e-01,3.208697084500082286e-01
3.681503265946017844e-01,3.212462056145139466e-01
3.685117695857720310e-01,3.216344683154104822e-01
3.688156214376681064e-01,3.220227310163070178e-01
3.692626836840573468e-01,3.223874626444219738e-01
3.694440751002814327e-01,3.228227874908817241e-01
3.697551431865475635e-01,3.231875191189966245e-01
3.700768048103342256e-01,3.235875473562839777e-01
3.704657875677086487e-01,3.239875755935713308e-01
3.709537572448107223e-01,3.243876038308586285e-01
3.713207950953967273e-01,3.247993976045367992e-01
3.718178931711024759e-01,3.251758947690425172e-01
3.722146279534055413e-01,3.255759230063298704e-01
3.728898042928879830e-01,3.259524201708355884e-01
3.735855286931533126e-01,3.263171517989504888e-01
3.744613769907978451e-01,3.266936489634562624e-01
3.751937871998056728e-01,3.270701461279619804e-01
3.755864445822809650e-01,3.274231122196861188e-01
3.760568841350242497e-01,3.277996093841918368e-01
3.765439513063761900e-01,3.281643410123067373e-01
3.769372804241455377e-01,3.285526037132032728e-01
3.775897046759657538e-01,3.289173353413182288e-01
3.781693073533087812e-01,3.293408946513871616e-01
3.789667933628215746e-01,3.297173918158928796e-01
3.797108557652428829e-01,3.300938889803985976e-01
3.807505595262816733e-01,3.304586206085135536e-01
3.813987408848085181e-01,3.308468833094100892e-01
3.821611419017467703e-01,3.312233804739158072e-01
3.826813942736162488e-01,3.316116431748123428e-01
3.833526055337505012e-01,3.319881403393180608e-01
3.838527789708434668e-01,3.323411064310421992e-01
3.846673643249698404e-01,3.327058380591570996e-01
3.853521718670460672e-01,3.331176318328352703e-01
3.859423248254378880e-01,3.335176600701226235e-01
3.866464698402838351e-01,3.338823916982375239e-01
3.871684976601152961e-01,3.342588888627432420e-01
3.877340583072763636e-01,3.346236204908581979e-01
3.882006754117250935e-01,3.350001176553639159e-01
3.887600415009129229e-01,3.354119114290420312e-01
3.893896995238110836e-01,3.358237052027202019e-01
3.899793629012038298e-01,3.362119679036167375e-01
3.906226176075577872e-01,3.365884650681224555e-01
3.911927597646402965e-01,3.369414311598465939e-01
3.918942570161143557e-01,3.373179283243523119e-01
3.925252800400080844e-01,3.377179565616396650e-01
3.931643698517162111e-01,3.381062192625362006e-01
3.936387584198491885e-01,3.384827164270419186e-01
3.942076860667442784e-01,3.388945102007200338e-01
3.946991958440659864e-01,3.392827729016165694e-01
3.950435199781077156e-01,3.397063322116855577e-01
3.956076268795349904e-01,3.400945949125820378e-01
3.960156884767240815e-01,3.404475610043061762e-01
3.965746012480420024e-01,3.408240581688118942e-01
3.970371781802806144e-01,3.412240864060992473e-01
3.974256786823160414e-01,3.415888180342142033e-01
3.978310704279786059e-01,3.419535496623291038e-01
3.983911669206274819e-01,3.423300468268348218e-01
3.986932617874427986e-01,3.427183095277313574e-01
3.992827607310039939e-01,3.430948066922370754e-01
3.998635493677793473e-01,3.434713038567428489e-01
4.002659584826062655e-01,3.438478010212485669e-01
4.007148550533295994e-01,3.442242981857542850e-01
4.012783930685803746e-01,3.446125608866508205e-01
4.017031819746258448e-01,3.450008235875473561e-01
4.021231469847585949e-01,3.454243828976162889e-01
4.027115532165220779e-01,3.458244111349036420e-01
4.031848782841473966e-01,3.462009082994093601e-01
4.035439855320488434e-01,3.466244676094782928e-01
4.042159294682379223e-01,3.469774337012024312e-01
4.047127524668392429e-01,3.473892274748806019e-01
4.053269989743235602e-01,3.477421935666046848e-01
4.060090406893657189e-01,3.481422218038920380e-01
4.068904689081204173e-01,3.485187189683977560e-01
4.074334336642598808e-01,3.488834505965127120e-01
4.080172139616627947e-01,3.492481822246276124e-01
4.085104199613903697e-01,3.496482104619149656e-01
4.089687082510679028e-01,3.500247076264206836e-01
4.095576539272771655e-01,3.504247358637080367e-01
4.103127884657731261e-01,3.508247641009953899e-01
4.108476666919586018e-01,3.512012612655011079e-01
4.112898893380156906e-01,3.516012895027884055e-01
4.118230354213836542e-01,3.519660211309033615e-01
4.125908133548672474e-01,3.523307527590182620e-01
4.132517592304740806e-01,3.527190154599147975e-01
4.141689166201423244e-01,3.530955126244205711e-01
4.148466949096218936e-01,3.534837753253171067e-01
4.154674009074554863e-01,3.538602724898228247e-01
4.160247167770941834e-01,3.542720662635009399e-01
4.167582076776682465e-01,3.546367978916158958e-01
4.175617864208636121e-01,3.550132950561216139e-01
4.181385123640091184e-01,3.553897922206273319e-01
4.187057970638158322e-01,3.557545238487422878e-01
4.193597652655023378e-01,3.561192554768571883e-01
4.203620743139779847e-01,3.565075181777537239e-01
4.208178775962007068e-01,3.569193119514318391e-01
4.213749973969849183e-01,3.572958091159376126e-01
4.220066828692448091e-01,3.576723062804433306e-01
4.228294442726587832e-01,3.580488034449490486e-01
4.232533696254936473e-01,3.584135350730640046e-01
4.241223032660745851e-01,3.588135633103513022e-01
4.245921419866188762e-01,3.591782949384662582e-01
4.253884680601294210e-01,3.595430265665811587e-01
4.260419674893733966e-01,3.599430548038685118e-01
4.265039773132051071e-01,3.603548485775466270e-01
4.270551780457021440e-01,3.607195802056615830e-01
4.274293242739546361e-01,3.610843118337764834e-01
4.278822535237769564e-01,3.614843400710638366e-01
4.282221296469590488e-01,3.618726027719603722e-01
4.285847084653915395e-01,3.622373344000752726e-01
4.288886333574015719e-01,3.626020660281902286e-01
4.292899686582674068e-01,3.629903287290867642e-01
4.298746223337235328e-01,3.633903569663741173e-01
4.302737450810190101e-01,3.637668541308798353e-01
4.307698368109413867e-01,3.641315857589947358e-01
4.312886633975376860e-01,3.644963173871096918e-01
4.316841680531535719e-01,3.648610490152245922e-01
4.320701483782868335e-01,3.652375461797303102e-01
4.324865840822755825e-01,3.656140433442360838e-01
4.329026146303238676e-01,3.660023060451326193e-01
4.333555437247271769e-01,3.663905687460291549e-01
4.343441971502254306e-01,3.667435348377532378e-01
4.347507094147540219e-01,3.671200320022589558e-01
4.355810061859344273e-01,3.674965291667647294e-01
4.361471275256295632e-01,3.679200884768336621e-01
4.367284424968875811e-01,3.683083511777301977e-01
4.373989507863351722e-01,3.686730828058450982e-01
4.380783950628164281e-01,3.690613455067416337e-01
4.388851493379425373e-01,3.694378426712474073e-01
4.398328934068768126e-01,3.697908087629714902e-01
4.409564985269809334e-01,3.701673059274772082e-01
4.416912639993564316e-01,3.705555686283737438e-01
4.425036199657084168e-01,3.709320657928795173e-01
4.429354538607477298e-01,3.713085629573852353e-01
4.435596030599686657e-01,3.716968256582817709e-01
4.442193153650264570e-01,3.720968538955691240e-01
4.448096887458519166e-01,3.724851165964656596e-01
4.454994630387554277e-01,3.728733792973621397e-01
4.461404514475930672e-01,3.732498764618679132e-01
4.466979047158858851e-01,3.736263736263736313e-01
4.478620647495157314e-01,3.740264018636609844e-01
4.483650522310927977e-01,3.744264301009482820e-01
4.490857029718198223e-01,3.748264583382356352e-01
4.497665783390902838e-01,3.751911899663505912e-01
4.504770023589638184e-01,3.755676871308563092e-01
4.509803560522818167e-01,3.759677153681436068e-01
4.517116079423555419e-01,3.763559780690401424e-01
4.522929254695007284e-01,3.767442407699366780e-01
4.527734197688243478e-01,3.771207379344424515e-01
4.533794573189664501e-01,3.774737040261665344e-01
4.540570377580899208e-01,3.778737322634538875e-01
4.545777601517608790e-01,3.782384638915688435e-01
4.550626189852036152e-01,3.786031955196837440e-01
4.556682693880281798e-01,3.789679271477986444e-01
4.562486311559033059e-01,3.793914864578676327e-01
4.567154757570734969e-01,3.797562180859825332e-01
4.570804061570221677e-01,3.801562463232698863e-01
4.576213719522415069e-01,3.805209779513847868e-01
4.582708697920789831e-01,3.808857095794997427e-01
4.586736145943137721e-01,3.812857378167870404e-01
4.593428907608843037e-01,3.816622349812928139e-01
4.599260420750417300e-01,3.820504976821893495e-01
4.607058828440424580e-01,3.824269948466950675e-01
4.611808004528383798e-01,3.828270230839824206e-01
4.616333816388795697e-01,3.832035202484881387e-01
4.619911009844329675e-01,3.836035484857754918e-01
4.623578860472066232e-01,3.839565145774995747e-01
4.629209231919273471e-01,3.843212462056145307e-01
4.632979064998160590e-01,3.847330399792926459e-01
4.638035770747939157e-01,3.851095371437983639e-01
4.643621329175984247e-01,3.854977998446948995e-01
4.649669831122682506e-01,3.858742970092006730e-01
4.657162312935209103e-01,3.862390286373155734e-01
4.665666411136076830e-01,3.866155258018212915e-01
4.669771225854491004e-01,3.869802574299362474e-01
4.674743308077267123e-01,3.873685201308327830e-01
4.680356937937957262e-01,3.877685483681200806e-01
4.685038826747267571e-01,3.881332799962350366e-01
4.687982258124434587e-01,3.885097771607407546e-01
4.692361327840610663e-01,3.888862743252464726e-01
4.695599326909150051e-01,3.892745370261430082e-01
4.700484493926759821e-01,3.896627997270395438e-01
4.706222910211610433e-01,3.900628279643268970e-01
4.709981218711589701e-01,3.904393251288326150e-01
4.713484003310897119e-01,3.908158222933383330e-01
4.719653544316038118e-01,3.911805539214532890e-01
4.726569840665373334e-01,3.915923476951314042e-01
4.733235518768719174e-01,3.920159070052003925e-01
4.742055150193469348e-01,3.923924041697061105e-01
4.749515295215900323e-01,3.927453702614301934e-01
4.754522789720999620e-01,3.931218674259359669e-01
4.760900023306724460e-01,3.934865990540508673e-01
4.768851139169971720e-01,3.939101583641198001e-01
4.775465992575034235e-01,3.942866555286255736e-01
4.783102780332604276e-01,3.946396216203496565e-01
4.792953966244883901e-01,3.950043532484646125e-01
4.803138150240987558e-01,3.954161470221427277e-01
4.809628299360602099e-01,3.958279407958208984e-01
4.817188149981643797e-01,3.962279690331081961e-01
4.821586032705588165e-01,3.966162317340047316e-01
4.826252418151688595e-01,3.970044944349012672e-01
4.833778043217107356e-01,3.974162882085794379e-01
4.840531571648015730e-01,3.978398475186483707e-01
4.847561619500917462e-01,3.981928136103725091e-01
4.855960610756571150e-01,3.985928418476598623e-01
4.863483028456350166e-01,3.989928700849471599e-01
4.869346720424760910e-01,3.993693672494528779e-01
4.874815039898861002e-01,3.997223333411770163e-01
4.879891816120507375e-01,4.001341271148551870e-01
4.883061283182077439e-01,4.005341553521424847e-01
4.887553771998032204e-01,4.008988869802574406e-01
4.892654054660572349e-01,4.012989152175447938e-01
4.897358832877352075e-01,4.016871779184413294e-01
4.901726685844565168e-01,4.020872061557286270e-01
4.908838978671348219e-01,4.024872343930159801e-01
4.913346483891689598e-01,4.028519660211308806e-01
4.917912220821235580e-01,4.032166976492458366e-01
4.922639943407802754e-01,4.035931948137515546e-01
4.927159691972815558e-01,4.039814575146480902e-01
4.936290153626221588e-01,4.043814857519354433e-01
4.945907013048556067e-01,4.047815139892227410e-01
4.953007250802532457e-01,4.051462456173376969e-01
4.959083088696036867e-01,4.055462738546250501e-01
4.965972365357784746e-01,4.059345365555215857e-01
4.971222330290203661e-01,4.063345647928088833e-01
4.977650733762406521e-01,4.067463585664870540e-01
4.984637291035520779e-01,4.071346212673835896e-01
4.992039677228998773e-01,4.075346495046709427e-01
5.004939903140026569e-01,4.079111466691766608e-01
5.011942581377321071e-01,4.082876438336823788e-01
5.019474870495882479e-01,4.086994376073604940e-01
5.024049062715529868e-01,4.091347624538202443e-01
5.031877594612232940e-01,4.095347906911075975e-01
5.039775031185234067e-01,4.099230533920041331e-01
5.048489617331325396e-01,4.103230816292914862e-01
5.055890620426617410e-01,4.107348754029696014e-01
5.066590469359022464e-01,4.111113725674753749e-01
5.074107292246221590e-01,4.114643386591994578e-01
5.080667808979322242e-01,4.118290702873144138e-01
5.085667282018646596e-01,4.121820363790384967e-01
5.092378400965563712e-01,4.125820646163258498e-01
5.100480220938402587e-01,4.129938583900040205e-01
5.108552246168851507e-01,4.133585900181189210e-01
5.113451455123507738e-01,4.137350871826246390e-01
5.120448184223735932e-01,4.140998188107395950e-01
5.128813896589512478e-01,4.144763159752453130e-01
5.134416212419423697e-01,4.148528131397510310e-01
5.139825846826484579e-01,4.152175447678659870e-01
5.144175482349544470e-01,4.155940419323717050e-01
5.150452903843077967e-01,4.159587735604866054e-01
5.155985656928607774e-01,4.163470362613831410e-01
5.161713911423049250e-01,4.167235334258888590e-01
5.167273170555286566e-01,4.171000305903946326e-01
5.171779511855750799e-01,4.174647622185095330e-01
5.176910028819536880e-01,4.178412593830152510e-01
5.183141941346325332e-01,4.181942254747393894e-01
5.188515517820746492e-01,4.185707226392451075e-01
5.195099690644233714e-01,4.189472198037508255e-01
5.202236868377102530e-01,4.193354825046473611e-01
5.209240516759827688e-01,4.197119796691531346e-01
5.216804270542030331e-01,4.201120079064404322e-01
5.222018307126752301e-01,4.205002706073369678e-01
5.226615156244440730e-01,4.209355954537967182e-01
5.230234390301990999e-01,4.213238581546932537e-01
5.235455546233391821e-01,4.217003553191990273e-01
5.242447723920506952e-01,4.220768524837047453e-01
5.253735901198902658e-01,4.224768807209920429e-01
5.266721517068251313e-01,4.228651434218885785e-01
5.272273129500448796e-01,4.232534061227851141e-01
5.280409264069085840e-01,4.236534343600724672e-01
5.284607739243890601e-01,4.240652281337506380e-01
5.289942258672697406e-01,4.244417252982563560e-01
5.294831526020882251e-01,4.247946913899804944e-01
5.300430094953467730e-01,4.252064851636586096e-01
5.306512396427842670e-01,4.255829823281643276e-01
5.310805226916592847e-01,4.259830105654516808e-01
5.316065162490324347e-01,4.263477421935665812e-01
5.320793119890843137e-01,4.267360048944631168e-01
5.327153653946958833e-01,4.271125020589688903e-01
5.336099473967981233e-01,4.274772336870837908e-01
5.346784169121704400e-01,4.278537308515895088e-01
5.355755636597803182e-01,4.282066969433136472e-01
5.363798292340726803e-01,4.285714285714285476e-01
5.371988303217078986e-01,4.289596912723250832e-01
5.382923898446784206e-01,4.293479539732216188e-01
5.390500271484977013e-01,4.297362166741181544e-01
5.400842995963422988e-01,4.301480104477963251e-01
5.410341070578850164e-01,4.305362731486928607e-01
5.416441792886783624e-01,4.309127703131985787e-01
5.421029529518739398e-01,4.312657364049227171e-01
5.427061933490517909e-01,4.316304680330376176e-01
5.433303700394204183e-01,4.319834341247617560e-01
5.441822986735300738e-01,4.323364002164858944e-01
5.448780305313632999e-01,4.327246629173824299e-01
5.457989320162237590e-01,4.331011600818881480e-01
5.465575999660465811e-01,4.334776572463938660e-01
5.474140340140265515e-01,4.338306233381180044e-01
5.480612651890115483e-01,4.342424171117961196e-01
5.487436560182212819e-01,4.346424453490834727e-01
5.493964425231223636e-01,4.350307080499800083e-01
5.498926912330703853e-01,4.354189707508765439e-01
5.503107944474638913e-01,4.358072334517730795e-01
5.509655645834693471e-01,4.362072616890603771e-01
5.515029195223863923e-01,4.366072899263477303e-01
5.522689208866549126e-01,4.369720215544626862e-01
5.532857625610448915e-01,4.373485187189684043e-01
5.540927357450686763e-01,4.377603124926465195e-01
5.547710512920434045e-01,4.381368096571522930e-01
5.554662480768673971e-01,4.385486034308304082e-01
5.560135975832847244e-01,4.389133350589453642e-01
5.565561686226699889e-01,4.392780666870602646e-01
5.570567034820717023e-01,4.396663293879568002e-01
5.578157849546255820e-01,4.400428265524625182e-01
5.587114036768492387e-01,4.403957926441866566e-01
5.597940630508180249e-01,4.407487587359107950e-01
5.609057286646867979e-01,4.411370214368073306e-01
5.613600685952180314e-01,4.415488152104854458e-01
5.620450295934487084e-01,4.419488434477727989e-01
5.626723851369863638e-01,4.423253406122785170e-01
5.636376255269059943e-01,4.427136033131750525e-01
5.642383863357008922e-01,4.431018660140715881e-01
5.649883063106342362e-01,4.434901287149681237e-01
5.657435625847584415e-01,4.439019224886462389e-01
5.662636282066157989e-01,4.442784196531520124e-01
5.668996835789308353e-01,4.446784478904393101e-01
5.676369739153808158e-01,4.450667105913358457e-01
5.683138000591481109e-01,4.454432077558415637e-01
5.689667927065039654e-01,4.458432359931289168e-01
5.696465079554380306e-01,4.462197331576346349e-01
5.705272708587266761e-01,4.466550580040943852e-01
5.715536126066311784e-01,4.470550862413817383e-01
5.727920289371990492e-01,4.474198178694966943e-01
5.733774430052207549e-01,4.477845494976115948e-01
5.738510408370206539e-01,4.481845777348989479e-01
5.743466115230450031e-01,4.485728404357954835e-01
5.747783648489712682e-01,4.489375720639103839e-01
5.751942749341232286e-01,4.493023036920253399e-01
5.760938291313810744e-01,4.496670353201402404e-01
5.768018669282737321e-01,4.500317669482551963e-01
5.772570297668166983e-01,4.503964985763700968e-01
5.779243423562063775e-01,4.507729957408758148e-01
5.784975980848761079e-01,4.511612584417723504e-01
5.791693684417642540e-01,4.515259900698873063e-01
5.797613931218137395e-01,4.519024872343930244e-01
5.803228636755342063e-01,4.522789843988987424e-01
5.810236143896496674e-01,4.526319504906228808e-01
5.816245713606127410e-01,4.529966821187377812e-01
5.823004133859566167e-01,4.533614137468527372e-01
5.828637273529624352e-01,4.537261453749676376e-01
5.836403843023568738e-01,4.541732357578182055e-01
5.843678335984592298e-01,4.545967950678871383e-01
5.851102515203787657e-01,4.550203543779560711e-01
5.862457612219401648e-01,4.554203826152434242e-01
5.872970756018569549e-01,4.557733487069675626e-01
5.879971929410365838e-01,4.561616114078640982e-01
5.887576478808687064e-01,4.565616396451513959e-01
5.893977954975337941e-01,4.569381368096571694e-01
5.900385453498102617e-01,4.573146339741628874e-01
5.906774623204003039e-01,4.576911311386686054e-01
5.911879372234185581e-01,4.580676283031743234e-01
5.921074393987724171e-01,4.584205943948984618e-01
5.928772707666152275e-01,4.587853260230133623e-01
5.939989149631857979e-01,4.591853542603007154e-01
5.949257263177798460e-01,4.595383203520248538e-01
5.956120459766378605e-01,4.599030519801397543e-01
5.965118401719871066e-01,4.603030802174271074e-01
5.974260651696761126e-01,4.606795773819328255e-01
5.986111871170474164e-01,4.610443090100477814e-01
5.991242618720959978e-01,4.614208061745534994e-01
6.003808871853222318e-01,4.617737722662776378e-01
6.010957744959843918e-01,4.621620349671741734e-01
6.019506933611534771e-01,4.625620632044614711e-01
6.027278912706579561e-01,4.629620914417488242e-01
6.032962238775108066e-01,4.633503541426453598e-01
6.041433513217264739e-01,4.637268513071510778e-01
6.048625913365474061e-01,4.640798173988752162e-01
6.055735413987972660e-01,4.644916111725533314e-01
6.064023571620646980e-01,4.648681083370591050e-01
6.068677985098014371e-01,4.652446055015648230e-01
6.075981921596429469e-01,4.656211026660705410e-01
6.081447932000461076e-01,4.660211309033578941e-01
6.086248331844690274e-01,4.663976280678636122e-01
6.092819001112936839e-01,4.667741252323693302e-01
6.098392987535627974e-01,4.671506223968750482e-01
6.102948634351279544e-01,4.675388850977715838e-01
6.107583688079076811e-01,4.679153822622773573e-01
6.114556997231390678e-01,4.682801138903922578e-01
6.120943131200112797e-01,4.686566110548979758e-01
6.129446718127673499e-01,4.690331082194037493e-01
6.141924379258800748e-01,4.694331364566910469e-01
6.149718765572342871e-01,4.698213991575875825e-01
6.154110881037366809e-01,4.701978963220933005e-01
6.161071256773742455e-01,4.705743934865990741e-01
6.166190655929421061e-01,4.709273595783231570e-01
6.173919471399241798e-01,4.713156222792196925e-01
6.179730195112703717e-01,4.717038849801162281e-01
6.188727769917368171e-01,4.720803821446219461e-01
6.196337323474343517e-01,4.724686448455184817e-01
6.206858935043313430e-01,4.728686730828058349e-01
6.218655908625714268e-01,4.732687013200931880e-01
6.224835273979856254e-01,4.736451984845989061e-01
6.235564336621196579e-01,4.740334611854954416e-01
6.244046120927682075e-01,4.744099583500011597e-01
6.250579459387417547e-01,4.747746899781161156e-01
6.256728031931524381e-01,4.751629526790126512e-01
6.262743038733298295e-01,4.755512153799091868e-01
6.268506549783064985e-01,4.759277125444149048e-01
6.272975275952219487e-01,4.763277407817022580e-01
6.280127650401723383e-01,4.766924724098171584e-01
6.285499816033834897e-01,4.770807351107136940e-01
6.294269114599770898e-01,4.774925288843918647e-01
6.302675632247367599e-01,4.778925571216791623e-01
6.312991854502947309e-01,4.782808198225756979e-01
6.321533939643442235e-01,4.786573169870814159e-01
6.331755907538205719e-01,4.790808762971504042e-01
6.340627471545989824e-01,4.794338423888744871e-01
6.346631658642332141e-01,4.797985740169894431e-01
6.352753330123728226e-01,4.802221333270583759e-01
6.359849661969541046e-01,4.805868649551733318e-01
6.365563081281200297e-01,4.809986587288514470e-01
6.371531223900905871e-01,4.813516248205755854e-01
6.376568437839702508e-01,4.817281219850813034e-01
6.383847345189397338e-01,4.821399157587594186e-01
6.389296105232822320e-01,4.825046473868743746e-01
6.396280514219887525e-01,4.828929100877709102e-01
6.402726981461737132e-01,4.832929383250582633e-01
6.409641294994594674e-01,4.836694354895639814e-01
6.416469881112585316e-01,4.840224015812880642e-01
6.424300139852906488e-01,4.844106642821845998e-01
6.431114254668357511e-01,4.847871614466903734e-01
6.438203390337948750e-01,4.851636586111960914e-01
6.447732280033346974e-01,4.855519213120926270e-01
6.460240740021172545e-01,4.859637150857707422e-01
6.471662272371669911e-01,4.863637433230580953e-01
6.477570151768780038e-01,4.867520060239546309e-01
6.482666057116992508e-01,4.871873308704143812e-01
6.487234304875000301e-01,4.875638280349200993e-01
6.493416117975447932e-01,4.879991528813798496e-01
6.498995474671864780e-01,4.883638845094948056e-01
6.506327195662187091e-01,4.887639127467821032e-01
6.510642870245803016e-01,4.891404099112878767e-01
6.517315080297481078e-01,4.895169070757935947e-01
6.526943613594049509e-01,4.899051697766901303e-01
6.542122590333976362e-01,4.902816669411958483e-01
6.553967755227385616e-01,4.906346330329199867e-01
6.564719538851604419e-01,4.910228957338165223e-01
6.574636020813384718e-01,4.914111584347130579e-01
6.585304908573297311e-01,4.918347177447819907e-01
6.597824272563723724e-01,4.922112149092877087e-01
6.608672059317155512e-01,4.926112431465750618e-01
6.614820224838346974e-01,4.930112713838624150e-01
6.623353248567587226e-01,4.933877685483681330e-01
6.629813094836323195e-01,4.937760312492646686e-01
6.637601192589526189e-01,4.941525284137703866e-01
6.644020871555245122e-01,4.945172600418852871e-01
6.650381557611906302e-01,4.949172882791726402e-01
6.656635428270490928e-01,4.953055509800691758e-01
6.664911529152450775e-01,4.956702826081841318e-01
6.672153100120359337e-01,4.960232486999082147e-01
6.678329167545171696e-01,4.963997458644139327e-01
6.682630250232146629e-01,4.967762430289197062e-01
6.690437043964914121e-01,4.971409746570346067e-01
6.697156661583114623e-01,4.975057062851495626e-01
6.703586032000641293e-01,4.978939689860460982e-01
6.710977680048729743e-01,4.982704661505518162e-01
6.715659516519056904e-01,4.986351977786667167e-01
6.723152129641030150e-01,4.990352260159540698e-01
6.733888831956247323e-01,4.994117231804597878e-01
6.742728571345824040e-01,4.998352824905287206e-01
6.751536293319382320e-01,5.002117796550344941e-01
6.756758549335573072e-01,5.005765112831493946e-01
6.764655362591776022e-01,5.010000705932183829e-01
6.770343062542394375e-01,5.013765677577241009e-01
6.777067655245838651e-01,5.017295338494481838e-01
6.783889829630151969e-01,5.021413276231263545e-01
6.794263739615491460e-01,5.024942937148504374e-01
6.808504427262063174e-01,5.028943219521377905e-01
6.819499003424922545e-01,5.032708191166435086e-01
6.826714748436424340e-01,5.036590818175400441e-01
6.834432915115196128e-01,5.040355789820457622e-01
6.844878017574185236e-01,5.044120761465514802e-01
6.854838358835091405e-01,5.048121043838388333e-01
6.859611765823436791e-01,5.052003670847353689e-01
6.864421720251656645e-01,5.055768642492410869e-01
6.873233881150808688e-01,5.059651269501376225e-01
6.880935909337870804e-01,5.063298585782526340e-01
6.888849894482385050e-01,5.067063557427583520e-01
6.895709600342775358e-01,5.070710873708732525e-01
6.904139307634560296e-01,5.074711156081606056e-01
6.912093091880522344e-01,5.078358472362755061e-01
6.924182736079831368e-01,5.082005788643904065e-01
6.930368597511615825e-01,5.086006071016777597e-01
6.936913435014901985e-01,5.089653387297926601e-01
6.943990602269484169e-01,5.093418358942983781e-01
6.950731025735512603e-01,5.097065675224133896e-01
6.956985811866611691e-01,5.100595336141374725e-01
6.962577684118353982e-01,5.104477963150340081e-01
6.973174628860190349e-01,5.108360590159305437e-01
6.981498190151769201e-01,5.112125561804362617e-01
6.988732468385294716e-01,5.116125844177236148e-01
6.996841893296745774e-01,5.120126126550109680e-01
7.004910960735816206e-01,5.123773442831258684e-01
7.012770399519585585e-01,5.127303103748499513e-01
7.017068548026544894e-01,5.131538696849189396e-01
7.023270314640567280e-01,5.135186013130338401e-01
7.029639731448683593e-01,5.139186295503211932e-01
7.036925781276370806e-01,5.143304233239993639e-01
7.047391938605274131e-01,5.147422170976775346e-01
7.059603913878387260e-01,5.151304797985740702e-01
7.072788520273992630e-01,5.155187424994706058e-01
7.079249712193835808e-01,5.158952396639763238e-01
7.084645514406373579e-01,5.162835023648728594e-01
7.092236564848342084e-01,5.166717650657693950e-01
7.097962352566467015e-01,5.170600277666659306e-01
7.107770394135648484e-01,5.174718215403439903e-01
7.114520921581046764e-01,5.178718497776313434e-01
7.122817107014811633e-01,5.182718780149186966e-01
7.132636513684287305e-01,5.186366096430335970e-01
7.143303800975325801e-01,5.190131068075393150e-01
7.154565503088011758e-01,5.193778384356543265e-01
7.168821926694884938e-01,5.197778666729415686e-01
7.180212892073345454e-01,5.201425983010565801e-01
7.195632793982353892e-01,5.205308610019531157e-01
7.208172261437689743e-01,5.209191237028496513e-01
7.218786701281193485e-01,5.212956208673553693e-01
7.224557342649562397e-01,5.216838835682519049e-01
7.228408230499128173e-01,5.220721462691484405e-01
7.235329712024218818e-01,5.224251123608725234e-01
7.243364830433818291e-01,5.228133750617690589e-01
7.255243806376754367e-01,5.232251688354472297e-01
7.263843498621069816e-01,5.236251970727345828e-01
7.273000573064514196e-01,5.240016942372403008e-01
7.278939866686362503e-01,5.243899569381368364e-01
7.286330971522425592e-01,5.247546885662517369e-01
7.295343556210076574e-01,5.251311857307574549e-01
7.300981610955015189e-01,5.255076828952631729e-01
7.307036389413623656e-01,5.259077111325505260e-01
7.311663188718942052e-01,5.262842082970562441e-01
7.318574812493283677e-01,5.266607054615619621e-01
7.325497097173749861e-01,5.270724992352401328e-01
7.333989924101103064e-01,5.274607619361366684e-01
7.345426493335704965e-01,5.278490246370332040e-01
7.356316412548591366e-01,5.282372873379297396e-01
7.365019893042001886e-01,5.286137845024354576e-01
7.371942716233437221e-01,5.290020472033319932e-01
7.381876483178811954e-01,5.294020754406193463e-01
7.395425895482532486e-01,5.297550415323434292e-01
7.409048746555402243e-01,5.301197731604584407e-01
7.418398691998817629e-01,5.304962703249641587e-01
7.424602180260464479e-01,5.308727674894698767e-01
7.435377770496398586e-01,5.312610301903664123e-01
7.442674758824541215e-01,5.316492928912629479e-01
7.448116448501107545e-01,5.320493211285503010e-01
7.457016465004251415e-01,5.324140527566652015e-01
7.463412003971703346e-01,5.328023154575617371e-01
7.470771625152183848e-01,5.331670470856766375e-01
7.476871863928236106e-01,5.335435442501823555e-01
7.484094316956346749e-01,5.339318069510788911e-01
7.490854986436557006e-01,5.342965385791937916e-01
7.498582860622893254e-01,5.346612702073088030e-01
7.509086136383991139e-01,5.350377673718145211e-01
7.522626503994134239e-01,5.354260300727110566e-01
7.531706573058072340e-01,5.358142927736075922e-01
7.539565280016624627e-01,5.361907899381133102e-01
7.548415422682475118e-01,5.365555215662282107e-01
7.557769881978715354e-01,5.369555498035155638e-01
7.564343671464179852e-01,5.373673435771937346e-01
7.577156444447458172e-01,5.377438407416994526e-01
7.584168403403046543e-01,5.381438689789868057e-01
7.591352303192921980e-01,5.384968350707108886e-01
7.598263450636089100e-01,5.388615666988257891e-01
7.603201073544096911e-01,5.392380638633315071e-01
7.612245045362975304e-01,5.396263265642280427e-01
7.618144378314450904e-01,5.400145892651245783e-01
7.624626707170278905e-01,5.404028519660211138e-01
7.630456971165966440e-01,5.407911146669176494e-01
7.637492329904815858e-01,5.411676118314233674e-01
7.646188692619393379e-01,5.415676400687107206e-01
7.653445864047858649e-01,5.419441372332164386e-01
7.668040756377014766e-01,5.423206343977221566e-01
7.676076849737734076e-01,5.427088970986186922e-01
7.685516875268871839e-01,5.430853942631244102e-01
7.693804585050256772e-01,5.434736569640209458e-01
7.700051148511477539e-01,5.438501541285267749e-01
7.707519066391332885e-01,5.442384168294231994e-01
7.714847819346737356e-01,5.446149139939290285e-01
7.723549729338285985e-01,5.450267077676070882e-01
7.734622908824145826e-01,5.453914393957220996e-01
7.746715459324154951e-01,5.457679365602278176e-01
7.760058852071993751e-01,5.461561992611243532e-01
7.772576839395706205e-01,5.465209308892392537e-01
7.784837532887312062e-01,5.468856625173541541e-01
7.794443321454846973e-01,5.472739252182506897e-01
7.805347812345547753e-01,5.476386568463655902e-01
7.813627433800757194e-01,5.480504506200437609e-01
7.822473816170583127e-01,5.484622443937219316e-01
7.828144886176913175e-01,5.488152104854460145e-01
7.836550159749366973e-01,5.491799421135609149e-01
7.843202708490115693e-01,5.495564392780666330e-01
7.848028766000669787e-01,5.499447019789631685e-01
7.858709235890237732e-01,5.503094336070781800e-01
7.870504030327474254e-01,5.506976963079747156e-01
7.880523279768247846e-01,5.510624279360896161e-01
7.884501272006094741e-01,5.514271595642045165e-01
7.890177538653275757e-01,5.518507188742735048e-01
7.895582939187084648e-01,5.522272160387792228e-01
7.901425435807951647e-01,5.526154787396757584e-01
7.907325591826624978e-01,5.530155069769631115e-01
7.915816420872168191e-01,5.533802386050780120e-01
7.924390037871553716e-01,5.537567357695837300e-01
7.936844970750567274e-01,5.541097018613078129e-01
7.949510673158777241e-01,5.545332611713768012e-01
7.959584732517721584e-01,5.548979927994917016e-01
7.967435920988408249e-01,5.552744899639974197e-01
7.978353123143799852e-01,5.556862837376755904e-01
7.988855665023608665e-01,5.560510153657904908e-01
8.001950018549919275e-01,5.564392780666870264e-01
8.014116929295705960e-01,5.568157752311927444e-01
8.025234500352618205e-01,5.572158034684800976e-01
8.039304048116024948e-01,5.575923006329858156e-01
8.045717441029165418e-01,5.579805633338823512e-01
8.052794093368986772e-01,5.583805915711697043e-01
8.064621569768959386e-01,5.587453231992846048e-01
8.072654380961558074e-01,5.591335859001811404e-01
8.082026964949029502e-01,5.594983175282961518e-01
8.089925220847804521e-01,5.598748146928018699e-01
8.101752218734398214e-01,5.602630773936984054e-01
8.114703199195655303e-01,5.606395745582041235e-01
8.127359534148104192e-01,5.610278372591006590e-01
8.135042612465426259e-01,5.614043344236063771e-01
8.144119110926251182e-01,5.617690660517212775e-01
8.150972190740179979e-01,5.621690942890086307e-01
8.159482264236239679e-01,5.625455914535143487e-01
8.169618549778456806e-01,5.629456196908017018e-01
8.179135122408370817e-01,5.633574134644798725e-01
8.186179449454666912e-01,5.637456761653764081e-01
8.194926823997339405e-01,5.641104077934913086e-01
8.203609575913328733e-01,5.645104360307786617e-01
8.213206028769326483e-01,5.648869331952843797e-01
8.221495047710192239e-01,5.652634303597900978e-01
8.230021729709124934e-01,5.656634585970774509e-01
8.238179968275627374e-01,5.660752523707556216e-01
8.253360826222344571e-01,5.664517495352613397e-01
8.271016618149618083e-01,5.668282466997670577e-01
8.282446688221511977e-01,5.671929783278819581e-01
8.290286555110826239e-01,5.676047721015601288e-01
8.297956029073905171e-01,5.679812692660658469e-01
8.307200598358888133e-01,5.683930630397440176e-01
8.315419646755928262e-01,5.687930912770313707e-01
8.325520586639545417e-01,5.692048850507094304e-01
8.339116968270010588e-01,5.695813822152151484e-01
8.352366636524899413e-01,5.699931759888933192e-01
8.368913449135728655e-01,5.703814386897898547e-01
8.382081089226189885e-01,5.707579358542955728e-01
8.397069760360142965e-01,5.711109019460197667e-01
8.408223214443155680e-01,5.714873991105254847e-01
8.418581051555529271e-01,5.718521307386403851e-01
8.426129014539629480e-01,5.722050968303644680e-01
8.433400409854430180e-01,5.725815939948701860e-01
8.442406656610951243e-01,5.729816222321575392e-01
8.453130376503764642e-01,5.733698849330540748e-01
8.467027249547665058e-01,5.737463820975597928e-01
8.474408223938612039e-01,5.741346447984563284e-01
8.481331645859713220e-01,5.744993764265713398e-01
8.487907578930420360e-01,5.749111702002493995e-01
8.494924612835719202e-01,5.753111984375367527e-01
8.503295496872020909e-01,5.756759300656516531e-01
8.515784890378119698e-01,5.760524272301573712e-01
8.525611031596830314e-01,5.764171588582723826e-01
8.541716428936524386e-01,5.767936560227781007e-01
8.552231327097115088e-01,5.771701531872838187e-01
8.562446113336408260e-01,5.775231192790079016e-01
8.574197501548830314e-01,5.778878509071228020e-01
8.586765731412437930e-01,5.782525825352378135e-01
8.599564161330464085e-01,5.786173141633527139e-01
8.612824082768422151e-01,5.790055768642492495e-01
8.624106154917432487e-01,5.793820740287549675e-01
8.633896279019320774e-01,5.797350401204790504e-01
8.646636262578377696e-01,5.800880062122032443e-01
8.656547536946967991e-01,5.805115655222721216e-01
8.664806668184488192e-01,5.808880626867778396e-01
8.675262706328334961e-01,5.812998564604560103e-01
8.681633687159562296e-01,5.816998846977433635e-01
8.690453880134701992e-01,5.820763818622490815e-01
8.700667626491898066e-01,5.824411134903639820e-01
8.710111052071778381e-01,5.828176106548698110e-01
8.717582051534222831e-01,5.832176388921570531e-01
8.729741422499492920e-01,5.836294326658352238e-01
8.739917528267893143e-01,5.839823987575593067e-01
8.749192316940201941e-01,5.843941925312374774e-01
8.758410053610687918e-01,5.847824552321340130e-01
8.765370930350602219e-01,5.851707179330305486e-01
8.774547409493460570e-01,5.855472150975362666e-01
8.781467000169473902e-01,5.859590088712144373e-01
8.789790005184561217e-01,5.863472715721109729e-01
8.797422895350615057e-01,5.867355342730075085e-01
8.805731589655052538e-01,5.871002659011224090e-01
8.815513952902165329e-01,5.874767630656281270e-01
8.825235713557000317e-01,5.878650257665246626e-01
8.832724232870481362e-01,5.882179918582488565e-01
8.843952005269295480e-01,5.885944890227545745e-01
8.853956969760079510e-01,5.889827517236511101e-01
8.872710567747010835e-01,5.893474833517660105e-01
8.881259913305505904e-01,5.897357460526625461e-01
8.889163020656787317e-01,5.900887121443866290e-01
8.899339904356873276e-01,5.904534437725016405e-01
8.907009984918823342e-01,5.908417064733981761e-01
8.914463818140705431e-01,5.912182036379038941e-01
8.925556141672330579e-01,5.916064663388004297e-01
8.939163895547608263e-01,5.920064945760876718e-01
8.954410761615028136e-01,5.924065228133750249e-01
8.970470278371039941e-01,5.927830199778807430e-01
8.980309589443591367e-01,5.931830482151680961e-01
8.998633443559334033e-01,5.935830764524554493e-01
9.009644420083295913e-01,5.939713391533519848e-01
9.021853833884174723e-01,5.943478363178577029e-01
9.027719285565294349e-01,5.947360990187542384e-01
9.038186849528340172e-01,5.951008306468691389e-01
9.050598034895340760e-01,5.954773278113749679e-01
9.065839495971989015e-01,5.958655905122715035e-01
9.077210963215576189e-01,5.962420876767772215e-01
9.084693443330782436e-01,5.966303503776737571e-01
9.094259533632842452e-01,5.970186130785702927e-01
9.101099940493051488e-01,5.974186413158575348e-01
9.112032414819370985e-01,5.978186695531448880e-01
9.122998706392926316e-01,5.981716356448690819e-01
9.133074950212399790e-01,5.985716638821564350e-01
9.148833592615079890e-01,5.989481610466621531e-01
9.157480556354480328e-01,5.993128926747770535e-01
9.167168937759251346e-01,5.996776243028919540e-01
9.176989069546825917e-01,6.000541214673976720e-01
9.186877942119564544e-01,6.004306186319033900e-01
9.201894758399398189e-01,6.008071157964091080e-01
9.214676274210009677e-01,6.011836129609149371e-01
9.230361120829588817e-01,6.015718756618114726e-01
9.247498213688365443e-01,6.019719038990987148e-01
9.257160954212367843e-01,6.023719321363860679e-01
9.265307964316693567e-01,6.027484293008917859e-01
9.275089956434245941e-01,6.031484575381791391e-01
9.284519314442885030e-01,6.035131891662940395e-01
9.293024168517882710e-01,6.038896863307998686e-01
9.306192359713039153e-01,6.042426524225239515e-01
9.323781342611869860e-01,6.046309151234204871e-01
9.337498203616445558e-01,6.050074122879262051e-01
9.345961282184589436e-01,6.054427371343860109e-01
9.357716428307361056e-01,6.058309998352824355e-01
9.367682438614549634e-01,6.061839659270066294e-01
9.381838382061780113e-01,6.065604630915123474e-01
9.391098710306117203e-01,6.069604913287997006e-01
9.400659733789279437e-01,6.073369884933054186e-01
9.406296824765769671e-01,6.077487822669835893e-01
9.415998454351459657e-01,6.081017483587076722e-01
9.423854495628070094e-01,6.084664799868225726e-01
9.432860951979282760e-01,6.088547426877191082e-01
9.446497684340671164e-01,6.092312398522248262e-01
9.467512057900751010e-01,6.096430336259029970e-01
9.478886154826260402e-01,6.100077652540178974e-01
9.488348425767179073e-01,6.104430901004777033e-01
9.496636746567632681e-01,6.108078217285926037e-01
9.505349818354802416e-01,6.111843188930983217e-01
9.512678569010113439e-01,6.115490505212132222e-01
9.521806790876830018e-01,6.119137821493282337e-01
9.539119458435751930e-01,6.122785137774431341e-01
9.554423023166169759e-01,6.126432454055580346e-01
9.571957344517478816e-01,6.130668047156270228e-01
9.588234025118164139e-01,6.134315363437419233e-01
9.605319907383907951e-01,6.137962679718568237e-01
9.618981548614663479e-01,6.141727651363625418e-01
9.630453074931910606e-01,6.145610278372590773e-01
9.640777718682408404e-01,6.149257594653739778e-01
9.652031330770827200e-01,6.153257877026613309e-01
9.661181782306899057e-01,6.157022848671670490e-01
9.673762984546430133e-01,6.161023131044544021e-01
9.686289588481733492e-01,6.164670447325693026e-01
9.698542754650907316e-01,6.168435418970751316e-01
9.712234329801738841e-01,6.171965079887992145e-01
9.730642082168095008e-01,6.175730051533049325e-01
9.748952994266946170e-01,6.179495023178106505e-01
9.762506580453256255e-01,6.183259994823163685e-01
9.770902668848591155e-01,6.187024966468220866e-01
9.781059294669369741e-01,6.190789938113278046e-01
9.794786842042668695e-01,6.194672565122243402e-01
9.807803358728273135e-01,6.198319881403393516e-01
9.821748039519684337e-01,6.201967197684542521e-01
9.837942196504212422e-01,6.205849824693507877e-01
9.851637219660125400e-01,6.209850107066381408e-01
9.865445546173817748e-01,6.213732734075346764e-01
9.875731166727075294e-01,6.217380050356495769e-01
9.884597740940515020e-01,6.221262677365461125e-01
9.895448557962116531e-01,6.225027649010518305e-01
9.911678538306839537e-01,6.228674965291667309e-01
9.929019851140330477e-01,6.232792903028449016e-01
9.942104025309184134e-01,6.236440219309598021e-01
9.955763660148386762e-01,6.240205190954655201e-01
9.965899545045320274e-01,6.244087817963620557e-01
9.977272158677907843e-01,6.247852789608677737e-01
9.988068294325364027e-01,6.251735416617643093e-01
9.999707291838189072e-01,6.255382732898793208e-01
1.000931623634173651e+00,6.259147704543850388e-01
1.001843586595188018e+00,6.262912676188907568e-01
1.003032218545923948e+00,6.266559992470056573e-01
1.004021935185827052e+00,6.270324964115113753e-01
1.005620415258113853e+00,6.274207591124079109e-01
1.008171716181334610e+00,6.278207873496952640e-01
1.009468747501836017e+00,6.282090500505917996e-01
1.010599986089050217e+00,6.285973127514883352e-01
1.011796933093884743e+00,6.289738099159940532e-01
1.013134756284712612e+00,6.293856036896722239e-01
1.015092558815283708e+00,6.297738663905687595e-01
1.016940785964056682e+00,6.301503635550744775e-01
1.019086416927434957e+00,6.305150951831893780e-01
1.020687655636624003e+00,6.309033578840859136e-01
1.021815770828744085e+00,6.312916205849824491e-01
1.022619705654715938e+00,6.316681177494881672e-01
1.023775644171611710e+00,6.320446149139938852e-01
1.024971720474855408e+00,6.324211120784997142e-01
1.026636763573063327e+00,6.327976092430054322e-01
1.027828062084344962e+00,6.331741064075111503e-01
1.028936548648227145e+00,6.335388380356260507e-01
1.030122621802674887e+00,6.339153352001317687e-01
1.031215514315789727e+00,6.343153634374191219e-01
1.032499165443665490e+00,6.347153916747064750e-01
1.033954837409841732e+00,6.350801233028213755e-01
1.035427137091595728e+00,6.354683860037179111e-01
1.036827772810082759e+00,6.358448831682236291e-01
1.038615476855443420e+00,6.362096147963385295e-01
1.041086133521342383e+00,6.365861119608442475e-01
1.042715446543220903e+00,6.369861401981316007e-01
1.044700888553360407e+00,6.373508718262466122e-01
1.046506834618880610e+00,6.377273689907523302e-01
1.047783568426607914e+00,6.381038661552580482e-01
1.048838735505670972e+00,6.384685977833729487e-01
1.050453132734417316e+00,6.388333294114878491e-01
1.052374576728138944e+00,6.391980610396027496e-01
1.053592036422168920e+00,6.395745582041085786e-01
1.054722730050237089e+00,6.399510553686142966e-01
1.056457703684793303e+00,6.403393180695108322e-01
1.058175747629952479e+00,6.407275807704073678e-01
1.059145202017169884e+00,6.410923123985222682e-01
1.060319671899897509e+00,6.414452784902463511e-01
1.061563250414978565e+00,6.418335411911428867e-01
1.062405982492228951e+00,6.421982728192577872e-01
1.063705623517903653e+00,6.425747699837635052e-01
1.065673439397579747e+00,6.429512671482693342e-01
1.067622353616267672e+00,6.433395298491658698e-01
1.068622069369881133e+00,6.437513236228439295e-01
1.069750438011209503e+00,6.441278207873496475e-01
1.071244866220328884e+00,6.445278490246370007e-01
1.072827233350305276e+00,6.449161117255335363e-01
1.074666076866011011e+00,6.452808433536485477e-01
1.076553557663606941e+00,6.456573405181542658e-01
1.078182146370387784e+00,6.460103066098783486e-01
1.080364773871784312e+00,6.463985693107748842e-01
1.081294796665729363e+00,6.467868320116714198e-01
1.082614076819731208e+00,6.471750947125679554e-01
1.083523853356177513e+00,6.475515918770736734e-01
1.084671142134304711e+00,6.479280890415793914e-01
1.086040854920140575e+00,6.482928206696942919e-01
1.087347252649695228e+00,6.486693178342000099e-01
1.088307729693991810e+00,6.490575805350965455e-01
1.089280391017392713e+00,6.494105466268207394e-01
1.090725307685924683e+00,6.497988093277172750e-01
1.091469556336519542e+00,6.501635409558321754e-01
1.092683101401537016e+00,6.505400381203378934e-01
1.093870250533528488e+00,6.509400663576252466e-01
1.095463439668540317e+00,6.513047979857401470e-01
1.096694087602132495e+00,6.516695296138550475e-01
1.098351259501897381e+00,6.520577923147515831e-01
1.099668381075451506e+00,6.524578205520389362e-01
1.101110247077872195e+00,6.528225521801539477e-01
1.103635884006155532e+00,6.532225804174411898e-01
1.105140778613304953e+00,6.536108431183377254e-01
1.106181686383955753e+00,6.539755747464527369e-01
1.107315037011491032e+00,6.543756029837399790e-01
1.108473255420633352e+00,6.547638656846365146e-01
1.109753901994745107e+00,6.551521283855330502e-01
1.111634588696311932e+00,6.555286255500388792e-01
1.113886917420277012e+00,6.559168882509354148e-01
1.115206841208601363e+00,6.563051509518318394e-01
1.116715923427678003e+00,6.566934136527283750e-01
1.118418586890819189e+00,6.570934418900157281e-01
1.119906325740843700e+00,6.574817045909122637e-01
1.121224575178046967e+00,6.578582017554179817e-01
1.122181405216462924e+00,6.582464644563145173e-01
1.123618576357359178e+00,6.586229616208203463e-01
1.125517900281989281e+00,6.589876932489352468e-01
1.127556682823470657e+00,6.593877214862225999e-01
1.129689457082494464e+00,6.597759841871191355e-01
1.131122912242659151e+00,6.601407158152340360e-01
1.133322414823068058e+00,6.605407440525213891e-01
1.135426058553479223e+00,6.609760688989810840e-01
1.138217795577179281e+00,6.613290349907052779e-01
1.140033793210440960e+00,6.616937666188201783e-01
1.141252490333538594e+00,6.620584982469350788e-01
1.142598312450477938e+00,6.624114643386591617e-01
1.143857927251851203e+00,6.627879615031648797e-01
1.145679171703460897e+00,6.631997552768430504e-01
1.147449816914256626e+00,6.635997835141304035e-01
1.148643017267229061e+00,6.639645151422453040e-01
1.150090833838062654e+00,6.643645433795326571e-01
1.151876886968487002e+00,6.647410405440383752e-01
1.154393275654661544e+00,6.651410687813257283e-01
1.156407113641514384e+00,6.655175659458314463e-01
1.157853807218213849e+00,6.659058286467279819e-01
1.159406761612578052e+00,6.662823258112336999e-01
1.161406780723703847e+00,6.666705885121302355e-01
1.163281072628780111e+00,6.670353201402452470e-01
1.165081493596932249e+00,6.674471139139233067e-01
1.166890266570874690e+00,6.678118455420382071e-01
1.167945297824613426e+00,6.681765771701532186e-01
1.169204030642442271e+00,6.685413087982681191e-01
1.170639962569823389e+00,6.689178059627738371e-01
1.173027071397817478e+00,6.692825375908887375e-01
1.174611961555550588e+00,6.696708002917852731e-01
1.176781588812052970e+00,6.700943596018542614e-01
1.178461193749976710e+00,6.704943878391416145e-01
1.180075275446827554e+00,6.708591194672565150e-01
1.181440870788612596e+00,6.712709132409346857e-01
1.182189481430997002e+00,6.716709414782220389e-01
1.183363072184558273e+00,6.720474386427277569e-01
1.185264161354446788e+00,6.724357013436242925e-01
1.187164516422837268e+00,6.728239640445208281e-01
1.188459615647338818e+00,6.732004612090265461e-01
1.189812406350294616e+00,6.735769583735322641e-01
1.190871033068970908e+00,6.739652210744287997e-01
1.192866945361324982e+00,6.743299527025437001e-01
1.196264678740699416e+00,6.747299809398310533e-01
1.198537008238521606e+00,6.751064781043367713e-01
1.201005879611610094e+00,6.754829752688424893e-01
1.203038154058138520e+00,6.758712379697390249e-01
1.204751191539752408e+00,6.762359695978539254e-01
1.206696690355233414e+00,6.766124667623596434e-01
1.207762131889504875e+00,6.770477916088194492e-01
1.208925090212691789e+00,6.774242887733251672e-01
1.210064672306530031e+00,6.778243170106125204e-01
1.211958962694948960e+00,6.782008141751182384e-01
1.214511111452117875e+00,6.786008424124055916e-01
1.216430875703259362e+00,6.789891051133021271e-01
1.218216947566050923e+00,6.793891333505894803e-01
1.220128019811613784e+00,6.797891615878768334e-01
1.222153015196375536e+00,6.801538932159917339e-01
1.223719913752173705e+00,6.805421559168882695e-01
1.225770011811464499e+00,6.809068875450031699e-01
1.227123337914849399e+00,6.813186813186813406e-01
1.228555422978860889e+00,6.816951784831870587e-01
1.229733683571148095e+00,6.820599101113019591e-01
1.231616939796289056e+00,6.824599383485893123e-01
1.234164255667401511e+00,6.828717321222674830e-01
1.235570963020516944e+00,6.832482292867732010e-01
1.237277315480512785e+00,6.836129609148881014e-01
1.239181639638783361e+00,6.840129891521754546e-01
1.241242899031638203e+00,6.843777207802903551e-01
1.242749699099843230e+00,6.847424524084052555e-01
1.244206239367893208e+00,6.851307151093017911e-01
1.246785279166354066e+00,6.854836812010259850e-01
1.248236776929235736e+00,6.858366472927500679e-01
1.249352488054070731e+00,6.862013789208649683e-01
1.251241472541652744e+00,6.865661105489799798e-01
1.254765282618057753e+00,6.869543732498765154e-01
1.255985144484477178e+00,6.873426359507730510e-01
1.258084866639145982e+00,6.877073675788879514e-01
1.260301005092482329e+00,6.880838647433936694e-01
1.262125115510309703e+00,6.884603619078993875e-01
1.263498212448420643e+00,6.888368590724051055e-01
1.264611805197409122e+00,6.892251217733016411e-01
1.266457511505196365e+00,6.896016189378073591e-01
1.268698674900296641e+00,6.900016471750947122e-01
1.270771347582549948e+00,6.904016754123820654e-01
1.272584867114232576e+00,6.907664070404969658e-01
1.275453609907528651e+00,6.911782008141751366e-01
1.276906141137054140e+00,6.915546979786808546e-01
1.280122468308669825e+00,6.919429606795773902e-01
1.281984885972409227e+00,6.923312233804739257e-01
1.283866917623969206e+00,6.926841894721980086e-01
1.286327988209240436e+00,6.930489211003129091e-01
1.287621998639908449e+00,6.934724804103818974e-01
1.288939173605343491e+00,6.938254465021059803e-01
1.290809766394013236e+00,6.942019436666118093e-01
1.293321852746648348e+00,6.945666752947267097e-01
1.294750098383989911e+00,6.949314069228416102e-01
1.297236919945309319e+00,6.953196696237381458e-01
1.299438605906780841e+00,6.956844012518530462e-01
1.301151573939547834e+00,6.960608984163587643e-01
1.302521411916396366e+00,6.964373955808644823e-01
1.304066990500150069e+00,6.968374238181518354e-01
1.307272936459515922e+00,6.972021554462668469e-01
1.308822916061233022e+00,6.975668870743817473e-01
1.310621674427772110e+00,6.979551497752782829e-01
1.312875097560217696e+00,6.983316469397840009e-01
1.316777734181942439e+00,6.987081441042897190e-01
1.319592039281054507e+00,6.990846412687954370e-01
1.321970270117706736e+00,6.994846695060827901e-01
1.322828687463331043e+00,6.998494011341976906e-01
1.323983996755967452e+00,7.002258982987034086e-01
1.326534833941378499e+00,7.006141609995999442e-01
1.328365055024364860e+00,7.010024237004964798e-01
1.329861398080744994e+00,7.013671553286113802e-01
1.331989400624884023e+00,7.017201214203355741e-01
1.335262512555472902e+00,7.021201496576229273e-01
1.337509773459406137e+00,7.025201778949102804e-01
1.340886610515661825e+00,7.029084405958068160e-01
1.343534850024155070e+00,7.032849377603125340e-01
1.346594767600188813e+00,7.037202626067722289e-01
1.348355132126642264e+00,7.040967597712779469e-01
1.351370374048445067e+00,7.045203190813469352e-01
1.354079992842398994e+00,7.048968162458526532e-01
1.356052894789307572e+00,7.052733134103583712e-01
1.358255824125565336e+00,7.056498105748640892e-01
1.360827323143466439e+00,7.060263077393698072e-01
1.362947434339355501e+00,7.063792738310940011e-01
1.366806336301501501e+00,7.068145986775536960e-01
1.368998606473431634e+00,7.072028613784502316e-01
1.370692915287426983e+00,7.075675930065651320e-01
1.372707745566874582e+00,7.079676212438524852e-01
1.377007557159996010e+00,7.083441184083582032e-01
1.379010565358582685e+00,7.087206155728639212e-01
1.381512296516026472e+00,7.091088782737604568e-01
1.382922726823514914e+00,7.094853754382662858e-01
1.384375720181126201e+00,7.098501070663811863e-01
1.386481265052270651e+00,7.102148386944960867e-01
1.388439609944210895e+00,7.106031013953926223e-01
1.391054065486361235e+00,7.109678330235075228e-01
1.393895426186284592e+00,7.113443301880132408e-01
1.396535333345941821e+00,7.117208273525189588e-01
1.398636805482654788e+00,7.121208555898063119e-01
1.402479945544962137e+00,7.124855872179212124e-01
1.404763093504434179e+00,7.128738499188177480e-01
1.407058757112800151e+00,7.132856436924959187e-01
1.409072411308817108e+00,7.136621408570016367e-01
1.411389298071718645e+00,7.140386380215073547e-01
1.414579741593542384e+00,7.144386662587947079e-01
1.417052658387524255e+00,7.148386944960820610e-01
1.419548490886189951e+00,7.152151916605877791e-01
1.421990454881381094e+00,7.156034543614843146e-01
1.424255293646310871e+00,7.159917170623808502e-01
1.427973700041443195e+00,7.163799797632773858e-01
1.430471699809467978e+00,7.167564769277831038e-01
1.434553146506790666e+00,7.171329740922888218e-01
1.437928915939633567e+00,7.175330023295761750e-01
1.441268503783215138e+00,7.179447961032543457e-01
1.442706755569949095e+00,7.183212932677600637e-01
1.444509588398988909e+00,7.187330870414382344e-01
1.446793941869680022e+00,7.190978186695531349e-01
1.448795945135956220e+00,7.195213779796221232e-01
1.450788527989425702e+00,7.198861096077370236e-01
1.454100611446390579e+00,7.202390756994611065e-01
1.457602942307287819e+00,7.206626350095300948e-01
1.460389564178271593e+00,7.210861943195990831e-01
1.463302360265110735e+00,7.214744570204956187e-01
1.466109618595792252e+00,7.218391886486105191e-01
1.468045324311277433e+00,7.222156858131162371e-01
1.471266108890467716e+00,7.225804174412311376e-01
1.473619747861271145e+00,7.229686801421276732e-01
1.475191009570306466e+00,7.233451773066333912e-01
1.477611130442089138e+00,7.237099089347482916e-01
1.479887088620090996e+00,7.241099371720356448e-01
1.481792279828626491e+00,7.244746688001505452e-01
1.483338076524208793e+00,7.248276348918747392e-01
1.486962677357632767e+00,7.252158975927712747e-01
1.489261514481385884e+00,7.255923947572769928e-01
1.493304796724498340e+00,7.259571263853918932e-01
1.496463477284466492e+00,7.263336235498976112e-01
1.499808214907810688e+00,7.266983551780125117e-01
1.502046352709598409e+00,7.270630868061275232e-01
1.503692136773399080e+00,7.274160528978516060e-01
1.506648066689949550e+00,7.278278466715297768e-01
1.509052214600623554e+00,7.281925782996446772e-01
1.511833845926160436e+00,7.285690754641503952e-01
1.513880243915192825e+00,7.289691037014377484e-01
1.516971721112844174e+00,7.293338353295526488e-01
1.520089426795807608e+00,7.297103324940583668e-01
1.523841100789146141e+00,7.300985951949549024e-01
1.526149326638276404e+00,7.304986234322422556e-01
1.528389339279263126e+00,7.308633550603571560e-01
1.532022409856806267e+00,7.312163211520813499e-01
1.534687782416543911e+00,7.315810527801962504e-01
1.537088785192102236e+00,7.319693154810927860e-01
1.539619646088646876e+00,7.323458126455985040e-01
1.542034721491875038e+00,7.327105442737134045e-01
1.546049376843516843e+00,7.330870414382191225e-01
1.548133456547522435e+00,7.334753041391156581e-01
1.551792398338763812e+00,7.338635668400121936e-01
1.557110328065128835e+00,7.342400640045179117e-01
1.560344145598158594e+00,7.346047956326329231e-01
1.562614527726883251e+00,7.349812927971386411e-01
1.565109099775764401e+00,7.353813210344259943e-01
1.568355980998449306e+00,7.357931148081040540e-01
1.570728386913691210e+00,7.361578464362190655e-01
1.575135219534469222e+00,7.365461091371156011e-01
1.578171339975643628e+00,7.369343718380121366e-01
1.581494953246170843e+00,7.373344000752993788e-01
1.585233272278425698e+00,7.377226627761959143e-01
1.587637376513764575e+00,7.380991599407017434e-01
1.590222292332972298e+00,7.384756571052074614e-01
1.594437079935882018e+00,7.388874508788855211e-01
1.597630288781274333e+00,7.392639480433913501e-01
1.601029405691651863e+00,7.396169141351154330e-01
1.603851503636699150e+00,7.399698802268395159e-01
1.607760349042054449e+00,7.403699084641268691e-01
1.610877457173399696e+00,7.407464056286325871e-01
1.616605156015718414e+00,7.411346683295291227e-01
1.620017338362563786e+00,7.415464621032072934e-01
1.622110348072867136e+00,7.419111937313221938e-01
1.625269870366113256e+00,7.422994564322187294e-01
1.628638751474650315e+00,7.426877191331152650e-01
1.632161241518328865e+00,7.430642162976209830e-01
1.635328733496360654e+00,7.434642445349083362e-01
1.638615551686825045e+00,7.438525072358048718e-01
1.642673244126661825e+00,7.442172388639197722e-01
1.645779775240689968e+00,7.446055015648163078e-01
1.651295194211969131e+00,7.449584676565405017e-01
1.654923905222625002e+00,7.453231992846554022e-01
1.657951160635656063e+00,7.456761653763794850e-01
1.661384317307874614e+00,7.460526625408852031e-01
1.664678670503866975e+00,7.464644563145633738e-01
1.668235844812469004e+00,7.468409534790690918e-01
1.673067163359792664e+00,7.472056851071839922e-01
1.678200153785858628e+00,7.475704167352990037e-01
1.681363871843161162e+00,7.479469138998047217e-01
1.683768450899396196e+00,7.483469421370920749e-01
1.686442037591038279e+00,7.487234393015977929e-01
1.689837750768327096e+00,7.491117020024943285e-01
1.694780623632501371e+00,7.494999647033908641e-01
1.701299737242715215e+00,7.498882274042873997e-01
1.705487684184769481e+00,7.503000211779654594e-01
1.710167897305060469e+00,7.506647528060804708e-01
1.713760692003312158e+00,7.510412499705861888e-01
1.716152144829689030e+00,7.514059815987010893e-01
1.720203603087203659e+00,7.518060098359884424e-01
1.725099037214226083e+00,7.521825070004941605e-01
1.728857627109070982e+00,7.525825352377815136e-01
1.732539978899553246e+00,7.529707979386780492e-01
1.738858075993896080e+00,7.533472951031837672e-01
1.742938407026669578e+00,7.537237922676894852e-01
1.746786498118959585e+00,7.540767583594135681e-01
1.750195575909924139e+00,7.544532555239192861e-01
1.754168917448245546e+00,7.548179871520342976e-01
1.757144409962244636e+00,7.551944843165400156e-01
1.761746219080353448e+00,7.555709814810457337e-01
1.765245603583183165e+00,7.559357131091606341e-01
1.769798613306390322e+00,7.563122102736663521e-01
1.773970591078333214e+00,7.567004729745628877e-01
1.777117219010307281e+00,7.571005012118502409e-01
1.779950951331185749e+00,7.574887639127467764e-01
1.783962041673444743e+00,7.578652610772524945e-01
1.788025519926331741e+00,7.582417582417582125e-01
1.791106583100694483e+00,7.585947243334824064e-01
1.796093762406870686e+00,7.589594559615973068e-01
1.801188580817549845e+00,7.593477186624938424e-01
1.805886646065978374e+00,7.597359813633903780e-01
1.808133473793535062e+00,7.601007129915052785e-01
1.811387193283575670e+00,7.604772101560109965e-01
1.816601351322910674e+00,7.608537073205167145e-01
1.821231095381312226e+00,7.612184389486316149e-01
1.824694417729647578e+00,7.615831705767466264e-01
1.829212773430096695e+00,7.619479022048615269e-01
1.834051125375377733e+00,7.623126338329764273e-01
1.837469469789088095e+00,7.627008965338729629e-01
1.842511411015097966e+00,7.630773936983786809e-01
1.846573998825437046e+00,7.634656563992752165e-01
1.850204322095122533e+00,7.638186224909994104e-01
1.854757347276317914e+00,7.641951196555051284e-01
1.860346111408891501e+00,7.645716168200108465e-01
1.863638312897046845e+00,7.649363484481257469e-01
1.867566249708340065e+00,7.653363766854131001e-01
1.870965089765976863e+00,7.657246393863096356e-01
1.875231233841088141e+00,7.661129020872061712e-01
1.878527270612595945e+00,7.665246958608843419e-01
1.883120548787108328e+00,7.669247240981715841e-01
1.887651097635838493e+00,7.673129867990681197e-01
1.893070294552583466e+00,7.676777184271831311e-01
1.896605236968333941e+00,7.680895122008611908e-01
1.900077831949785745e+00,7.684424782925853847e-01
1.905013439349942939e+00,7.688189754570911028e-01
1.909745829159691377e+00,7.691954726215968208e-01
1.914970476865295312e+00,7.695719697861025388e-01
1.919005703313671596e+00,7.699367014142174392e-01
1.923098828463137844e+00,7.703131985787231573e-01
1.928213562610087140e+00,7.706896957432289863e-01
1.931435054536366769e+00,7.710544273713438868e-01
1.934952348288819790e+00,7.714191589994587872e-01
1.939235769202004578e+00,7.717721250911828701e-01
1.945120762777281964e+00,7.721486222556885881e-01
1.950920332787647871e+00,7.725486504929759413e-01
1.953900244734686487e+00,7.729839753394357471e-01
1.957803741288132171e+00,7.734193001858954419e-01
1.961427535928745414e+00,7.737722662776196358e-01
1.964820154219721893e+00,7.741958255876885131e-01
1.972034891102674603e+00,7.745487916794127070e-01
1.976800460295862205e+00,7.749252888439184250e-01
1.981000791629849989e+00,7.753017860084241430e-01
1.984581456223792451e+00,7.756782831729298611e-01
1.987623684260567680e+00,7.760430148010447615e-01
1.991296086563317802e+00,7.764665741111137498e-01
1.995923727501656142e+00,7.768548368120102854e-01
2.000455464877666234e+00,7.772430995129068210e-01
2.005800470105297162e+00,7.776078311410217214e-01
2.012427307559176537e+00,7.779843283055274394e-01
2.016680319108645758e+00,7.783372943972515223e-01
2.020460853602350504e+00,7.787255570981480579e-01
2.025933641602757795e+00,7.790902887262630694e-01
2.032832230985195388e+00,7.794903169635504225e-01
2.039168239245147340e+00,7.798668141280561406e-01
2.043433008336519752e+00,7.802433112925618586e-01
2.047994088135629553e+00,7.806198084570675766e-01
2.052137366462145618e+00,7.810198366943549297e-01
2.056216595708497241e+00,7.814080993952514653e-01
2.061284904650650951e+00,7.817610654869755482e-01
2.065673833923647784e+00,7.821257971150904487e-01
2.070490146907411511e+00,7.825375908887686194e-01
2.074916422369961211e+00,7.829258535896651550e-01
2.078006206263110833e+00,7.832905852177800554e-01
2.083180251821186157e+00,7.836553168458949559e-01
2.088559712478841313e+00,7.840553450831823090e-01
2.092300961823089445e+00,7.844553733204696622e-01
2.098830393485042745e+00,7.848436360213661978e-01
2.104489206475417262e+00,7.852671953314351860e-01
2.107795330162276493e+00,7.856436924959409041e-01
2.112040646500574326e+00,7.859966585876649869e-01
2.116439774734625523e+00,7.863731557521707050e-01
2.120990820219605499e+00,7.867496529166764230e-01
2.125843839138137348e+00,7.871143845447914345e-01
2.132447186475024736e+00,7.874908817092971525e-01
2.137446630810883264e+00,7.878791444101936881e-01
2.143523913827628746e+00,7.882438760383085885e-01
2.151114816937407248e+00,7.886321387392051241e-01
2.155751515311943312e+00,7.889968703673200245e-01
2.161907120742869726e+00,7.893733675318257426e-01
2.166470710158665547e+00,7.897498646963314606e-01
2.170843967072495495e+00,7.901145963244464721e-01
2.175422437387257713e+00,7.905263900981245317e-01
2.178958242059261252e+00,7.908793561898487257e-01
2.185641188953927561e+00,7.912558533543544437e-01
2.190105775747451133e+00,7.916205849824693441e-01
2.194926524771431797e+00,7.920088476833658797e-01
2.200108643332945757e+00,7.923735793114807802e-01
2.204399799704173102e+00,7.927618420123773157e-01
2.210118175639219196e+00,7.931618702496646689e-01
2.215578451479455424e+00,7.935618984869520220e-01
2.220750774709236985e+00,7.939266301150669225e-01
2.225527892086015314e+00,7.942913617431818230e-01
2.229700663381788406e+00,7.946913899804691761e-01
2.234904373295965030e+00,7.950678871449748941e-01
2.238848827897104155e+00,7.954561498458714297e-01
2.241621093195793613e+00,7.958208814739864412e-01
2.247186617803259345e+00,7.961973786384921592e-01
2.253221529650067279e+00,7.965738758029978772e-01
2.258261275062825923e+00,7.969739040402852304e-01
2.262303398499809326e+00,7.973386356684001308e-01
2.268030267392902033e+00,7.977504294420783015e-01
2.274415664241182800e+00,7.981269266065840196e-01
2.279206350844233953e+00,7.985034237710897376e-01
2.284358986358631327e+00,7.988916864719862732e-01
2.288682575039965972e+00,7.992681836364919912e-01
2.292263260817706261e+00,7.996446808009977092e-01
2.297624944547055570e+00,7.999976468927217921e-01
2.302633686885044995e+00,8.003741440572276211e-01
2.307826845631402168e+00,8.007624067581241567e-01
2.311453749254198442e+00,8.011271383862390572e-01
2.316301826900489136e+00,8.015036355507447752e-01
2.321073834660829505e+00,8.018683671788596756e-01
2.326065407386955108e+00,8.022330988069745761e-01
2.333402661858645644e+00,8.026095959714802941e-01
2.338222165668014441e+00,8.029743275995953056e-01
2.341992503082032329e+00,8.033390592277102060e-01
2.346980209280264962e+00,8.037273219286067416e-01
2.350572963917834990e+00,8.040920535567216421e-01
2.355542615705598308e+00,8.044567851848365425e-01
2.359593143353200251e+00,8.048568134221238957e-01
2.365125289323268820e+00,8.052333105866296137e-01
2.370204884245271870e+00,8.055980422147446252e-01
2.374493857423760623e+00,8.059627738428595256e-01
2.378465403745133600e+00,8.063275054709744261e-01
2.381716464121037102e+00,8.066922370990893265e-01
2.387594963540347948e+00,8.071157964091583148e-01
2.394256046702243346e+00,8.074922935736640328e-01
2.398492731671879596e+00,8.079276184201237276e-01
2.402964633820906748e+00,8.082923500482387391e-01
2.406339560247785947e+00,8.086688472127444571e-01
2.410434103134116768e+00,8.090688754500318103e-01
2.415540104409228839e+00,8.094689036873190524e-01
2.419159955135085749e+00,8.098571663882155880e-01
2.424129084832386205e+00,8.102454290891121236e-01
2.429796772732730759e+00,8.106101607172271351e-01
2.432581746572409997e+00,8.109748923453420355e-01
2.436232266564986038e+00,8.113396239734569360e-01
2.439550756106891871e+00,8.117161211379626540e-01
2.443490949603793094e+00,8.121161493752500071e-01
2.448105105059319442e+00,8.124691154669740900e-01
2.454657571440468367e+00,8.128691437042614432e-01
2.459900060464115246e+00,8.132338753323764546e-01
2.463823132751088441e+00,8.136339035696636968e-01
2.467002074436387637e+00,8.140104007341695258e-01
2.471286314004004669e+00,8.143751323622844263e-01
2.476159408004746432e+00,8.147516295267901443e-01
2.481261436311184454e+00,8.151281266912958623e-01
2.486151156269127416e+00,8.155163893921923979e-01
2.490766487747437807e+00,8.158928865566981159e-01
2.494650112429914746e+00,8.162458526484221988e-01
2.498299762647092415e+00,8.166458808857095519e-01
2.503151418914407955e+00,8.170341435866060875e-01
2.507195013441652076e+00,8.173988752147209880e-01
2.514741014776660677e+00,8.177989034520083411e-01
2.520258379328002007e+00,8.181636350801233526e-01
2.525222705082520669e+00,8.185754288538014123e-01
2.529403160996413380e+00,8.189519260183071303e-01
2.534326101196781700e+00,8.193284231828129593e-01
2.540176452229421233e+00,8.197284514201002015e-01
2.546753360200511906e+00,8.201402451937783722e-01
2.551075168728020870e+00,8.205285078946749078e-01
2.553829058010045117e+00,8.208932395227898082e-01
2.557378035200761346e+00,8.212697366872955262e-01
2.562644902059873608e+00,8.216344683154105377e-01
2.569125542067487000e+00,8.220109654799162557e-01
2.575302194050982152e+00,8.223992281808127913e-01
2.579362869178750906e+00,8.228110219544908510e-01
2.583293523624208277e+00,8.231875191189966801e-01
2.586254155496651830e+00,8.235404852107207629e-01
2.589794621204226210e+00,8.239052168388356634e-01
2.593269299641124626e+00,8.242934795397321990e-01
2.597742898750473373e+00,8.246582111678470994e-01
2.602628218791523729e+00,8.250582394051344526e-01
2.606338639712414640e+00,8.254112054968586465e-01
2.609759766757057342e+00,8.257994681977551821e-01
2.614366271132459119e+00,8.261759653622609001e-01
2.618193584613519143e+00,8.265406969903758005e-01
2.621587088616402994e+00,8.269289596912723361e-01
2.627040276726917423e+00,8.273054568557780541e-01
2.630793318270302272e+00,8.276701884838929546e-01
2.636933119603456888e+00,8.280466856483986726e-01
2.641413043661525961e+00,8.284467138856860258e-01
2.644774715897831641e+00,8.288467421229733789e-01
2.648503356970726141e+00,8.292114737510882794e-01
2.654141342280876614e+00,8.295762053792032908e-01
2.658499898346962542e+00,8.299527025437090089e-01
2.663092056349191772e+00,8.303174341718239093e-01
2.667239398890487223e+00,8.306939313363296273e-01
2.672544580303257700e+00,8.310821940372261629e-01
2.676477124320018053e+00,8.314704567381226985e-01
2.679867720425257449e+00,8.318234228298467814e-01
2.683209034299403939e+00,8.322352166035249521e-01
2.687660424584193741e+00,8.325881826952490350e-01
2.693476342370705989e+00,8.329529143233640465e-01
2.698704219883516497e+00,8.333411770242605821e-01
2.702291528973657098e+00,8.337294397251571176e-01
2.706066584908771944e+00,8.341059368896628357e-01
2.709434384593954359e+00,8.344941995905593712e-01
2.713150257623937467e+00,8.348824622914559068e-01
2.717851659263084585e+00,8.352354283831799897e-01
2.722627246291237313e+00,8.356119255476857077e-01
2.727707556707165804e+00,8.360001882485822433e-01
2.731334683346778647e+00,8.363766854130879613e-01
2.734844312853179193e+00,8.367531825775936793e-01
2.738905312065311737e+00,8.371296797420993974e-01
2.743567674532796818e+00,8.374826458338235913e-01
2.749676871261240940e+00,8.378709085347201269e-01
2.754935564742861498e+00,8.382827023083981866e-01
2.759553587304512945e+00,8.386591994729040156e-01
2.762585261791625779e+00,8.390356966374097336e-01
2.765887481236415368e+00,8.394004282655246341e-01
2.769503623057813613e+00,8.397769254300303521e-01
2.773206894221873942e+00,8.401416570581452525e-01
2.777254807605880504e+00,8.405299197590417881e-01
2.781564965626052377e+00,8.409181824599383237e-01
2.785941668015030626e+00,8.412946796244440417e-01
2.790271084604536433e+00,8.416829423253405773e-01
2.793773323526384189e+00,8.420476739534555888e-01
2.797273991107150692e+00,8.424359366543521244e-01
2.803046163002231861e+00,8.428124338188578424e-01
2.807261829587348601e+00,8.432124620561450845e-01
2.811990055995260640e+00,8.436124902934324377e-01
2.817914971392779133e+00,8.439889874579381557e-01
2.822554174639904545e+00,8.443772501588346913e-01
2.826092070116122734e+00,8.447537473233405203e-01
2.830272655934844561e+00,8.451420100242370559e-01
2.834650300335248563e+00,8.455302727251335915e-01
2.838546617913171755e+00,8.459067698896393095e-01
2.843941583118297700e+00,8.462832670541450275e-01
2.848677758688661577e+00,8.467068263642139048e-01
2.851913741029212801e+00,8.470833235287196228e-01
2.856241157422033439e+00,8.474480551568346343e-01
2.861178165162867604e+00,8.478245523213403523e-01
2.867043455064239410e+00,8.482481116314092295e-01
2.875254120094894894e+00,8.486246087959150586e-01
2.879552255906547842e+00,8.490481681059839358e-01
2.882143426010675302e+00,8.494128997340988363e-01
2.883977917759079634e+00,8.498129279713861894e-01
2.888642979190119142e+00,8.502011906722827250e-01
2.892900882774593896e+00,8.505894533731792606e-01
2.897472878790499085e+00,8.509777160740757962e-01
2.901210165910115268e+00,8.513542132385815142e-01
2.906625785811493223e+00,8.517542414758688674e-01
2.910564075416568475e+00,8.521660352495470381e-01
2.914056479915240416e+00,8.525307668776619385e-01
2.919009534422323249e+00,8.528954985057768390e-01
2.922562139939556936e+00,8.532837612066733746e-01
2.929662580662979465e+00,8.537190860531331804e-01
2.934741319341918953e+00,8.540955832176388984e-01
2.940577736149443400e+00,8.544720803821446165e-01
2.944519428324286370e+00,8.548368120102595169e-01
2.948187882093375123e+00,8.552603713203285052e-01
2.952488435681721590e+00,8.556486340212250408e-01
2.956702871887671336e+00,8.560368967221215764e-01
2.961102388952288500e+00,8.563898628138456592e-01
2.966325332690043837e+00,8.567781255147421948e-01
2.970531298338365378e+00,8.571663882156387304e-01
2.975072409434670107e+00,8.575546509165352660e-01
2.977969358160765800e+00,8.579193825446501664e-01
2.981638841435190201e+00,8.582958797091559955e-01
2.985391949616302387e+00,8.586959079464432376e-01
2.992177246415816505e+00,8.590724051109489556e-01
2.999568589004551811e+00,8.594606678118454912e-01
3.003483093865458198e+00,8.598371649763513203e-01
3.008278885611495923e+00,8.602136621408570383e-01
3.014990301755153812e+00,8.605901593053627563e-01
3.020652734029753983e+00,8.609548909334776567e-01
3.026252226435154569e+00,8.613549191707650099e-01
3.030983389034076492e+00,8.617314163352707279e-01
3.033415011708201270e+00,8.621196790361672635e-01
3.037650225450183150e+00,8.625314728098454342e-01
3.041328819193914512e+00,8.628962044379603347e-01
3.047121238580072777e+00,8.632844671388568702e-01
3.051941615297384391e+00,8.636609643033625883e-01
3.058279516022304190e+00,8.640374614678683063e-01
3.062307112998920999e+00,8.644139586323740243e-01
3.066596285567141145e+00,8.647786902604889248e-01
3.069454142303571498e+00,8.651434218886039362e-01
3.072764709237769232e+00,8.655316845895004718e-01
3.077114014732479141e+00,8.659317128267878250e-01
3.082317340435726472e+00,8.663317410640750671e-01
3.087617448575138646e+00,8.666964726921900786e-01
3.092256481451609584e+00,8.670847353930866142e-01
3.096167547840075862e+00,8.674847636303738563e-01
3.100333888789241765e+00,8.678612607948796853e-01
3.105042743026262819e+00,8.682142268866037682e-01
3.109482544269562609e+00,8.685789585147186687e-01
3.113543254102562940e+00,8.689554556792243867e-01
3.119411101528065444e+00,8.693319528437301047e-01
3.123695698706978607e+00,8.697084500082358227e-01
3.127332562597610721e+00,8.701084782455231759e-01
3.130491638460868753e+00,8.704849754100288939e-01
3.134691128355946432e+00,8.708379415017530878e-01
3.138619726475861071e+00,8.712732663482127826e-01
3.144992447473132557e+00,8.716379979763277941e-01
3.148982964937314222e+00,8.720027296044426945e-01
3.153224473578076115e+00,8.723674612325575950e-01
3.157031650577750703e+00,8.727321928606724954e-01
3.160875957817056658e+00,8.731439866343506662e-01
3.165991820046603067e+00,8.735440148716380193e-01
3.170688505889105446e+00,8.739087464997529198e-01
3.177568777493993135e+00,8.742852436642586378e-01
3.181352756331814469e+00,8.746617408287643558e-01
3.184284701811441742e+00,8.750617690660517090e-01
3.188071673473987566e+00,8.754617973033390621e-01
3.192504283722533032e+00,8.758382944678447801e-01
3.197871145857175357e+00,8.762265571687413157e-01
3.202709107076169737e+00,8.766148198696378513e-01
3.208642349414189354e+00,8.770148481069252044e-01
3.212521393407643089e+00,8.774031108078217400e-01
3.217324068075888110e+00,8.777796079723274580e-01
3.223387535536587745e+00,8.781561051368331761e-01
3.228996161882431881e+00,8.785208367649480765e-01
3.235962528480762490e+00,8.789090994658446121e-01
3.241403157367213073e+00,8.792620655575688060e-01
3.245985780652919317e+00,8.796267971856837065e-01
3.251961919014240365e+00,8.800032943501894245e-01
3.257252191996643731e+00,8.803797915146951425e-01
3.262303664934927738e+00,8.807680542155916781e-01
3.266311486939584618e+00,8.811445513800973961e-01
3.270274495393834524e+00,8.815328140809939317e-01
3.275460760530368720e+00,8.818857801727181256e-01
3.279160538195698749e+00,8.822622773372238436e-01
3.286441135897600230e+00,8.826387745017295616e-01
3.292946885197187701e+00,8.830505682754076213e-01
3.300717957959090398e+00,8.834388309763041569e-01
3.305289934960438991e+00,8.838388592135915101e-01
3.308299394173798369e+00,8.842035908417065215e-01
3.312047974218822688e+00,8.845800880062122395e-01
3.316283654985071827e+00,8.849448196343271400e-01
3.322782164551727480e+00,8.852977857260512229e-01
3.328574302455269862e+00,8.856742828905569409e-01
3.333466682305642692e+00,8.860625455914534765e-01
3.336072211971531587e+00,8.864390427559591945e-01
3.339912727597860176e+00,8.867920088476833884e-01
3.344201496691278752e+00,8.871802715485799240e-01
3.348350613533920495e+00,8.875450031766948245e-01
3.354384118415495664e+00,8.879215003412005425e-01
3.360989952015771554e+00,8.883097630420970781e-01
3.363690111988910658e+00,8.886980257429936136e-01
3.368069497580465921e+00,8.890980539802809668e-01
3.371804512202150494e+00,8.894863166811775024e-01
3.377567058281651935e+00,8.898981104548556731e-01
3.383134148673618391e+00,8.902628420829705735e-01
3.389475454525147313e+00,8.906275737110854740e-01
3.393343492809846484e+00,8.910040708755911920e-01
3.397713752890270111e+00,8.913923335764877276e-01
3.402930803570934692e+00,8.917570652046026281e-01
3.409378329283838660e+00,8.921217968327176395e-01
3.415259461710124178e+00,8.924865284608325400e-01
3.420137574943333814e+00,8.928630256253382580e-01
3.422350781572831568e+00,8.932630538626256111e-01
3.425648635555369470e+00,8.936395510271313292e-01
3.429733214270192398e+00,8.940513448008094999e-01
3.435854149548025482e+00,8.944278419653152179e-01
3.439025903794346917e+00,8.948161046662117535e-01
3.444656568998652801e+00,8.951926018307174715e-01
3.451145801342345720e+00,8.955690989952231895e-01
3.455600929475656002e+00,8.959691272325105427e-01
3.461050263117413373e+00,8.963573899334070783e-01
3.468179228645023038e+00,8.967221215615219787e-01
3.473976822499316608e+00,8.970868531896368792e-01
3.481011775067347713e+00,8.974868814269242323e-01
3.485607881051242973e+00,8.978633785914299503e-01
3.489765088724745112e+00,8.982281102195449618e-01
3.496620515969042220e+00,8.986516695296138391e-01
3.499903073421441135e+00,8.990399322305103746e-01
3.503559427759330713e+00,8.994517260041885454e-01
3.508845927119011332e+00,8.998164576323034458e-01
3.514190486687133408e+00,9.001929547968091638e-01
3.519738184087402022e+00,9.005576864249240643e-01
3.525360487427307010e+00,9.009459491258205999e-01
3.535536065952864515e+00,9.013106807539356113e-01
3.542479570348592510e+00,9.016989434548321469e-01
3.547117310872115681e+00,9.020872061557286825e-01
3.552103460774389543e+00,9.024519377838435830e-01
3.558290794400848611e+00,9.028519660211309361e-01
3.563483228430580851e+00,9.032402287220274717e-01
3.568198757026737056e+00,9.036402569593148248e-01
3.574673815870975879e+00,9.040402851966020670e-01
3.578784879902786820e+00,9.044167823611078960e-01
3.583145803263184881e+00,9.047815139892227965e-01
3.587005451040781612e+00,9.051462456173376969e-01
3.593704939311543445e+00,9.055815704637973917e-01
3.602099222849136417e+00,9.059345365555215857e-01
3.607933756954961435e+00,9.062992681836364861e-01
3.614493367938628410e+00,9.066992964209238393e-01
3.619620428483413477e+00,9.070757935854295573e-01
3.627316434876663553e+00,9.074875873591077280e-01
3.633266057449284769e+00,9.078640845236134460e-01
3.640001504442704316e+00,9.082523472245099816e-01
3.646911835567483440e+00,9.086288443890156996e-01
3.653688773293069403e+00,9.090053415535214176e-01
3.659906263274355087e+00,9.093583076452455005e-01
3.664209041623667229e+00,9.097348048097513296e-01
3.667816616246113437e+00,9.101230675106478651e-01
3.674176953324944428e+00,9.105113302115442897e-01
3.681827192835372742e+00,9.108878273760501187e-01
3.687309843697286205e+00,9.112643245405558368e-01
3.693608164935982430e+00,9.116643527778431899e-01
3.700116241497513059e+00,9.120408499423489079e-01
3.705347879256057020e+00,9.124291126432454435e-01
3.711268374946017357e+00,9.128173753441419791e-01
3.716731892058184439e+00,9.131821069722568796e-01
3.723500227683311792e+00,9.135821352095442327e-01
3.728975877541115480e+00,9.139468668376591332e-01
3.735741386432676947e+00,9.143351295385556687e-01
3.741130176849765565e+00,9.147233922394522043e-01
3.750051145420169263e+00,9.150763583311762872e-01
3.755970416213352259e+00,9.154528554956820052e-01
3.763557852504390677e+00,9.158293526601877232e-01
3.770054914115789302e+00,9.161940842883027347e-01
3.778136814746773542e+00,9.165588159164176352e-01
3.783575719766236745e+00,9.169470786173141708e-01
3.789955024498792291e+00,9.173118102454290712e-01
3.796413908460314346e+00,9.177118384827164244e-01
3.800795669531477738e+00,9.180883356472221424e-01
3.808243455988845838e+00,9.184765983481186780e-01
3.814902487108934537e+00,9.189001576581876662e-01
3.824761134373653171e+00,9.192766548226933843e-01
3.831113412556827136e+00,9.197002141327622615e-01
3.837897678615533437e+00,9.200767112972680906e-01
3.844499682003647223e+00,9.204414429253829910e-01
3.849833599910586379e+00,9.208061745534978915e-01
3.856804360757145389e+00,9.211944372543944271e-01
3.862584698133890715e+00,9.215474033461185099e-01
3.869120288110186046e+00,9.219121349742335214e-01
3.876484267947457152e+00,9.222768666023484219e-01
3.886069812328909467e+00,9.226415982304633223e-01
3.892017552777326195e+00,9.230416264677506755e-01
3.901785890345362162e+00,9.234298891686472111e-01
3.907836417766555215e+00,9.238063863331529291e-01
3.913687053446207820e+00,9.241711179612678295e-01
3.918586179445351370e+00,9.245711461985551827e-01
3.927659549198856404e+00,9.249829399722333534e-01
3.934898497404031303e+00,9.253594371367390714e-01
3.944233962209143129e+00,9.257712309104172421e-01
3.951983375871896964e+00,9.261830246840953018e-01
3.961752230326556656e+00,9.265595218486011309e-01
3.969688518195513272e+00,9.269360190131068489e-01
3.979095161976173856e+00,9.273125161776125669e-01
3.989277783080564799e+00,9.277243099512906266e-01
3.995220638360934551e+00,9.281125726521871622e-01
4.002668537659407555e+00,9.284773042803021736e-01
4.014741362004120795e+00,9.288302703720262565e-01
4.022992806082164918e+00,9.292185330729227921e-01
4.031534203071150735e+00,9.295950302374285101e-01
4.039629749700289096e+00,9.300185895474974984e-01
4.048560835088860443e+00,9.303950867120032164e-01
4.052783784452341109e+00,9.307833494128997520e-01
4.058411209946028109e+00,9.311951431865779227e-01
4.069722517354163571e+00,9.315834058874744583e-01
4.082391761015994547e+00,9.319363719791985412e-01
4.087502140249753779e+00,9.323011036073134417e-01
4.090938830441217533e+00,9.326893663082099772e-01
4.099523362001434634e+00,9.330893945454973304e-01
4.108605374657656739e+00,9.334658917100030484e-01
4.116082994319445021e+00,9.338659199472904016e-01
4.128503205911987273e+00,9.342424171117961196e-01
4.137984673712830741e+00,9.346189142763018376e-01
4.147413320672087345e+00,9.349718803680260315e-01
4.158177363073130017e+00,9.353366119961409320e-01
4.169025753805311929e+00,9.357366402334282851e-01
4.175356256570550428e+00,9.361249029343248207e-01
4.183069254763975842e+00,9.365014000988305387e-01
4.192313768253993267e+00,9.368778972633362567e-01
4.202683268819726869e+00,9.372426288914511572e-01
4.211254965470888401e+00,9.376544226651293279e-01
4.218846052739248620e+00,9.380544509024166810e-01
4.227830269851938993e+00,9.384662446760947407e-01
4.237055380638445001e+00,9.388898039861637290e-01
4.245701261254895442e+00,9.392663011506694470e-01
4.258122274675375962e+00,9.396427983151751651e-01
4.264374058599834427e+00,9.400075299432900655e-01
4.271393013650089721e+00,9.403840271077958946e-01
4.284062565760190289e+00,9.407605242723016126e-01
4.292814407729181880e+00,9.411252559004165130e-01
4.301140852000719050e+00,9.415252841377038662e-01
4.313701594791742977e+00,9.418900157658187666e-01
4.328018761365880707e+00,9.422547473939336671e-01
4.336187687049603667e+00,9.426430100948302027e-01
4.350094234160202689e+00,9.430195072593359207e-01
4.359869986806526931e+00,9.433842388874509322e-01
4.374855261961242192e+00,9.437725015883474677e-01
4.389534766069814076e+00,9.441607642892438923e-01
4.398466022856338142e+00,9.445490269901404279e-01
4.415636624321771286e+00,9.449255241546462569e-01
4.426427031137852630e+00,9.452902557827611574e-01
4.437015704097166946e+00,9.456667529472668754e-01
4.445387676231600693e+00,9.460314845753817758e-01
4.453542603823502866e+00,9.464079817398874939e-01
4.466582365573837698e+00,9.467962444407840295e-01
4.478349799598581704e+00,9.471845071416805650e-01
4.491342500038402186e+00,9.475374732334047589e-01
4.505997452138309711e+00,9.479375014706920011e-01
4.516053908299396902e+00,9.482904675624161950e-01
4.529001567940984074e+00,9.486787302633127306e-01
4.536520900253394828e+00,9.490787585006000837e-01
4.547701832507301312e+00,9.494552556651058017e-01
4.560731894912066764e+00,9.498435183660023373e-01
4.570754575369607942e+00,9.502435466032896905e-01
4.583966167377663936e+00,9.506082782314045909e-01
4.595366497750084989e+00,9.509965409323011265e-01
4.608756612584138601e+00,9.513965691695884797e-01
4.621222277324180894e+00,9.517613007977033801e-01
4.632673803393602796e+00,9.521613290349907333e-01
4.646674038183980393e+00,9.525495917358872688e-01
4.657379666388916206e+00,9.529378544367838044e-01
4.674151087178902486e+00,9.533025860648987049e-01
4.684900013320824286e+00,9.536673176930136053e-01
4.696438958620801074e+00,9.540791114666917760e-01
4.713065361380198937e+00,9.544673741675883116e-01
4.725587317623527461e+00,9.548321057957032121e-01
4.747809810490468685e+00,9.551850718874272950e-01
4.758785444870118120e+00,9.555498035155423064e-01
4.770980082264228095e+00,9.559498317528296596e-01
4.784703248421902089e+00,9.563027978445537425e-01
4.801659196873969471e+00,9.567028260818410956e-01
4.816238832598540576e+00,9.571028543191284488e-01
4.830445764862786540e+00,9.574911170200249844e-01
4.847159087190290094e+00,9.578558486481398848e-01
4.860877082189590581e+00,9.582323458126456028e-01
4.868354299739142022e+00,9.586206085135421384e-01
4.888221774683739085e+00,9.589853401416570389e-01
4.898906992050627629e+00,9.593853683789443920e-01
4.914213612543315790e+00,9.597736310798409276e-01
4.927897214952871252e+00,9.601501282443466456e-01
4.939208486813382315e+00,9.605148598724615461e-01
4.953943717952437709e+00,9.608795915005765576e-01
4.974461276788437303e+00,9.612560886650822756e-01
4.993291798529437386e+00,9.616443513659788112e-01
5.006726798348569929e+00,9.620208485304845292e-01
5.018572116746637946e+00,9.624208767677718823e-01
5.035179592234076296e+00,9.627738428594959652e-01
5.049651567801756613e+00,9.631738710967833184e-01
5.062393599739836603e+00,9.635386027248982188e-01
5.077005557051512241e+00,9.639386309621855720e-01
5.090816023424351577e+00,9.643386591994729251e-01
5.103955351630045989e+00,9.647269219003694607e-01
5.126046125566249501e+00,9.650798879920935436e-01
5.138791847093599152e+00,9.654681506929900792e-01
5.162110147208924360e+00,9.658564133938866147e-01
5.172105565713383868e+00,9.662446760947831503e-01
5.193395929521356535e+00,9.666094077228980508e-01
5.216031245768456337e+00,9.669859048874037688e-01
5.233548837346453375e+00,9.673741675883003044e-01
5.253840888684529808e+00,9.677271336800244983e-01
5.269932769419519936e+00,9.681271619173118514e-01
5.287501651321223406e+00,9.685036590818175695e-01
5.308975479213037474e+00,9.689272183918864467e-01
5.332618400529179681e+00,9.693272466291737999e-01
5.345941269134979024e+00,9.697037437936795179e-01
5.367243841124343717e+00,9.700802409581852359e-01
5.381663685726439716e+00,9.704332070499094298e-01
5.404648735832526363e+00,9.708097042144151478e-01
5.426245649574268803e+00,9.711862013789208659e-01
5.450319357069075110e+00,9.715862296162082190e-01
5.471019920111847235e+00,9.719744923171047546e-01
5.498140841157661995e+00,9.723392239452196550e-01
5.512924918016695486e+00,9.727039555733345555e-01
5.530206890065083591e+00,9.730569216650587494e-01
5.551537533636383692e+00,9.734098877567828323e-01
5.577275890408697201e+00,9.737746193848977327e-01
5.595794201939716217e+00,9.741864131585759035e-01
5.621641377558349362e+00,9.745511447866908039e-01
5.654735674810736690e+00,9.749041108784149978e-01
5.677571649606768744e+00,9.752688425065298983e-01
5.696131596178611645e+00,9.756688707438172514e-01
5.722126303846885698e+00,9.760453679083229694e-01
5.749815039232049507e+00,9.764336306092195050e-01
5.771266350413771562e+00,9.768218933101160406e-01
5.794786262877934746e+00,9.771983904746217586e-01
5.820942155849796684e+00,9.775984187119091118e-01
5.849926093598130095e+00,9.779984469491964649e-01
5.859761511163651626e+00,9.783631785773113654e-01
5.881208096043640587e+00,9.787632068145987185e-01
5.917634504462293776e+00,9.791279384427136190e-01
5.945869105585873449e+00,9.795044356072193370e-01
5.969284391439729553e+00,9.798809327717250550e-01
5.991083219160960205e+00,9.802456643998399555e-01
6.021829407624713859e+00,9.806456926371273086e-01
6.054196262755175084e+00,9.810104242652422091e-01
6.092213394701494700e+00,9.813869214297479271e-01
6.122935959783380788e+00,9.817987152034260978e-01
6.147334373094498261e+00,9.821752123679318158e-01
6.180910560413708232e+00,9.825517095324375338e-01
6.211970958346954674e+00,9.829164411605525453e-01
6.237454028234733272e+00,9.833164693978398985e-01
6.273730099860623355e+00,9.836812010259547989e-01
6.303691915946148860e+00,9.840694637268513345e-01
6.330208242950372544e+00,9.844459608913570525e-01
6.362767720791987713e+00,9.848459891286444057e-01
6.403276787093005851e+00,9.852224862931501237e-01
6.431295362371848512e+00,9.855989834576558417e-01
6.467148424801293594e+00,9.859872461585523773e-01
6.494847746508549236e+00,9.863755088594489129e-01
6.520417449890095085e+00,9.867520060239546309e-01
6.561591282523626667e+00,9.871520342612419840e-01
6.588566467151648176e+00,9.875167658893568845e-01
6.606826976436089183e+00,9.879050285902534201e-01
6.648528466026538020e+00,9.882932912911499557e-01
6.684198796780495222e+00,9.886580229192648561e-01
6.702511393879964530e+00,9.890462856201613917e-01
6.747375736268764967e+00,9.894110172482764032e-01
6.783543139506892139e+00,9.898228110219544629e-01
6.804977776416576418e+00,9.901875426500693633e-01
6.863478907205102786e+00,9.905405087417935572e-01
6.908454946021254095e+00,9.908934748335176401e-01
6.952921165672631076e+00,9.912582064616325406e-01
7.001768431193591269e+00,9.916229380897475520e-01
7.060799460283332607e+00,9.920112007906440876e-01
7.101994783429342206e+00,9.924229945643221473e-01
7.189243960729239546e+00,9.928112572652186829e-01
7.227507226362160253e+00,9.931995199661152185e-01
7.292516824670675746e+00,9.935642515942302300e-01
7.354674586797139924e+00,9.939407487587359480e-01
7.411835451606197722e+00,9.943172459232416660e-01
7.523548832705206912e+00,9.946937430877473840e-01
7.625798482276407775e+00,9.950702402522531020e-01
7.710662054399999299e+00,9.954820340259312728e-01
7.808961482187909198e+00,9.958585311904369908e-01
7.881163884865037161e+00,9.962585594277243439e-01
7.974032249342054790e+00,9.966703532014024036e-01
8.076499977474249192e+00,9.970468503659082327e-01
8.202193249744269110e+00,9.974351130668047682e-01
8.346413738939498117e+00,9.978116102313104863e-01
8.527598242566874376e+00,9.981881073958162043e-01
8.807635618437789304e+00,9.985763700967127399e-01
9.117383894016057866e+00,9.989646327976092754e-01
9.465373473825962947e+00,9.993293644257241759e-01
1.013477180385392096e+01,9.997176271266207115e-01


==> csv/cdf_plot_diff0_large.csv <==
qe, pe
1.941819058215443761e-05,8.236350308451319678e-06
4.171295224331128537e-04,3.953448148056633174e-04
7.167756475090492074e-04,7.659805786859727114e-04
1.104689203129671782e-03,1.120143641949379381e-03
1.486104646365449256e-03,1.499015756138139975e-03
1.843479198539998976e-03,1.861415169709998169e-03
2.222095129613688158e-03,2.190869182048050916e-03
2.492101379871769495e-03,2.520323194386103662e-03
2.764892568466459366e-03,2.874486257649510549e-03
3.124676651719004994e-03,3.236885671221368527e-03
3.465628903194239996e-03,3.599285084793226504e-03
3.817316579015628264e-03,3.953448148056632958e-03
4.117019969720470129e-03,4.299374861011588320e-03
4.407151651603102849e-03,4.686483325508800438e-03
4.776700574389280973e-03,5.048882739080658849e-03
5.261434294662192812e-03,5.411282152652516393e-03
5.719488501193525920e-03,5.773681566224374805e-03
6.146398450977974548e-03,6.127844629487781691e-03
6.616522174212047247e-03,6.465534992134285529e-03
6.947003753651204150e-03,6.819698055397692416e-03
7.206341437775432013e-03,7.215042870203355191e-03
7.490065220796537915e-03,7.569205933466762078e-03
7.915297145708599658e-03,7.931605347038619622e-03
8.202829429667657379e-03,8.285768410302027376e-03
8.466285854110688902e-03,8.648167823873885787e-03
8.779212630655175431e-03,9.002330887137291807e-03
9.033281145958138580e-03,9.348257600092247169e-03
9.304394379432978646e-03,9.718893363972556237e-03
9.675513641266286768e-03,1.007305642723596399e-02
1.004134689535307601e-02,1.043545584080782067e-02
1.030869208312745755e-02,1.080609160468812974e-02
1.070692862643940479e-02,1.117672736856844054e-02
1.113660337874411432e-02,1.153089043183184656e-02
1.151674682105863212e-02,1.188505349509525258e-02
1.183396683931525750e-02,1.225568925897556338e-02
1.217200229830628366e-02,1.262632502285587245e-02
1.266761072159061641e-02,1.297225173581082781e-02
1.316478414100097361e-02,1.332641479907423383e-02
1.369738614064752724e-02,1.368881421264609224e-02
1.425563629069093174e-02,1.403474092560104761e-02
1.476090447212863310e-02,1.437243128824755231e-02
1.516298155950335236e-02,1.472659435151095833e-02
1.559368837637853389e-02,1.506428471415746304e-02
1.599270756980186725e-02,1.541021142711241840e-02
1.638839054621255009e-02,1.577261084068427507e-02
1.667149401655743102e-02,1.614324660456458588e-02
1.693298568778867086e-02,1.648917331751954124e-02
1.714479192512108341e-02,1.682686368016604594e-02
1.746389410203663672e-02,1.715631769250409652e-02
1.784944098943586077e-02,1.751048075576750601e-02
1.821695429160330448e-02,1.786464381903091203e-02
1.844761627808777504e-02,1.821880688229431805e-02
1.862423220493458764e-02,1.855649724494082276e-02
1.893807966664384779e-02,1.890242395789577812e-02
1.921654183401844129e-02,1.927305972177608545e-02
1.951552494216302058e-02,1.966016818627329757e-02
1.981955442201477346e-02,2.001433124953670359e-02
2.009634192312204082e-02,2.039320336372546505e-02
2.040500463733496694e-02,2.073089372637196975e-02
2.079474786689461396e-02,2.109329313994382643e-02
2.109551523547859020e-02,2.143921985289878179e-02
2.145402381310335116e-02,2.184280101801289870e-02
2.166592509933451538e-02,2.220520043158475537e-02
2.192037899615084662e-02,2.260054524639041815e-02
2.233258273618532463e-02,2.296294465996227829e-02
2.262391002235186743e-02,2.331710772322568431e-02
2.299479563198758569e-02,2.365479808587218902e-02
2.348784266890224792e-02,2.401719749944404569e-02
2.379402135261887707e-02,2.437136056270745171e-02
2.424051217709832784e-02,2.470081457504550576e-02
2.462755562491647510e-02,2.507145033892581656e-02
2.500840384797808902e-02,2.544208610280612390e-02
2.549195694747985463e-02,2.578801281576107926e-02
2.579095164930711448e-02,2.616688492994984072e-02
2.613795880876734756e-02,2.653752069383015152e-02
2.638296923880179001e-02,2.688344740678510689e-02
2.674814530982061456e-02,2.724584682035696356e-02
2.703648444274064921e-02,2.760000988362036958e-02
2.735835235747496874e-02,2.797064564750068039e-02
2.774682981317555530e-02,2.832480871076408641e-02
2.811813980553523606e-02,2.868720812433594308e-02
2.835033324390501264e-02,2.904960753790780323e-02
2.866783594487554154e-02,2.938729790055430793e-02
2.918370192211083847e-02,2.973322461350926330e-02
2.941682378760246408e-02,3.007091497615576453e-02
2.985421693287859668e-02,3.043331438972762468e-02
3.017185897630669800e-02,3.082042285422483680e-02
3.046142104394689021e-02,3.119105861810514413e-02
3.083527142025976886e-02,3.157816708260235972e-02
3.125839306168387566e-02,3.195703919679111771e-02
3.174957933430255785e-02,3.229472955943762241e-02
3.215918974701581501e-02,3.266536532331792975e-02
3.250243769569838292e-02,3.301129203627288511e-02
3.277185089190060019e-02,3.336545509953629113e-02
3.322729813827085543e-02,3.372785451310815474e-02
3.356009223308586975e-02,3.411496297760536339e-02
3.403278056225755854e-02,3.446088969056031875e-02
3.433666991345063479e-02,3.482328910413217543e-02
3.468955303592369255e-02,3.521039756862939102e-02
3.512722522152733617e-02,3.557279698220124770e-02
3.555177625695460364e-02,3.593519639577310437e-02
3.581049101990085859e-02,3.628112310872805973e-02
3.617646050770861876e-02,3.666823157322527532e-02
3.665917184190958800e-02,3.706357638803093463e-02
3.700776399699456931e-02,3.740950310098588999e-02
3.730294910821219112e-02,3.774719346363239469e-02
3.761807572856379345e-02,3.811782922751270203e-02
3.793134191421576595e-02,3.848022864108456564e-02
3.834721660759488060e-02,3.882615535403952101e-02
3.848877036812803354e-02,3.919679111791982834e-02
3.874359834140750358e-02,3.955095418118323436e-02
3.905994996735939750e-02,3.992982629537199235e-02
3.941057858765084632e-02,4.030869840956075728e-02
3.979031828969581408e-02,4.067109782313261396e-02
3.995260279689660798e-02,4.105820628762982261e-02
4.023737774816349422e-02,4.140413300058477797e-02
4.060584208582462828e-02,4.178300511477354290e-02
4.097162045262670027e-02,4.213716817803694892e-02
4.124365483218261907e-02,4.250780394191725625e-02
4.151031056933374153e-02,4.287020335548911293e-02
4.178552815580438562e-02,4.324083911936942720e-02
4.214019118100265082e-02,4.358676583232438256e-02
4.249943823725232939e-02,4.396563794651314055e-02
4.278360834211958341e-02,4.432803736008499723e-02
4.308332405956405431e-02,4.469043677365685391e-02
4.336867778016673114e-02,4.506930888784561884e-02
4.363981572536257403e-02,4.539876290018367289e-02
4.388280995983318000e-02,4.576939866406398022e-02
4.414759610256502320e-02,4.616474347886964646e-02
4.443945963372497587e-02,4.651890654213305248e-02
4.474720586893687901e-02,4.688954230601335982e-02
4.514576768248290684e-02,4.723546901896831518e-02
4.558536502587973160e-02,4.758963208223172120e-02
4.607909491420980608e-02,4.795203149580357788e-02
4.676280095795348757e-02,4.829795820875853324e-02
4.725363923674508193e-02,4.866035762233038992e-02
4.764245334134442622e-02,4.901452068559380287e-02
4.810346657067920972e-02,4.940986550039946218e-02
4.846075789071924156e-02,4.977226491397131886e-02
4.876989710472345863e-02,5.012642797723472488e-02
4.918558055942767737e-02,5.048059104049813783e-02
4.956660696035841696e-02,5.088417220561224780e-02
4.988568669017645618e-02,5.125480796949255513e-02
5.026674482781379183e-02,5.161720738306441875e-02
5.055509860925955223e-02,5.197137044632782477e-02
5.089153468932128277e-02,5.233376985989968144e-02
5.119898691996249696e-02,5.268793292316308746e-02
5.154420380125368517e-02,5.305033233673494414e-02
5.176243701822458299e-02,5.341273175030680082e-02
5.202343675327236738e-02,5.376689481357021377e-02
5.231242829946580741e-02,5.412929422714207045e-02
5.267722544085029490e-02,5.448345729040547647e-02
5.309468041150511297e-02,5.482114765305198117e-02
5.340005549591797518e-02,5.517531071631538719e-02
5.377589664482429477e-02,5.553771012988724387e-02
5.414763486900397993e-02,5.590010954345910055e-02
5.461989621904028702e-02,5.627074530733941482e-02
5.504671064704758088e-02,5.663314472091127150e-02
5.553593521271271705e-02,5.699554413448312817e-02
5.593019694401513142e-02,5.735794354805498485e-02
5.626527306265338702e-02,5.772034296162684153e-02
5.661404359017185861e-02,5.806626967458179689e-02
5.692392785882405271e-02,5.842866908815366050e-02
5.730298472485961803e-02,5.878283215141706652e-02
5.751631951947611121e-02,5.914523156498892320e-02
5.772451028334124601e-02,5.953234002948613185e-02
5.804191609401598839e-02,5.991121214367489678e-02
5.833511275314728906e-02,6.025713885662985214e-02
5.880149820175151198e-02,6.066072002174396210e-02
5.911578179923160370e-02,6.103135578562427638e-02
5.946875757827707609e-02,6.138551884888768240e-02
5.997822606629732434e-02,6.174791826245953907e-02
6.044060848794496899e-02,6.209384497541449444e-02
6.093932676205615628e-02,6.247271708960325243e-02
6.126686670580694383e-02,6.282688015286666539e-02
6.160468894715109833e-02,6.318927956643852206e-02
6.184530468332338771e-02,6.352696992908501983e-02
6.209469016931201679e-02,6.387289664203997519e-02
6.245893208423836107e-02,6.422705970530338815e-02
6.272003701918493768e-02,6.456475006794988591e-02
6.312539784629978001e-02,6.489420408028793996e-02
6.343149295399364007e-02,6.524836714355135292e-02
6.370651766634427560e-02,6.562723925774011091e-02
6.417967221832632241e-02,6.599787502162042518e-02
6.447249002106802962e-02,6.633556538426692295e-02
6.480831681262011479e-02,6.668149209722187831e-02
6.525810107825602557e-02,6.701918245986838996e-02
6.564761073199365526e-02,6.738158187344024663e-02
6.600649388279755669e-02,6.773574493670364571e-02
6.640483412365338900e-02,6.808167164965860108e-02
6.673672344103542819e-02,6.846054376384735907e-02
6.703269692549307379e-02,6.883117952772767334e-02
6.734853992608647033e-02,6.916886989037417111e-02
6.765667873931180409e-02,6.953950565425448538e-02
6.801406148777333627e-02,6.988543236720944074e-02
6.819996868274835755e-02,7.023135908016439610e-02
6.845212058470329097e-02,7.062670389497005541e-02
6.872897964548707606e-02,7.097263060792501077e-02
6.898952520536738575e-02,7.131855732087996613e-02
6.919515700633760424e-02,7.168919308476028041e-02
6.954410050292847423e-02,7.201864709709833445e-02
6.986071492513179493e-02,7.238104651067019113e-02
7.020224855734724656e-02,7.273520957393360409e-02
7.054444561370498690e-02,7.308937263719700317e-02
7.085866546920671638e-02,7.342706299984351481e-02
7.138337021666774085e-02,7.377298971279847017e-02
7.182118941224224784e-02,7.411891642575342554e-02
7.232704535230172205e-02,7.447307948901682462e-02
7.280219154102596235e-02,7.482724255228023758e-02
7.321605445048895433e-02,7.517316926523519294e-02
7.368033685213659645e-02,7.551909597819014830e-02
7.425870090282171709e-02,7.588149539176200498e-02
7.472462310884830927e-02,7.631802195810992451e-02
7.511997277984905352e-02,7.668865772199022490e-02
7.556329492715452290e-02,7.708400253679589809e-02
7.589549607946777243e-02,7.745463830067619848e-02
7.624439853626374664e-02,7.780056501363115384e-02
7.662175330315101895e-02,7.815472807689456680e-02
7.686399417520251021e-02,7.850889114015797976e-02
7.719267127010653873e-02,7.884658150280447753e-02
7.744380482154422651e-02,7.920074456606789048e-02
7.773775761448442623e-02,7.954667127902284585e-02
7.804117549855882352e-02,7.989259799197780121e-02
7.830078074871571481e-02,8.023028835462429897e-02
7.852795925317734849e-02,8.057621506757925434e-02
7.884256351672780383e-02,8.095508718176801233e-02
7.919655622315557864e-02,8.133395929595677032e-02
7.955992152958613062e-02,8.167988600891172568e-02
7.993088670167347587e-02,8.201757637155823732e-02
8.013227829558156046e-02,8.235526673420473509e-02
8.039547333101082494e-02,8.271766614777659177e-02
8.089851482577681274e-02,8.306359286073154713e-02
8.121729828618584612e-02,8.340951957368650249e-02
8.153618112153648845e-02,8.375544628664145785e-02
8.172891349254252091e-02,8.410960934990487081e-02
8.217263248512296503e-02,8.444729971255136858e-02
8.258259628386666051e-02,8.480969912612323913e-02
8.295174654733061814e-02,8.518033489000353953e-02
8.334088674643469474e-02,8.552626160295849489e-02
8.367520988416865535e-02,8.589689736683880916e-02
8.411150743382056483e-02,8.625106043010220824e-02
8.443022801769228813e-02,8.658875079274871989e-02
8.474913310992260307e-02,8.693467750570367525e-02
8.518277190707301827e-02,8.728884056896707433e-02
8.552307177367546309e-02,8.764300363223048729e-02
8.585251812797567439e-02,8.801363939611080156e-02
8.614821345403034236e-02,8.837603880968265824e-02
8.648012317860831466e-02,8.875491092387141623e-02
8.692170191659687184e-02,8.912554668775171662e-02
8.721723322399621559e-02,8.947147340070667199e-02
8.766284608258567701e-02,8.980916376335318363e-02
8.799472884768233527e-02,9.016332682661659659e-02
8.836588214355622917e-02,9.054219894080535458e-02
8.868406142319984475e-02,9.087988930345185234e-02
8.901833361404376532e-02,9.124228871702370902e-02
8.942519965262074599e-02,9.160468813059556570e-02
8.981527953945911413e-02,9.194237849324207734e-02
9.022905888166898869e-02,9.230477790681393402e-02
9.063348871740317669e-02,9.265894097007733310e-02
9.104991245061921923e-02,9.302134038364920365e-02
9.149413722354227119e-02,9.338373979722106033e-02
9.176643560638408914e-02,9.372966651017601569e-02
9.213448073388530446e-02,9.407559322313097105e-02
9.257621934892878990e-02,9.446270168762817276e-02
9.291681945807872545e-02,9.484981015212538835e-02
9.329808403575778897e-02,9.518750051477190000e-02
9.376583428464813075e-02,9.552519087741839776e-02
9.409537388370026179e-02,9.587935394068181072e-02
9.444241775520723081e-02,9.624175335425366740e-02
9.499984079617274091e-02,9.659591641751706648e-02
9.535760867821263531e-02,9.696655218139738075e-02
9.569170612996669156e-02,9.730424254404387852e-02
9.606854132870212837e-02,9.765016925699883388e-02
9.648506908482512578e-02,9.802904137118760575e-02
9.693349459766908982e-02,9.840791348537636374e-02
9.730784199733610862e-02,9.877031289894822041e-02
9.771737268682967326e-02,9.914094866282852081e-02
9.797706945184725402e-02,9.947863902547503245e-02
9.824584252532631012e-02,9.983280208873843153e-02
9.848742333541271599e-02,1.001787288016933869e-01
9.872741882724911378e-02,1.005740736164990601e-01
9.900009042481672239e-02,1.009447093803793605e-01
9.948327883162910723e-02,1.013071087939512310e-01
9.982234672193057712e-02,1.016695082075230877e-01
1.000295296921038801e-01,1.020071985701695855e-01
1.003297735998032181e-01,1.023531252831245408e-01
1.006967392246871373e-01,1.027319973973132988e-01
1.010119578499557580e-01,1.030861604605767118e-01
1.013837450256283024e-01,1.034485598741485685e-01
1.016278391491021171e-01,1.038191956380288827e-01
1.019315678355636745e-01,1.041815950516007394e-01
1.021554674323932321e-01,1.045439944651725961e-01
1.025653864993003594e-01,1.048981575284359952e-01
1.028910734810906114e-01,1.052935023432416684e-01
1.032091831701442697e-01,1.056723744574304263e-01
1.035405714594772597e-01,1.060430102213107267e-01
1.039478730703691234e-01,1.063971732845741397e-01
1.043704098648223777e-01,1.067513363478375527e-01
1.046424146676805389e-01,1.070890267104840504e-01
1.050391385152638080e-01,1.074514261240559071e-01
1.054529675138227152e-01,1.078055891873193201e-01
1.060440130311046669e-01,1.081679886008911767e-01
1.065516349461670398e-01,1.085139153138461321e-01
1.069802433217048598e-01,1.088598420268010875e-01
1.075166206356026333e-01,1.092222414403729441e-01
1.079668700255109748e-01,1.095846408539448008e-01
1.083312309609507640e-01,1.099305675668997562e-01
1.086431090732131732e-01,1.102847306301631553e-01
1.089741628615958913e-01,1.106965481455857297e-01
1.093535930840405790e-01,1.110507112088491288e-01
1.096971289779358205e-01,1.114213469727294431e-01
1.099985600042652223e-01,1.117837463863012998e-01
1.103273759411005361e-01,1.121379094495647127e-01
1.106720029107155501e-01,1.124838361625196681e-01
1.109404526033475058e-01,1.128297628754746235e-01
1.112459129687076720e-01,1.131592168878126775e-01
1.115416441219752031e-01,1.135298526516929779e-01
1.118311767845669991e-01,1.138840157149563909e-01
1.121348241443198557e-01,1.142628878291451489e-01
1.125084572359791313e-01,1.146252872427170055e-01
1.128671466147912472e-01,1.150123957072142211e-01
1.133569356999708511e-01,1.153995041717114367e-01
1.137016177381189319e-01,1.157289581840494908e-01
1.141354336435906891e-01,1.160748848970044461e-01
1.146252346797571597e-01,1.164208116099594015e-01
1.150407823976096200e-01,1.167914473738397019e-01
1.155228489361370681e-01,1.171291377364862135e-01
1.158869215439617406e-01,1.174668280991327113e-01
1.162648267150878656e-01,1.178127548120876666e-01
1.166304717694988113e-01,1.181751542256595233e-01
1.169469749722917840e-01,1.185293172889229363e-01
1.172320826936934512e-01,1.189081894031116943e-01
1.176134094887237858e-01,1.192623524663750934e-01
1.179821459194596578e-01,1.196165155296385063e-01
1.182833260629378991e-01,1.199789149432103630e-01
1.186315662225867484e-01,1.203330780064737759e-01
1.188989627959402551e-01,1.207037137703540763e-01
1.191691533035676986e-01,1.210743495342343906e-01
1.196310784591669840e-01,1.214367489478062473e-01
1.201536266455582869e-01,1.218073847116865616e-01
1.205364283574306139e-01,1.221615477749499606e-01
1.208414475368180252e-01,1.225157108382133736e-01
1.211456986216175036e-01,1.228945829524021316e-01
1.215634956642830389e-01,1.232734550665908896e-01
1.219178807353682448e-01,1.236358544801627463e-01
1.222171058381404940e-01,1.239817811931177016e-01
1.225063872590281822e-01,1.243524169569980159e-01
1.227788372672622419e-01,1.246983436699529713e-01
1.230763336017959286e-01,1.250525067332163842e-01
1.234585307596713921e-01,1.254149061467882409e-01
1.239273512453609172e-01,1.257855419106685413e-01
1.243800925474225494e-01,1.261314686236235105e-01
1.246926259433489559e-01,1.264773953365784520e-01
1.250405565933698782e-01,1.268315583998418650e-01
1.255750713807113339e-01,1.271692487624883627e-01
1.259968673604350275e-01,1.275563572269855783e-01
1.264722838149689998e-01,1.279022839399405198e-01
1.267488716891596034e-01,1.282482106528954890e-01
1.271230767468067846e-01,1.286353191173927046e-01
1.275535928493809479e-01,1.290059548812730050e-01
1.278946539659131520e-01,1.293518815942279743e-01
1.281837919780626223e-01,1.297225173581082747e-01
1.284197983167745249e-01,1.300766804213716876e-01
1.287005027728538309e-01,1.304390798349435443e-01
1.289728447373306164e-01,1.307850065478984858e-01
1.293088874603953720e-01,1.311556423117788139e-01
1.296123936434645518e-01,1.315015690247337554e-01
1.298586038826277100e-01,1.318722047886140558e-01
1.301786380200253834e-01,1.322263678518774688e-01
1.304756388189698413e-01,1.325805309151408817e-01
1.308163575460452588e-01,1.329511666790211821e-01
1.311866298489938742e-01,1.332970933919761514e-01
1.315369571198066190e-01,1.336347837546226491e-01
1.318167476554982231e-01,1.339889468178860621e-01
1.322200578161597528e-01,1.343431098811494750e-01
1.327639852405360088e-01,1.347384546959551344e-01
1.331102815419005214e-01,1.351008541095269910e-01
1.335996451355714321e-01,1.354632535230988477e-01
1.342530324100799088e-01,1.358421256372875918e-01
1.347610605572535647e-01,1.362457068024017226e-01
1.352372237067667182e-01,1.365998698656651356e-01
1.356541155917367902e-01,1.369705056295454360e-01
1.360820007411955856e-01,1.373246686928088489e-01
1.364304969660834477e-01,1.377035408069975930e-01
1.368339949783659026e-01,1.380577038702610060e-01
1.371650615595554346e-01,1.384118669335244189e-01
1.374950472633673648e-01,1.387742663470962756e-01
1.378390450175692727e-01,1.391284294103596886e-01
1.381270441875048771e-01,1.394908288239315453e-01
1.384151973266811719e-01,1.398614645878118457e-01
1.387978808394663144e-01,1.401991549504583434e-01
1.391888885942471621e-01,1.405615543640302001e-01
1.396313745615540558e-01,1.409074810769851693e-01
1.399986367029726342e-01,1.412616441402485823e-01
1.402447455962807510e-01,1.416075708532035238e-01
1.406453648722438832e-01,1.419617339164669367e-01
1.410786074002168267e-01,1.423076606294218782e-01
1.414049512505433093e-01,1.426782963933022064e-01
1.416917860289490516e-01,1.430489321571825068e-01
1.420925303516618055e-01,1.434113315707543634e-01
1.424065094854609637e-01,1.437819673346346638e-01
1.426962019462740816e-01,1.441361303978980768e-01
1.431190327346132385e-01,1.445067661617784049e-01
1.435371282663389092e-01,1.448691655753502616e-01
1.439855646365562070e-01,1.452150922883052031e-01
1.442576933490202773e-01,1.455774917018770598e-01
1.446457550539903547e-01,1.459316547651404727e-01
1.449426849185164734e-01,1.462775814780954142e-01
1.454262139001205600e-01,1.466564535922841861e-01
1.457335570587869888e-01,1.470188530058560428e-01
1.460956321429551785e-01,1.473647797188110120e-01
1.465588215837942965e-01,1.477271791323828687e-01
1.468172379079302203e-01,1.480648694950293665e-01
1.471905252466199077e-01,1.484190325582927794e-01
1.477416641770501471e-01,1.487814319718646361e-01
1.482078857866353516e-01,1.491685404363618517e-01
1.485399323653513459e-01,1.494979944486999057e-01
1.488380083719020863e-01,1.498521575119632909e-01
1.492989284479417922e-01,1.502310296261520628e-01
1.496773365272030532e-01,1.506181380906492784e-01
1.500714039312844861e-01,1.509805375042211351e-01
1.503935882705220717e-01,1.513429369177929917e-01
1.506890932022264540e-01,1.516806272804394895e-01
1.509373527560342598e-01,1.520183176430859873e-01
1.511967147321635618e-01,1.523889534069663154e-01
1.515819058172152012e-01,1.527513528205381721e-01
1.519723619227131284e-01,1.531055158838015573e-01
1.523136395546076383e-01,1.534514425967565265e-01
1.527643340475837164e-01,1.538138420103283832e-01
1.531148664735093590e-01,1.541927141245171551e-01
1.536173441535004791e-01,1.545386408374720966e-01
1.538665470781030997e-01,1.549010402510439532e-01
1.543349973735974601e-01,1.552552033143073662e-01
1.547951098220889943e-01,1.555928936769538640e-01
1.552232947629361703e-01,1.559388203899088332e-01
1.555496327425986980e-01,1.562929834531722184e-01
1.559894692865648747e-01,1.566389101661271877e-01
1.564113934062871802e-01,1.569766005287736854e-01
1.567335373668210519e-01,1.573307635920370984e-01
1.570492699606040876e-01,1.576931630056089551e-01
1.573676896388120916e-01,1.580308533682554528e-01
1.578624704377606935e-01,1.584097254824442247e-01
1.581702743578927706e-01,1.587638885457076376e-01
1.584501769249102576e-01,1.591180516089710228e-01
1.587818775645488678e-01,1.595133964237767099e-01
1.590976910077523954e-01,1.598675594870400951e-01
1.594738329958789169e-01,1.602464316012288670e-01
1.599003380648877926e-01,1.606417764160345263e-01
1.601602646394018059e-01,1.610041758296063830e-01
1.606336866117996642e-01,1.613665752431782396e-01
1.609684843384351360e-01,1.617042656058247374e-01
1.612800390570023890e-01,1.620666650193965941e-01
1.615563098392236441e-01,1.624290644329684508e-01
1.618560018280257307e-01,1.627749911459234200e-01
1.621411404779471432e-01,1.631291542091868330e-01
1.625002374218342815e-01,1.634750809221417744e-01
1.628058445119884290e-01,1.638621893866389900e-01
1.630831210729266623e-01,1.641998797492854878e-01
1.632907049109988407e-01,1.645540428125489008e-01
1.636585283433245053e-01,1.648999695255038700e-01
1.641157928720327064e-01,1.652458962384588115e-01
1.644761421477614061e-01,1.656000593017222244e-01
1.650422771731874239e-01,1.659459860146771659e-01
1.655357535018042725e-01,1.662836763773236914e-01
1.662016962644086160e-01,1.666296030902786329e-01
1.666389782112842610e-01,1.670084752044674048e-01
1.670856321537028677e-01,1.673791109683477052e-01
1.675816969407573076e-01,1.677415103819195619e-01
1.680666253526597043e-01,1.681039097954914185e-01
1.684564658898279887e-01,1.684745455593717189e-01
1.688712768069799974e-01,1.688287086226351319e-01
1.692375077055607857e-01,1.691911080362069886e-01
1.696086884442560283e-01,1.695699801503957604e-01
1.700274706621862641e-01,1.699406159142760608e-01
1.703085902477963209e-01,1.702947789775394738e-01
1.706714441279055805e-01,1.706489420408028868e-01
1.710799076398195062e-01,1.710195778046831871e-01
1.714302672594492094e-01,1.713572681673296849e-01
1.717358526266732355e-01,1.717361402815184568e-01
1.720341087061971752e-01,1.721397214466325598e-01
1.723307405791552060e-01,1.725185935608213317e-01
1.726103192218786386e-01,1.728892293247016321e-01
1.730655334230257747e-01,1.732598650885819602e-01
1.733808538104264496e-01,1.736140281518453454e-01
1.737679020272731023e-01,1.739846639157256736e-01
1.742598801980554946e-01,1.743223542783721713e-01
1.747069845861914938e-01,1.746929900422524717e-01
1.751778714657170610e-01,1.750471531055158847e-01
1.755020391603412389e-01,1.754013161687792977e-01
1.758826623855758164e-01,1.757554792320427106e-01
1.762680415038131443e-01,1.761096422953060958e-01
1.765727833069885566e-01,1.764555690082610651e-01
1.770329692085836903e-01,1.768179684218329217e-01
1.772732410924460211e-01,1.771638951347878632e-01
1.776459460588653005e-01,1.775345308986681914e-01
1.780689655040512687e-01,1.778804576116231329e-01
1.785675488740212646e-01,1.782593297258119047e-01
1.789364868110621121e-01,1.786052564387668462e-01
1.792000489115364026e-01,1.790006012535725055e-01
1.796726958150052234e-01,1.793465279665274748e-01
1.800722549199007538e-01,1.797336364310246903e-01
1.805280064580011556e-01,1.800877994942881033e-01
1.808723954146385093e-01,1.804501989078599600e-01
1.811030910363442548e-01,1.808290710220487041e-01
1.814415397308377642e-01,1.811997067859290322e-01
1.818465511976719018e-01,1.815703425498093326e-01
1.821086695904261532e-01,1.819245056130727456e-01
1.824589717882518780e-01,1.822704323260276871e-01
1.826722841847716605e-01,1.826245953892911000e-01
1.830550480950488001e-01,1.829787584525545130e-01
1.833852964902260574e-01,1.833329215158178982e-01
1.837557633398367862e-01,1.836953209293897826e-01
1.841079046078353265e-01,1.840330112920362804e-01
1.845077126637173492e-01,1.844201197565334960e-01
1.847960525992420333e-01,1.847742828197968812e-01
1.852624175638117876e-01,1.851202095327518504e-01
1.856586323831022067e-01,1.854661362457067919e-01
1.861231529319318234e-01,1.858202993089702049e-01
1.865310983230894504e-01,1.861497533213082589e-01
1.869757124015869465e-01,1.865039163845716719e-01
1.874374997262628906e-01,1.868498430975266134e-01
1.878379826299192423e-01,1.872122425110984700e-01
1.880902966653041908e-01,1.875664055743618830e-01
1.882935931991613909e-01,1.879452776885506549e-01
1.886607048366573114e-01,1.882994407518140678e-01
1.890092461783954292e-01,1.886371311144605656e-01
1.893339785755243643e-01,1.889830578274155071e-01
1.895725551309623835e-01,1.893372208906789200e-01
1.898258167661992513e-01,1.896996203042507767e-01
1.901586238298969000e-01,1.900537833675141897e-01
1.904949141472900287e-01,1.903997100804691311e-01
1.908769042738400756e-01,1.907621094940409878e-01
1.913303268153965231e-01,1.911080362069959571e-01
1.917412495502157643e-01,1.914704356205678137e-01
1.922880370728152766e-01,1.918328350341396704e-01
1.927353914606555474e-01,1.921869980974030834e-01
1.934238930899145892e-01,1.925658702115918275e-01
1.939362972354352621e-01,1.929282696251636842e-01
1.944361840368447059e-01,1.933071417393524560e-01
1.948810665144984355e-01,1.936613048026158690e-01
1.953001367146134371e-01,1.940072315155708105e-01
1.956178401066943628e-01,1.943531582285257797e-01
1.961156194524571461e-01,1.947073212917891927e-01
1.964020534143562369e-01,1.950779570556694931e-01
1.966799083163062178e-01,1.954156474183159908e-01
1.969355874172906695e-01,1.957862831821963190e-01
1.972249858224539576e-01,1.961486825957681757e-01
1.976046654505264621e-01,1.964781366081062297e-01
1.978716291454718501e-01,1.968158269707527275e-01
1.982511357698280019e-01,1.971617536837076690e-01
1.985747820018324283e-01,1.975323894475879971e-01
1.989212574471999062e-01,1.978618434599260512e-01
1.993596589801160945e-01,1.982160065231894364e-01
1.997885809595900675e-01,1.985866422870697645e-01
2.001141808201134520e-01,1.989490417006416212e-01
2.004384591774799329e-01,1.992949684135965627e-01
2.010131421051986056e-01,1.996244224259346167e-01
2.013447394177703131e-01,1.999950581898149171e-01
2.016113436301436579e-01,2.003492212530783301e-01
2.019811285073824791e-01,2.007033843163417430e-01
2.025014381546297315e-01,2.010575473796051560e-01
2.028998428005734933e-01,2.013952377422516538e-01
2.033530460790089478e-01,2.017494008055150667e-01
2.039051345240794344e-01,2.021282729197038108e-01
2.042671353932967726e-01,2.024824359829672238e-01
2.046698090189535968e-01,2.028365990462306367e-01
2.050894648931911313e-01,2.031907621094940497e-01
2.055196714682550052e-01,2.035531615230659064e-01
2.058829410056328690e-01,2.038990882360208479e-01
2.062354564151891445e-01,2.042861967005180635e-01
2.066310090939671440e-01,2.046321234134730327e-01
2.070217341809088563e-01,2.049945228270448894e-01
2.075064421557859529e-01,2.053486858903082746e-01
2.078776594510522990e-01,2.057193216541886027e-01
2.082911774913653868e-01,2.060899574180689031e-01
2.085919496751909019e-01,2.064441204813323161e-01
2.091650971860226083e-01,2.067900471942872576e-01
2.096237123584077100e-01,2.071606829581675857e-01
2.099841563534987632e-01,2.075148460214309709e-01
2.102881188745919783e-01,2.078772454350028553e-01
2.106316266507057833e-01,2.082231721479577968e-01
2.110897881839846058e-01,2.085938079118380972e-01
2.115222163975183367e-01,2.089562073254099539e-01
2.118604161261272711e-01,2.093433157899071695e-01
2.122669887909589548e-01,2.096892425028621387e-01
2.126715572897291961e-01,2.100681146170508828e-01
2.130800048928188639e-01,2.104222776803142958e-01
2.133968603088121085e-01,2.107929134441945962e-01
2.137281975374527576e-01,2.111635492080749243e-01
2.141556188903104285e-01,2.115094759210298658e-01
2.144885493523646103e-01,2.118554026339848351e-01
2.148646022264916189e-01,2.122260383978651355e-01
2.153082330108246900e-01,2.125884378114369921e-01
2.156480993266718382e-01,2.129426008747004051e-01
2.160504175954314210e-01,2.132967639379638181e-01
2.164662669617500868e-01,2.136509270012272033e-01
2.169990543826616491e-01,2.140133264147990877e-01
2.173911359495916962e-01,2.143839621786793881e-01
2.178470442416002850e-01,2.147381252419428010e-01
2.182639256391660787e-01,2.151087610058231014e-01
2.185568843103879999e-01,2.154958694703203170e-01
2.188358589342631610e-01,2.158582688838921737e-01
2.193646021682726932e-01,2.162041955968471152e-01
2.198135262436762272e-01,2.165995404116528023e-01
2.201763542679080476e-01,2.169619398252246589e-01
2.205475300712944620e-01,2.173325755891049593e-01
2.209027845600142204e-01,2.176785023020599008e-01
2.212486234090160764e-01,2.180409017156317575e-01
2.215423741879407604e-01,2.184033011292036142e-01
2.218616238277915098e-01,2.187327551415416682e-01
2.222409433868677286e-01,2.191033909054219964e-01
2.226274954357709834e-01,2.194657903189938530e-01
2.230409367352237382e-01,2.198117170319487945e-01
2.232898267950722548e-01,2.201823527958291227e-01
2.236127817375743732e-01,2.205447522094009793e-01
2.240291007299977100e-01,2.208906789223559208e-01
2.243991070402884258e-01,2.212283692850024186e-01
2.249944089344929621e-01,2.215990050488827467e-01
2.254398682776503904e-01,2.219449317618376882e-01
2.260455238006975343e-01,2.223073311754095449e-01
2.266882542330739270e-01,2.226450215380560704e-01
2.270960481573591760e-01,2.230321300025532583e-01
2.276609883508318166e-01,2.234027657664335864e-01
2.280657403884045475e-01,2.237569288296969716e-01
2.284617796013521662e-01,2.240946191923434971e-01
2.288301042711493594e-01,2.244734913065322413e-01
2.293137539857170726e-01,2.248358907201040979e-01
2.296297998727481193e-01,2.252065264839844261e-01
2.300545283377997130e-01,2.255606895472478113e-01
2.304423560284551975e-01,2.258983799098943368e-01
2.307341222665149072e-01,2.262360702725408346e-01
2.310750373962477955e-01,2.265902333358042475e-01
2.314103909122811054e-01,2.269361600487591890e-01
2.317427308606123670e-01,2.273315048635648483e-01
2.319490271948310145e-01,2.276856679268282613e-01
2.323320579804399877e-01,2.280398309900916742e-01
2.327437203561544266e-01,2.284187031042804183e-01
2.331936530078104752e-01,2.287728661675438313e-01
2.335020909308960224e-01,2.291270292308072443e-01
2.339501549931521929e-01,2.294729559437622135e-01
2.343956706479799479e-01,2.298188826567171550e-01
2.348869194195712939e-01,2.302059911212143706e-01
2.353090728431461720e-01,2.305683905347862273e-01
2.357980282574234643e-01,2.308978445471242813e-01
2.363368909033014553e-01,2.312437712600792228e-01
2.368565986943171886e-01,2.315979343233426357e-01
2.371993198582589280e-01,2.319520973866060487e-01
2.376557226374120813e-01,2.323227331504863491e-01
2.381342824368737343e-01,2.326686598634413183e-01
2.387398696318243640e-01,2.330228229267047313e-01
2.390483753808880785e-01,2.333934586905850317e-01
2.394854856970640711e-01,2.337476217538484446e-01
2.399978475097375163e-01,2.341182575177287450e-01
2.405643617782904364e-01,2.344559478803752428e-01
2.409901249124857259e-01,2.348348199945640147e-01
2.411821266741687175e-01,2.351725103572105124e-01
2.416876489233865666e-01,2.355431461210908128e-01
2.420131100130584745e-01,2.359055455346626695e-01
2.423903029723917246e-01,2.362514722476176388e-01
2.425707333685922507e-01,2.366303443618063829e-01
2.429177495493795025e-01,2.370009801256867110e-01
2.432635215554468378e-01,2.373551431889501240e-01
2.436198024044067267e-01,2.377422516534473118e-01
2.440025310948268356e-01,2.380717056657853659e-01
2.443277900694906801e-01,2.384505777799741377e-01
2.447034677546711112e-01,2.388129771935459944e-01
2.451256261537393399e-01,2.391918493077347663e-01
2.455675552268388184e-01,2.395624850716150667e-01
2.460657269466581809e-01,2.399084117845700082e-01
2.466848733115689640e-01,2.402872838987587800e-01
2.471152493547790208e-01,2.406579196626390804e-01
2.474572582960798961e-01,2.410038463755940497e-01
2.477733800354153804e-01,2.413662457891659063e-01
2.481209865161082551e-01,2.417204088524293193e-01
2.484056794643774158e-01,2.420745719156927045e-01
2.487644722475879089e-01,2.424287349789561175e-01
2.491105658611725282e-01,2.427828980422195304e-01
2.494867566736769238e-01,2.431535338060998308e-01
2.497267054569063394e-01,2.434994605190548000e-01
2.500717710898003876e-01,2.438948053338604594e-01
2.504788375179889393e-01,2.442572047474323160e-01
2.508669060704482590e-01,2.446196041610041727e-01
2.513001855267515960e-01,2.449737672242675857e-01
2.517356537043491382e-01,2.453114575869140834e-01
2.521302049581425342e-01,2.456820933507943838e-01
2.528454728493834125e-01,2.460362564140577968e-01
2.533364120836389954e-01,2.464151285282465687e-01
2.538705146082198549e-01,2.467857642921268690e-01
2.543743505059559151e-01,2.471646364063156409e-01
2.549833945817248093e-01,2.475352721701959413e-01
2.554724279235531803e-01,2.478894352334593543e-01
2.558364885231600994e-01,2.482765436979565699e-01
2.563374688926389755e-01,2.486471794618368703e-01
2.567287837586695876e-01,2.490095788754087269e-01
2.571231891410030723e-01,2.493802146392890273e-01
2.575567936863987217e-01,2.497508504031693555e-01
2.578626494972968697e-01,2.500885407658158255e-01
2.581725611229790385e-01,2.504509401793876822e-01
2.584892457129372989e-01,2.508380486438849255e-01
2.589676728077283663e-01,2.512086844077652259e-01
2.595972620436720613e-01,2.515710838213370826e-01
2.599806775328117325e-01,2.519334832349089393e-01
2.601898149572484664e-01,2.523041189987892396e-01
2.606703836958701448e-01,2.526582820620526526e-01
2.611277211953777488e-01,2.530289178259329530e-01
2.615805675881355263e-01,2.533913172395048097e-01
2.619223114509172667e-01,2.537454803027682226e-01
2.624841998457294601e-01,2.540749343151063044e-01
2.629493202183164069e-01,2.544126246777527744e-01
2.634720992314054655e-01,2.547750240913246311e-01
2.639937486627097485e-01,2.551127144539711566e-01
2.644728110972149882e-01,2.554915865681599008e-01
2.649510666073828791e-01,2.558375132811148700e-01
2.653340010514637637e-01,2.562081490449951704e-01
2.656757991898361926e-01,2.565705484585670271e-01
2.660923049583474587e-01,2.569411842224473275e-01
2.664801362542690288e-01,2.573035836360191841e-01
2.669415217982396005e-01,2.576577466992825971e-01
2.674985325280798687e-01,2.580448551637798404e-01
2.680253060490800365e-01,2.584072545773516971e-01
2.683345137859083351e-01,2.587614176406151101e-01
2.686946122603106613e-01,2.591567624554207416e-01
2.690452219391636923e-01,2.595273982193010420e-01
2.695445383283689988e-01,2.598897976328728987e-01
2.699204235682128861e-01,2.602769060973701420e-01
2.702994566708971647e-01,2.606393055109419987e-01
2.707256534538493575e-01,2.609687595232800250e-01
2.710549023832681259e-01,2.613064498859265505e-01
2.714909015257660485e-01,2.616523765988815198e-01
2.719000206909449879e-01,2.619983033118364335e-01
2.723765292284430206e-01,2.623359936744829590e-01
2.727965240620744414e-01,2.627066294383632594e-01
2.731862996193779036e-01,2.630525561513182287e-01
2.736739408185651090e-01,2.634479009661239157e-01
2.740603302827959720e-01,2.638103003796957724e-01
2.744769803231417171e-01,2.641726997932676291e-01
2.749631443266298270e-01,2.645268628565309865e-01
2.754110462858150310e-01,2.648892622701028987e-01
2.758736233737824062e-01,2.652516616836747554e-01
2.764475006333555474e-01,2.656058247469381128e-01
2.769343470908769422e-01,2.659764605108184687e-01
2.772632070490088640e-01,2.663553326250072129e-01
2.776811579746374381e-01,2.667259683888875132e-01
2.780898056846048405e-01,2.670801314521509262e-01
2.784904063362325655e-01,2.674260581651058954e-01
2.788327912234944694e-01,2.677719848780608092e-01
2.792196092181897793e-01,2.681426206419411651e-01
2.795625234112675273e-01,2.684967837052045225e-01
2.799248617137428674e-01,2.688509467684679355e-01
2.801971738143949064e-01,2.691886371311144610e-01
2.805690115746140023e-01,2.695510365446863177e-01
2.810117833023129119e-01,2.699299086588750618e-01
2.814003821313248999e-01,2.702675990215215873e-01
2.816510965162943858e-01,2.705970530338596136e-01
2.820052988891730283e-01,2.709429797468145829e-01
2.823527805388104106e-01,2.713218518610033270e-01
2.826745435002753215e-01,2.716677785739582962e-01
2.831054391089793398e-01,2.720301779875301529e-01
2.835848101541382782e-01,2.723843410507935658e-01
2.841081546696788696e-01,2.727220314134400914e-01
2.845028574237862262e-01,2.731009035276288355e-01
2.848951677189326404e-01,2.734633029412006922e-01
2.853017832817728028e-01,2.738174660044641051e-01
2.858308698512190826e-01,2.741633927174190744e-01
2.864378889332519496e-01,2.745669738825331496e-01
2.868304396385901178e-01,2.749211369457965626e-01
2.872964730380461740e-01,2.752835363593684193e-01
2.876968052884076865e-01,2.756129903717065011e-01
2.881912162527833221e-01,2.759753897852783577e-01
2.885665167061113312e-01,2.763295528485417707e-01
2.889526966618183312e-01,2.766754795614966844e-01
2.893931165953578244e-01,2.770378789750685411e-01
2.897842658482119305e-01,2.773838056880235103e-01
2.901954290771224798e-01,2.777791505028291974e-01
2.905536074403280988e-01,2.781168408654756674e-01
2.908958984221199362e-01,2.784874766293560233e-01
2.912898553824505576e-01,2.788251669920024933e-01
2.917533203213273918e-01,2.791793300552659063e-01
2.919685946296668444e-01,2.795417294688377630e-01
2.923288282443547992e-01,2.798958925321011759e-01
2.927630153993343587e-01,2.802665282959814763e-01
2.932752444911801426e-01,2.806124550089364456e-01
2.936328070033489279e-01,2.809830907728167460e-01
2.941500193710067101e-01,2.813537265366970463e-01
2.947188822811175335e-01,2.817078895999604593e-01
2.953493637615078882e-01,2.820620526632238723e-01
2.958040310141718532e-01,2.824162157264872852e-01
2.963718146676386223e-01,2.827703787897506982e-01
2.969146501760289159e-01,2.831327782033225549e-01
2.973871691024587705e-01,2.834869412665859678e-01
2.978126388668356217e-01,2.838163952789239941e-01
2.982666829098723493e-01,2.841787946924958508e-01
2.987835084045664669e-01,2.845411941060677075e-01
2.993105473579293907e-01,2.849035935196395641e-01
2.998433870530292644e-01,2.852824656338283638e-01
3.004195549128618747e-01,2.856201559964748338e-01
3.007805594258050608e-01,2.859825554100466904e-01
3.011429566887569020e-01,2.863449548236185471e-01
3.015428512467510647e-01,2.866826451862650726e-01
3.019732603959041084e-01,2.870615173004538168e-01
3.023763604228002499e-01,2.874239167140256734e-01
3.026182859029291627e-01,2.878027888282144175e-01
3.029755173990134054e-01,2.881816609424032172e-01
3.033416359427104636e-01,2.885440603559750739e-01
3.037793454043347108e-01,2.889311688204722617e-01
3.041518191383207892e-01,2.892935682340441184e-01
3.046450194284422430e-01,2.896477312973075313e-01
3.051591887210597376e-01,2.900183670611878317e-01
3.057049221006413742e-01,2.903725301244512447e-01
3.062276474475389421e-01,2.907266931877146576e-01
3.067243678307540744e-01,2.910643835503611832e-01
3.072566830544443128e-01,2.914432556645499273e-01
3.076685561521835810e-01,2.917974187278133402e-01
3.080979270636807765e-01,2.921515817910767532e-01
3.083956939924381579e-01,2.925139812046486099e-01
3.088013556614510602e-01,2.928681442679120228e-01
3.091982813175075950e-01,2.932223073311754358e-01
3.096098453473772327e-01,2.935847067447472925e-01
3.099042129478291052e-01,2.939306334577022062e-01
3.103102189162709745e-01,2.942683238203487317e-01
3.107398664577654124e-01,2.946142505333037009e-01
3.111922707830871992e-01,2.949684135965671139e-01
3.116555246604524321e-01,2.953555220610643017e-01
3.121103679110326379e-01,2.957014487740192710e-01
3.127941900305719614e-01,2.960473754869741847e-01
3.133299479544238153e-01,2.964262476011629843e-01
3.141100206185909460e-01,2.967886470147348410e-01
3.146178129719101602e-01,2.971510464283066977e-01
3.151473640728463810e-01,2.975052094915701106e-01
3.157663423602752317e-01,2.978676089051419673e-01
3.162405714215754671e-01,2.982135356180969366e-01
3.165206658191443978e-01,2.985512259807434066e-01
3.169250774643661561e-01,2.988971526936983758e-01
3.172166678714127830e-01,2.992513157569617888e-01
3.175020904003744704e-01,2.995972424699167580e-01
3.179404763979509774e-01,2.999596418834886147e-01
3.183944692026208223e-01,3.003220412970604714e-01
3.185855242132962228e-01,3.007009134112492155e-01
3.190079549540969506e-01,3.010797855254379596e-01
3.197183037879480771e-01,3.014504212893182600e-01
3.200429060529053071e-01,3.018045843525816729e-01
3.203874106031057156e-01,3.021834564667704170e-01
3.208505382529225347e-01,3.025458558803423292e-01
3.213441374322756339e-01,3.029164916442226296e-01
3.217980252100316463e-01,3.032706547074860426e-01
3.222442317623736008e-01,3.036330541210578993e-01
3.226400631949766229e-01,3.039872171843212567e-01
3.231626021901734536e-01,3.043743256488185001e-01
3.238051633026850507e-01,3.047284887120819130e-01
3.242985283845334354e-01,3.051320698771960438e-01
3.247910367108253205e-01,3.054862329404594012e-01
3.253494608048446146e-01,3.058239233031059268e-01
3.257629332992773019e-01,3.061780863663693397e-01
3.261811089158184185e-01,3.065157767290158652e-01
3.266454439495947160e-01,3.068617034419707790e-01
3.271019652132833855e-01,3.072158665052341919e-01
3.276272251383782752e-01,3.075617932181891612e-01
3.280446072031550919e-01,3.079241926317610178e-01
3.284056509943439339e-01,3.082865920453328745e-01
3.287747070921676062e-01,3.086654641595216186e-01
3.292599913303484449e-01,3.090278635730934753e-01
3.297203419767780197e-01,3.093902629866653320e-01
3.300278940462031407e-01,3.097691351008541316e-01
3.304761534229838649e-01,3.101315345144259883e-01
3.309791036024611888e-01,3.104692248770724583e-01
3.314046788698810087e-01,3.108233879403358713e-01
3.318232799410836265e-01,3.112104964048331146e-01
3.322389937793834847e-01,3.115646594680964721e-01
3.326329009540651693e-01,3.119270588816683287e-01
3.331770030701142193e-01,3.122894582952401854e-01
3.337167768837900894e-01,3.126518577088120976e-01
3.340955064561468291e-01,3.129895480714585676e-01
3.344914327338499582e-01,3.133354747844135368e-01
3.349214133068201260e-01,3.136814014973685061e-01
3.353559539497819042e-01,3.140355645606319190e-01
3.357627276857166887e-01,3.144062003245122194e-01
3.361439760948392586e-01,3.147603633877756324e-01
3.366592814690139157e-01,3.151474718522728202e-01
3.371671690188671189e-01,3.155181076161531206e-01
3.375771158518536819e-01,3.158969797303418647e-01
3.380145222962233076e-01,3.162758518445306644e-01
3.383711703444625130e-01,3.166135422071771344e-01
3.386325050373484302e-01,3.169429962195152162e-01
3.391848243418604802e-01,3.172971592827786291e-01
3.397094203870743012e-01,3.176430859957335429e-01
3.399823988634609329e-01,3.179890127086885121e-01
3.403829723508444705e-01,3.183349394216434813e-01
3.407389317371145587e-01,3.187055751855237817e-01
3.410651817269283459e-01,3.190679745990956384e-01
3.413682549928687138e-01,3.194139013120506077e-01
3.417297628312665481e-01,3.198010097765477955e-01
3.420366933250273966e-01,3.201469364895027647e-01
3.424430169958869730e-01,3.205093359030746214e-01
3.427999058806319166e-01,3.208634989663380344e-01
3.431572909034807939e-01,3.212176620296014473e-01
3.434714921771964136e-01,3.215800614431733040e-01
3.439172480370733531e-01,3.219259881561282732e-01
3.445601892916694275e-01,3.222636785187747432e-01
3.450536895641465041e-01,3.226343142826550436e-01
3.455914626556078062e-01,3.229637682949931254e-01
3.462340304685429526e-01,3.233096950079480947e-01
3.466980325312984945e-01,3.236638580712115076e-01
3.473155930972338101e-01,3.240592028860171392e-01
3.477339267295487257e-01,3.244051295989721084e-01
3.482714565758926462e-01,3.247510563119270777e-01
3.485625010648718547e-01,3.251216920758073781e-01
3.489954306852616206e-01,3.255005641899961222e-01
3.494404669488992976e-01,3.258711999538764226e-01
3.498224891753837218e-01,3.262171266668313918e-01
3.502796814359254718e-01,3.265712897300948048e-01
3.507481866067374554e-01,3.269419254939751052e-01
3.511176832505291667e-01,3.273125612578554056e-01
3.515816738473964698e-01,3.277079060726610926e-01
3.518978203259126580e-01,3.280785418365413930e-01
3.523286959493066028e-01,3.284409412501132497e-01
3.529524605085643252e-01,3.287951043133766627e-01
3.533350999026907413e-01,3.291492673766400756e-01
3.539108031933835274e-01,3.294951940895950449e-01
3.543985856935183421e-01,3.298411208025499586e-01
3.549748639130489991e-01,3.301952838658133715e-01
3.555621568507938424e-01,3.305329742284598971e-01
3.562223962179156267e-01,3.308871372917233100e-01
3.567972332199209617e-01,3.312330640046782237e-01
3.571854430976117989e-01,3.316036997685585797e-01
3.577193596080452398e-01,3.319990445833642112e-01
3.581330691922557374e-01,3.323532076466276242e-01
3.585470186396788606e-01,3.327156070601994808e-01
3.589785649853005634e-01,3.330862428240797812e-01
3.594597763305484861e-01,3.334651149382685809e-01
3.600989777970720063e-01,3.338275143518404375e-01
3.605853079035747921e-01,3.341734410647953513e-01
3.609267052962705780e-01,3.345276041280587642e-01
3.612753176373684205e-01,3.348982398919390646e-01
3.616757846311013935e-01,3.352524029552024776e-01
3.620238932253083686e-01,3.356065660184658905e-01
3.624097484286004089e-01,3.359689654320377472e-01
3.626471632910532872e-01,3.363148921449927164e-01
3.629897838277185151e-01,3.366690552082561294e-01
3.633287823065267652e-01,3.370149819212110986e-01
3.636185787610568543e-01,3.373773813347829553e-01
3.639669096385655944e-01,3.377397807483548120e-01
3.643979290715604336e-01,3.380939438116181694e-01
3.648936466635988030e-01,3.384563432251900261e-01
3.655146174978884943e-01,3.388022699381449954e-01
3.660203093980396449e-01,3.391646693517168520e-01
3.665967239517042842e-01,3.395353051155971524e-01
3.671502146515703835e-01,3.399059408794775083e-01
3.676118090621982581e-01,3.402683402930493650e-01
3.680430267244561016e-01,3.406225033563127780e-01
3.683077713835081202e-01,3.409766664195761354e-01
3.686994763837869726e-01,3.413308294828395484e-01
3.691426755965832029e-01,3.417014652467198488e-01
3.694497538941499126e-01,3.421050464118339796e-01
3.697992832537755348e-01,3.424674458254058362e-01
3.702398703657727719e-01,3.428298452389776929e-01
3.706097441755962230e-01,3.431922446525495496e-01
3.710210771744382185e-01,3.435546440661214063e-01
3.715467913913572673e-01,3.439170434796932629e-01
3.720021913399351732e-01,3.442794428932651196e-01
3.726893010610121681e-01,3.446418423068369763e-01
3.733078168968539945e-01,3.449877690197919455e-01
3.740466127373520688e-01,3.453501684333638022e-01
3.748502713262258368e-01,3.456960951463187715e-01
3.753981942848105824e-01,3.460420218592737407e-01
3.758711166734107767e-01,3.463879485722286544e-01
3.762651101011871280e-01,3.467338752851836237e-01
3.766289005853523664e-01,3.470715656478301492e-01
3.769957135850254826e-01,3.474257287110935621e-01
3.773394554625408848e-01,3.477798917743569196e-01
3.777426873800870943e-01,3.481834729394710504e-01
3.781431509434274307e-01,3.485376360027344633e-01
3.784650088781349453e-01,3.489082717666147637e-01
3.788658526097887780e-01,3.492789075304950641e-01
3.793452726493196092e-01,3.496330705937584771e-01
3.797424535533555634e-01,3.499789973067134463e-01
3.802291688556069804e-01,3.503249240196684156e-01
3.809741498754704025e-01,3.507037961338571597e-01
3.815723735107906522e-01,3.510579591971205726e-01
3.820552108311481287e-01,3.514121222603839856e-01
3.825709214686723314e-01,3.517662853236473985e-01
3.829435448080897864e-01,3.521451574378361427e-01
3.834850211539941878e-01,3.525157932017164431e-01
3.840820097201358418e-01,3.528534835643629686e-01
3.846108775057144324e-01,3.532241193282432690e-01
3.851624968877065402e-01,3.536194641430489560e-01
3.857546818951507195e-01,3.539900999069292564e-01
3.862200334911181088e-01,3.543442629701926694e-01
3.867276686300991084e-01,3.546737169825306957e-01
3.871952086313135144e-01,3.550196436954856649e-01
3.877060449302915934e-01,3.553738067587490779e-01
3.881638571666823356e-01,3.557444425226293783e-01
3.886696168406833518e-01,3.561397873374350098e-01
3.892533291818822683e-01,3.565104231013153657e-01
3.897481745225028771e-01,3.568810588651956661e-01
3.900856611542502517e-01,3.572516946290759665e-01
3.905255469022339554e-01,3.576058576923393795e-01
3.911180557891480447e-01,3.579600207556027924e-01
3.916139103434712609e-01,3.583059474685577062e-01
3.921747972472633403e-01,3.586683468821296183e-01
3.927140296016784493e-01,3.590307462957014750e-01
3.931497977723130699e-01,3.593684366583479450e-01
3.936400592909716778e-01,3.597308360719198017e-01
3.942013233187124932e-01,3.600932354854916584e-01
3.947188879287988339e-01,3.604638712493719588e-01
3.951758053923304370e-01,3.608427433635607584e-01
3.956570427153816016e-01,3.611886700765156721e-01
3.961088236862786438e-01,3.615181240888537539e-01
3.967170596451274900e-01,3.618640508018087232e-01
3.971873605421238906e-01,3.622182138650721361e-01
3.976659345440347604e-01,3.625559042277186061e-01
3.982299695891078350e-01,3.629100672909820191e-01
3.985653265989730354e-01,3.632889394051707632e-01
3.990095608522026271e-01,3.636431024684341762e-01
3.997057165655382160e-01,3.639807928310807017e-01
4.001148884898042546e-01,3.643431922446525584e-01
4.005703834641127781e-01,3.646973553079159713e-01
4.010545768997719751e-01,3.650597547214878280e-01
4.014915828158827082e-01,3.654221541350596847e-01
4.017676040756079647e-01,3.657763171983230976e-01
4.021675491876963715e-01,3.661469529622033980e-01
4.026993925431487931e-01,3.665011160254668110e-01
4.031740452403170805e-01,3.668552790887302240e-01
4.035906349318219011e-01,3.672341512029189681e-01
4.041123076310837448e-01,3.675800779158739373e-01
4.045911113555572536e-01,3.679507136797542377e-01
4.051330301922340116e-01,3.683048767430176507e-01
4.058244811756056558e-01,3.686672761565895073e-01
4.065888262964734157e-01,3.690214392198529203e-01
4.071571744785790203e-01,3.693673659328078340e-01
4.078575924319671753e-01,3.697050562954543595e-01
4.083525871721405132e-01,3.700674557090262162e-01
4.088452812499931976e-01,3.704545641735234041e-01
4.094139315590272776e-01,3.708251999374037600e-01
4.099613593455386784e-01,3.711793630006671174e-01
4.105298657413114505e-01,3.715499987645474733e-01
4.109723493439698672e-01,3.719123981781193300e-01
4.113317768145929865e-01,3.722665612413827430e-01
4.117012449941104268e-01,3.726124879543376567e-01
4.120530249448561833e-01,3.729501783169841822e-01
4.125568660687717326e-01,3.733043413802475952e-01
4.129840387424987824e-01,3.736667407938194518e-01
4.135243057151616330e-01,3.740291402073913085e-01
4.141689166201423244e-01,3.743915396209631652e-01
4.147699625116429978e-01,3.747539390345350219e-01
4.153231614471430966e-01,3.751245747984153223e-01
4.157999449644567136e-01,3.755034469126040664e-01
4.164102645706935224e-01,3.758493736255590356e-01
4.169140570377705135e-01,3.761870639882055611e-01
4.176608979746876393e-01,3.765329907011604749e-01
4.181370367148362632e-01,3.769036264650408308e-01
4.185983711132024165e-01,3.772495531779957445e-01
4.191286283253281564e-01,3.775954798909507137e-01
4.195320315902023589e-01,3.779331702535972393e-01
4.201330692079996432e-01,3.783285150684028708e-01
4.205493452290665068e-01,3.786744417813578401e-01
4.209728005773061277e-01,3.790368411949296967e-01
4.212541436503047798e-01,3.793827679078846660e-01
4.217389704230634084e-01,3.797451673214565226e-01
4.223272316479020905e-01,3.800828576841029927e-01
4.225641120085554814e-01,3.804617297982917923e-01
4.229515200943934072e-01,3.808158928615552052e-01
4.234338165617601568e-01,3.811782922751270619e-01
4.239251454932435603e-01,3.815654007396242497e-01
4.243560447211208730e-01,3.819607455544299368e-01
4.248894181242934831e-01,3.822901995667679631e-01
4.255498430871507143e-01,3.826608353306482635e-01
4.261532439636350755e-01,3.830232347442201202e-01
4.266081136206190116e-01,3.833938705081004761e-01
4.271105503661010161e-01,3.837315608707469461e-01
4.274432563511065819e-01,3.840774875837019153e-01
4.278594845581107364e-01,3.844398869972737720e-01
4.282094384527301845e-01,3.848105227611540724e-01
4.285539304172114594e-01,3.851729221747259291e-01
4.288801441272893644e-01,3.855023761870640109e-01
4.292606871428866766e-01,3.858565392503273683e-01
4.297646316585640447e-01,3.862107023135907813e-01
4.301933041128158663e-01,3.865978107780880246e-01
4.307172233203804268e-01,3.869437374910429939e-01
4.313099448637935929e-01,3.872896642039979076e-01
4.318251151742164007e-01,3.876273545666444331e-01
4.322391092756949771e-01,3.879732812795994024e-01
4.328839904894427049e-01,3.883356806931712590e-01
4.334875573929175552e-01,3.886898437564346720e-01
4.343854912311251315e-01,3.890687158706234161e-01
4.349085624225823565e-01,3.894146425835783853e-01
4.356335255436238896e-01,3.897688056468417983e-01
4.362833412372779662e-01,3.901312050604136550e-01
4.366331842233150962e-01,3.904853681236770124e-01
4.370515903615912467e-01,3.908312948366319817e-01
4.375889687421852248e-01,3.912019306005122821e-01
4.381173634047363930e-01,3.915643300140841387e-01
4.385121855435591964e-01,3.919596748288898258e-01
4.390914375112375811e-01,3.922973651915363513e-01
4.397458754785155133e-01,3.926680009554166517e-01
4.401152142086384167e-01,3.930304003689885084e-01
4.409821462183349805e-01,3.933845634322519214e-01
4.415378292195182297e-01,3.937387264955153343e-01
4.420077000529781808e-01,3.940846532084702480e-01
4.425659196164366538e-01,3.944388162717336610e-01
4.430129662672877000e-01,3.948012156853055177e-01
4.434565880536900373e-01,3.951553787485689306e-01
4.441436001705822978e-01,3.955342508627576747e-01
4.446970302683950216e-01,3.958884139260210877e-01
4.453415253305603727e-01,3.962343406389760569e-01
4.457941429023559721e-01,3.965885037022394699e-01
4.462481277314256367e-01,3.969591394661197703e-01
4.468753619021381684e-01,3.972885934784578521e-01
4.475560884020435282e-01,3.976757019429550399e-01
4.482340647106974885e-01,3.980545740571437840e-01
4.487282939268066873e-01,3.984087371204071970e-01
4.495336167825947360e-01,3.987876092345959411e-01
4.499625657486183705e-01,3.991417722978593541e-01
4.504504018209698479e-01,3.994959353611227670e-01
4.509712736389270837e-01,3.998665711250030674e-01
4.514624795040500516e-01,4.002289705385749241e-01
4.518615418786287030e-01,4.005913699521467808e-01
4.523714487099073089e-01,4.009290603147933063e-01
4.528669870483470472e-01,4.012996960786736067e-01
4.533370755413607123e-01,4.016373864413201322e-01
4.540559093359441967e-01,4.019915495045835452e-01
4.546098454055447213e-01,4.023292398672300152e-01
4.550387904927410965e-01,4.026669302298765407e-01
4.555166323833137465e-01,4.030210932931399537e-01
4.561004186997652532e-01,4.034082017576371415e-01
4.567154757570734969e-01,4.037541284705921107e-01
4.570837286223217166e-01,4.041165278841639674e-01
4.576245729355365999e-01,4.044624545971189367e-01
4.583594305092220100e-01,4.048166176603823496e-01
4.587432994402607100e-01,4.051872534242626500e-01
4.594982691934013097e-01,4.055331801372176193e-01
4.599369129153363378e-01,4.058955795507894759e-01
4.604192952166197284e-01,4.062497426140528334e-01
4.608753485718164455e-01,4.066039056773162463e-01
4.612951557237143785e-01,4.069663050908881030e-01
4.616388834525608775e-01,4.073287045044599597e-01
4.620336148693704459e-01,4.076993402683403156e-01
4.624752158743439256e-01,4.080370306309867856e-01
4.629889150891197680e-01,4.083829573439417548e-01
4.634144916208449150e-01,4.087535931078220552e-01
4.638886126639707452e-01,4.091077561710854682e-01
4.645243903266105256e-01,4.094454465337319937e-01
4.648903789965341815e-01,4.097831368963784637e-01
4.656895000348626468e-01,4.101372999596418767e-01
4.664319396953198194e-01,4.104749903222884022e-01
4.669365253076929179e-01,4.108126806849348722e-01
4.674787363103527493e-01,4.111833164488152281e-01
4.681570898274078907e-01,4.115457158623870848e-01
4.686052331132617432e-01,4.118998789256504423e-01
4.691436676197091593e-01,4.122540419889138552e-01
4.695043967878920199e-01,4.126246777527941556e-01
4.699589711905050038e-01,4.129788408160575686e-01
4.704019974015133387e-01,4.133659492805548119e-01
4.708604692962403693e-01,4.137283486941266686e-01
4.712493804857165181e-01,4.140742754070816378e-01
4.716714181034564746e-01,4.144284384703449953e-01
4.722186486997004273e-01,4.147826015336084082e-01
4.727510787516975288e-01,4.151944190490309827e-01
4.732643148168580449e-01,4.155650548129112831e-01
4.736303808681963101e-01,4.159274542264831398e-01
4.744697655617180487e-01,4.162733809394381090e-01
4.752241466951589999e-01,4.166110713020846346e-01
4.756918729476977692e-01,4.169487616647311046e-01
4.762714774057663636e-01,4.173111610783029612e-01
4.768891966172783548e-01,4.176735604918748179e-01
4.774334961556125911e-01,4.180194872048297872e-01
4.779266706957585598e-01,4.183736502680932001e-01
4.783927224264494793e-01,4.187195769810481694e-01
4.789951030891537176e-01,4.190819763946200260e-01
4.795408044480176102e-01,4.194196667572664960e-01
4.801510922589879993e-01,4.197985388714552957e-01
4.807978870789308967e-01,4.201527019347187086e-01
4.810973511169414074e-01,4.205068649979821216e-01
4.816092182734221794e-01,4.208857371121708657e-01
4.820176620588789707e-01,4.212316638251258349e-01
4.823573753075138804e-01,4.216022995890061353e-01
4.825753259893028613e-01,4.219646990025779920e-01
4.828461585251342392e-01,4.223023893652244620e-01
4.831760980635080305e-01,4.226730251291048179e-01
4.836929872568185296e-01,4.230354245426766746e-01
4.841840917566619940e-01,4.233731149053231446e-01
4.848020045375045495e-01,4.237108052679696701e-01
4.854580229949578829e-01,4.240896773821584143e-01
4.862143540171859346e-01,4.244603131460387146e-01
4.868365703178123560e-01,4.248144762093021276e-01
4.873747024764196745e-01,4.251604029222570968e-01
4.878930532999670167e-01,4.255145659855205098e-01
4.882464754159399067e-01,4.258852017494008102e-01
4.886816702585161654e-01,4.262476011629726669e-01
4.892307507422199997e-01,4.266347096274698547e-01
4.896840323176177012e-01,4.269888726907332677e-01
4.903572762206742652e-01,4.273595084546135681e-01
4.909873113852736282e-01,4.277054351675685373e-01
4.915361343441826403e-01,4.280595982308319503e-01
4.920479895812746030e-01,4.283972885934784758e-01
4.927283310317043252e-01,4.287596880070503325e-01
4.936668264371368853e-01,4.291220874206221891e-01
4.946583948082117210e-01,4.295009595348109332e-01
4.953782359351160958e-01,4.298551225980743462e-01
4.959928101225419272e-01,4.302010493110293154e-01
4.967016371476873360e-01,4.305799214252180596e-01
4.972693265385363937e-01,4.309423208387899162e-01
4.976754768729474421e-01,4.313294293032871041e-01
4.980578548828595853e-01,4.317083014174759037e-01
4.986355150998666996e-01,4.320624644807393167e-01
4.990893914519989316e-01,4.324248638943111733e-01
4.997489174378333399e-01,4.327872633078830300e-01
5.003962314990195726e-01,4.331249536705295000e-01
5.010771607298369901e-01,4.334626440331760255e-01
5.016138900153332969e-01,4.338332797970563259e-01
5.022631814318290200e-01,4.341956792106281826e-01
5.028208965622704696e-01,4.345663149745084830e-01
5.035642241928717233e-01,4.349204780377718960e-01
5.042163886361639147e-01,4.352911138016521964e-01
5.047837297941470958e-01,4.356535132152240530e-01
5.054697765302540446e-01,4.360406216797212964e-01
5.059502052386899429e-01,4.364112574436015968e-01
5.066119384742207021e-01,4.367736568571734534e-01
5.073704379813070986e-01,4.371278199204368664e-01
5.080071707289079974e-01,4.374655102830833364e-01
5.086056789518966781e-01,4.378279096966551931e-01
5.092378400965563712e-01,4.381985454605355490e-01
5.097546767606608853e-01,4.385856539250327368e-01
5.102589754091346741e-01,4.389233442876792624e-01
5.107475829447027937e-01,4.392775073509426753e-01
5.111388683056350413e-01,4.396234340638975890e-01
5.116501491490510478e-01,4.399775971271610020e-01
5.120815514829901716e-01,4.403235238401159712e-01
5.128021126123039064e-01,4.407106323046131591e-01
5.133239232167963184e-01,4.411059771194188461e-01
5.138517999734260044e-01,4.414519038323738154e-01
5.143487379338040899e-01,4.418307759465625595e-01
5.149169518038732019e-01,4.421767026595175287e-01
5.155746740351785373e-01,4.425391020730893854e-01
5.162227985263712071e-01,4.428932651363527984e-01
5.168339307178371200e-01,4.432474281996162113e-01
5.173961099875368230e-01,4.435933549125711250e-01
5.181984699598995991e-01,4.439392816255260943e-01
5.185480347221294029e-01,4.442769719881726198e-01
5.190221211692824799e-01,4.446311350514360328e-01
5.196867029663099213e-01,4.449935344650078894e-01
5.202513388471341482e-01,4.453476975282712469e-01
5.207995947681864912e-01,4.457100969418431036e-01
5.214949439114513474e-01,4.460807327057234595e-01
5.219692790398033910e-01,4.464513684696037599e-01
5.224826464882081911e-01,4.468302405837925040e-01
5.229090309234074585e-01,4.472173490482897473e-01
5.233385361920783740e-01,4.475797484618616040e-01
5.238661842057334983e-01,4.479339115251249615e-01
5.245906829743118838e-01,4.483127836393137611e-01
5.253265726385869527e-01,4.486834194031940615e-01
5.262640004866203647e-01,4.490375824664574744e-01
5.268066687065708908e-01,4.493835091794124437e-01
5.275238787496994153e-01,4.497294358923673574e-01
5.282346082323896574e-01,4.500753626053223266e-01
5.287271272749860529e-01,4.504459983692026270e-01
5.294114379647363311e-01,4.507919250821575963e-01
5.299908651857865305e-01,4.511872698969632833e-01
5.305034626108395823e-01,4.515661420111520274e-01
5.310288563151921437e-01,4.519285414247238841e-01
5.315783906233839673e-01,4.522909408382957408e-01
5.320424987249439130e-01,4.526862856531013724e-01
5.326024119067862550e-01,4.530404487163647853e-01
5.332895738499465743e-01,4.533946117796281983e-01
5.338119186177359143e-01,4.537570111932000549e-01
5.346934710215045516e-01,4.541029379061550242e-01
5.355968484010831254e-01,4.544571009694184371e-01
5.363303003278363512e-01,4.548112640326818501e-01
5.369415849665437612e-01,4.551654270959452631e-01
5.375864624517123769e-01,4.555195901592086760e-01
5.382923898446784206e-01,4.558819895727805327e-01
5.389854734914578671e-01,4.562279162857354464e-01
5.394788779468240314e-01,4.565903156993073031e-01
5.402784884437694668e-01,4.569280060619538286e-01
5.410065566328003950e-01,4.572904054755256853e-01
5.414034284093693916e-01,4.576363321884806545e-01
5.417655558846923292e-01,4.579904952517440675e-01
5.421049886386197780e-01,4.583446583150074805e-01
5.425370194438838833e-01,4.586988213782708379e-01
5.430283605132579794e-01,4.590447480912258071e-01
5.434340954310812322e-01,4.593824384538723327e-01
5.441263426225040334e-01,4.597530742177526331e-01
5.446992442908027421e-01,4.601072372810160460e-01
5.455254671471709838e-01,4.604614003442794590e-01
5.463400304684118414e-01,4.608155634075428719e-01
5.471742733503337508e-01,4.611697264708062294e-01
5.479176076132596940e-01,4.615156531837611986e-01
5.483947221671481298e-01,4.618780525973330553e-01
5.489579584071624385e-01,4.622404520109049120e-01
5.496490663944175736e-01,4.626028514244767686e-01
5.501838902283040511e-01,4.629734871883570690e-01
5.506765644984212837e-01,4.633276502516204820e-01
5.514887322336325948e-01,4.636982860155008379e-01
5.520600999379038365e-01,4.640524490787641954e-01
5.531518924316281005e-01,4.643983757917191646e-01
5.539736454565646895e-01,4.647854842562164079e-01
5.547576724730640674e-01,4.651314109691713217e-01
5.554678879577568118e-01,4.655349921342854524e-01
5.559706015286114411e-01,4.659056278981657528e-01
5.565345746936400939e-01,4.662515546111207221e-01
5.569710347673495487e-01,4.666139540246925788e-01
5.575250638890261179e-01,4.669598807376475480e-01
5.580124037637945733e-01,4.673058074506024617e-01
5.585454218563479234e-01,4.676517341635574310e-01
5.591248427358275208e-01,4.679811881758955128e-01
5.596278590278169762e-01,4.683188785385419828e-01
5.603852313078583336e-01,4.686895143024222832e-01
5.611816026412097536e-01,4.690683864166110828e-01
5.616167330141830227e-01,4.694472585307998269e-01
5.621066498989735205e-01,4.698014215940632399e-01
5.629166249855088733e-01,4.701638210076350965e-01
5.636009642771999673e-01,4.705344567715153969e-01
5.642279526193899608e-01,4.709133288857041411e-01
5.648293286543182301e-01,4.712674919489675540e-01
5.657093589549999635e-01,4.716463640631563536e-01
5.662362513296803623e-01,4.720087634767282103e-01
5.669333411559296376e-01,4.723629265399916233e-01
5.678730384053698454e-01,4.727170896032549807e-01
5.685513076503456720e-01,4.730712526665183937e-01
5.692844585378886713e-01,4.734254157297818066e-01
5.700093105737891186e-01,4.738042878439706063e-01
5.705388146145362604e-01,4.741749236078509067e-01
5.712217746648029504e-01,4.745290866711143196e-01
5.717869338582137750e-01,4.749079587853030637e-01
5.726209145481842011e-01,4.752456491479495337e-01
5.732810401962384894e-01,4.755915758609045030e-01
5.738701896184494888e-01,4.759622116247848034e-01
5.744126798093118769e-01,4.763410837389736030e-01
5.748897729437307813e-01,4.766787741016200730e-01
5.756661929628947849e-01,4.770247008145750423e-01
5.763701703274637378e-01,4.773706275275300115e-01
5.770660671065952485e-01,4.777000815398680378e-01
5.775909456708638867e-01,4.780707173037483382e-01
5.782963081748926371e-01,4.784331167173201949e-01
5.785755064513842250e-01,4.787955161308920515e-01
5.792244781232558370e-01,4.791332064935385771e-01
5.798242150792765059e-01,4.794873695568019900e-01
5.803228636755342063e-01,4.798332962697569593e-01
5.809426916934523621e-01,4.801792229827118730e-01
5.816011740276083586e-01,4.805169133453583985e-01
5.821403232179211962e-01,4.808546037080049240e-01
5.828637273529624352e-01,4.812087667712683370e-01
5.834489504020101691e-01,4.815711661848401937e-01
5.843201938289366293e-01,4.819665109996458252e-01
5.849779936009191772e-01,4.823289104132176819e-01
5.858583347866819224e-01,4.826995461770979823e-01
5.867375276228492531e-01,4.830454728900529515e-01
5.874964589307007934e-01,4.833996359533163645e-01
5.883614545349213909e-01,4.837702717171966649e-01
5.892013559360564923e-01,4.841409074810769653e-01
5.898976701050240301e-01,4.844703614934150471e-01
5.905014934289321005e-01,4.848409972572953475e-01
5.910570674798232282e-01,4.852116330211756479e-01
5.916447887556464114e-01,4.855493233838221734e-01
5.923963351164041047e-01,4.858952500967771426e-01
5.929631949672931057e-01,4.862576495103489993e-01
5.938614852046908421e-01,4.866282852742292997e-01
5.948139593286760896e-01,4.869742119871842134e-01
5.955960314960262458e-01,4.873119023498307389e-01
5.964185692467005584e-01,4.876907744640194831e-01
5.972365673022150823e-01,4.880449375272828960e-01
5.979438273530918169e-01,4.884155732911631964e-01
5.987897050924961828e-01,4.887697363544266094e-01
5.994728107807445472e-01,4.891156630673815786e-01
6.001804662860454886e-01,4.894698261306449916e-01
6.009150869141677287e-01,4.898239891939084045e-01
6.012964698088929527e-01,4.901946249577887049e-01
6.018773603636506930e-01,4.905652607216690053e-01
6.023767039891392283e-01,4.909194237849324183e-01
6.027828455594042012e-01,4.912735868481958312e-01
6.031635061230244954e-01,4.916195135611508005e-01
6.035753971728952116e-01,4.920148583759564320e-01
6.043381832072680648e-01,4.923772577895282887e-01
6.050783761735845090e-01,4.927314208527917017e-01
6.059194656835742432e-01,4.931185293172889450e-01
6.066484748996348042e-01,4.934644560302438587e-01
6.072647348160986613e-01,4.938268554438157154e-01
6.078942631786610207e-01,4.941974912076960713e-01
6.084243143874157322e-01,4.945598906212679280e-01
6.090217631397998321e-01,4.949058173342228417e-01
6.095513545238062658e-01,4.952599803974862547e-01
6.101723004796733019e-01,4.956141434607496676e-01
6.107204725087322927e-01,4.959600701737046369e-01
6.114424405357343772e-01,4.963142332369680498e-01
6.121976398753148363e-01,4.966683963002314628e-01
6.133047038619710012e-01,4.970307957138033195e-01
6.144736915804327460e-01,4.974096678279920636e-01
6.151158070420048585e-01,4.977803035918723640e-01
6.156875497604008540e-01,4.981344666551357769e-01
6.163285762824544101e-01,4.984886297183991899e-01
6.169215291109819699e-01,4.988345564313541591e-01
6.174441603662350619e-01,4.991969558449260158e-01
6.179041934153528537e-01,4.995758279591147599e-01
6.184184227849487403e-01,4.999299910223781729e-01
6.190317475127737890e-01,5.002841540856415303e-01
6.195364450238405318e-01,5.006465534992133870e-01
6.202621910512584602e-01,5.009924802121683562e-01
6.212374213795746059e-01,5.013548796257402129e-01
6.217778994947309457e-01,5.017090426890036259e-01
6.225953925978988668e-01,5.020632057522670388e-01
6.234522593580282823e-01,5.024256051658388955e-01
6.243900619243930583e-01,5.027797682291023085e-01
6.250499490851291196e-01,5.031504039929826089e-01
6.257680622271033499e-01,5.035045670562460218e-01
6.264360763210441441e-01,5.038587301195094348e-01
6.269218966675360605e-01,5.042046568324644040e-01
6.276276134257874340e-01,5.045588198957278170e-01
6.283319640438611575e-01,5.049047466086827862e-01
6.290765614901550062e-01,5.052589096719461992e-01
6.299163176721001012e-01,5.056377817861349433e-01
6.304191695709271404e-01,5.060166539003236874e-01
6.310558932575227598e-01,5.063790533138955441e-01
6.316634919377384083e-01,5.067085073262336259e-01
6.323407593347463163e-01,5.070791430901139263e-01
6.331755907538205719e-01,5.074580152043026704e-01
6.340007216737642004e-01,5.078121782675660834e-01
6.346631658642332141e-01,5.081416322799041652e-01
6.354041072937344214e-01,5.085287407444013530e-01
6.362005265626080597e-01,5.088829038076647659e-01
6.369154036696689225e-01,5.092205941703112915e-01
6.376235487433423721e-01,5.095582845329577060e-01
6.383861266102786036e-01,5.099618656980718923e-01
6.389445960156725501e-01,5.102995560607184178e-01
6.396153033372342644e-01,5.106619554742902745e-01
6.401798048298046329e-01,5.110161185375536874e-01
6.408456014062458017e-01,5.113785179511255441e-01
6.414426167025888414e-01,5.117244446640804023e-01
6.419463150171800248e-01,5.120786077273438153e-01
6.425350447750377558e-01,5.124245344402987845e-01
6.431791401979813916e-01,5.127869338538706412e-01
6.438515561032476242e-01,5.131410969171340541e-01
6.446882826887723184e-01,5.135117326810143545e-01
6.454002937505387560e-01,5.138906047952030987e-01
6.464789630347955729e-01,5.142530042087749553e-01
6.472116221655932478e-01,5.146318763229638105e-01
6.480514233506529109e-01,5.149942757365356671e-01
6.486311296771118950e-01,5.153649115004159675e-01
6.492711202592615916e-01,5.157355472642962679e-01
6.499912238381844176e-01,5.161061830281765683e-01
6.506884871020679473e-01,5.164685824417484250e-01
6.511613469027632828e-01,5.168227455050118380e-01
6.516977598153084195e-01,5.171851449185836946e-01
6.522811210657208925e-01,5.175393079818471076e-01
6.533209685003760203e-01,5.178934710451105206e-01
6.538924632416398541e-01,5.182641068089908210e-01
6.549471662781369830e-01,5.185935608213289028e-01
6.558840484578265517e-01,5.189559602349007594e-01
6.567787379765377409e-01,5.193101232981641724e-01
6.575372315096628117e-01,5.196725227117360291e-01
6.582524877672712993e-01,5.200349221253078857e-01
6.592011901521355188e-01,5.203973215388797424e-01
6.603942615906122082e-01,5.207514846021430444e-01
6.611174357177973526e-01,5.211056476654064573e-01
6.615444269149473033e-01,5.214762834292868687e-01
6.621964856070750027e-01,5.218222101422417269e-01
6.626659395334011382e-01,5.222010822564305821e-01
6.632998670531853325e-01,5.225634816700024388e-01
6.639766697315729882e-01,5.229258810835742954e-01
6.645075865699756612e-01,5.232882804971461521e-01
6.652030712583789640e-01,5.236836253119517837e-01
6.658786718425091511e-01,5.240542610758320841e-01
6.668100003211296922e-01,5.243919514384786096e-01
6.674227252376274677e-01,5.247461145017420225e-01
6.680244233148868727e-01,5.250920412146969918e-01
6.686800622954003348e-01,5.254462042779604047e-01
6.694036613351272980e-01,5.257756582902983755e-01
6.700617698615551898e-01,5.261380577038702322e-01
6.708548365527533530e-01,5.264757480665167577e-01
6.714665532989905206e-01,5.268299111297801707e-01
6.720207618047913112e-01,5.271840741930435836e-01
6.731532959486408174e-01,5.275217645556901092e-01
6.742292361064194939e-01,5.279088730201872970e-01
6.751536293319382320e-01,5.282547997331422662e-01
6.758660151507467351e-01,5.286419081976394541e-01
6.764762379663347147e-01,5.289878349105944233e-01
6.771668691383125882e-01,5.293337616235493925e-01
6.777827970976979532e-01,5.296714519861959181e-01
6.784032423547958768e-01,5.300503241003846622e-01
6.789422146887857945e-01,5.303962508133396314e-01
6.799849309236249972e-01,5.307504138766030444e-01
6.807211407227153899e-01,5.311375223411002322e-01
6.815965219228559135e-01,5.314916854043636452e-01
6.823617012567206874e-01,5.318293757670101707e-01
6.830673258170261164e-01,5.321753024799650289e-01
6.839469807191655981e-01,5.325294655432284419e-01
6.852219321598973512e-01,5.328918649568002985e-01
6.858674121283125924e-01,5.332377916697552678e-01
6.863752751260654428e-01,5.335919547330186807e-01
6.873718536053885497e-01,5.339625904968989811e-01
6.883270444847944258e-01,5.343249899104708378e-01
6.891953553642027330e-01,5.346791529737342508e-01
6.898403511041206748e-01,5.350250796866892200e-01
6.904814469052933390e-01,5.353627700493357455e-01
6.911670358038357609e-01,5.357086967622907148e-01
6.918846772125808453e-01,5.360793325261710152e-01
6.928848838667545085e-01,5.364417319397428718e-01
6.936740580795996980e-01,5.367876586526978411e-01
6.942950325910013376e-01,5.371582944165781415e-01
6.950050180724742788e-01,5.375042211295331107e-01
6.956985811866611691e-01,5.378336751418710815e-01
6.964581853512696874e-01,5.382043109057514929e-01
6.972848687466481898e-01,5.385420012683979074e-01
6.982993953821459154e-01,5.389126370322782078e-01
6.989325712890115394e-01,5.392915091464670629e-01
6.997487340524211064e-01,5.396703812606558071e-01
7.006148730073941122e-01,5.400327806742276637e-01
7.013724328872361635e-01,5.403951800877995204e-01
7.018930429251424297e-01,5.407575795013713771e-01
7.025317402853925586e-01,5.411035062143263463e-01
7.031392471167563496e-01,5.414741419782066467e-01
7.039014936810505940e-01,5.418612504427038346e-01
7.046959226261101383e-01,5.422154135059672475e-01
7.056076286727830382e-01,5.425942856201559916e-01
7.066791309785092068e-01,5.429402123331109609e-01
7.076271510452913915e-01,5.432861390460659301e-01
7.083401803681632636e-01,5.436403021093293431e-01
7.091749089338916789e-01,5.439944651725927560e-01
7.097931052928152518e-01,5.443898099873983876e-01
7.107963451895393803e-01,5.447686821015871317e-01
7.116311827079713215e-01,5.451310815151589884e-01
7.122251498073528531e-01,5.454934809287308450e-01
7.130600314552032470e-01,5.458394076416858143e-01
7.141380263334673462e-01,5.461770980043323398e-01
7.151647908050362545e-01,5.465230247172873090e-01
7.162667428410496306e-01,5.469018968314760532e-01
7.172029266464508002e-01,5.472642962450479098e-01
7.181225870232765818e-01,5.476184593083113228e-01
7.191347331179331892e-01,5.479973314225000669e-01
7.199809289482128616e-01,5.483514944857634799e-01
7.210333439129529287e-01,5.486809484981015617e-01
7.219295814447301840e-01,5.490268752110565309e-01
7.224992823112252882e-01,5.493563292233945017e-01
7.229281369619666719e-01,5.497352013375832458e-01
7.236492089569268593e-01,5.500893644008466588e-01
7.244220543403434576e-01,5.504682365150354029e-01
7.255636544975097024e-01,5.508306359286073706e-01
7.265408767890035868e-01,5.511930353421792272e-01
7.274301679182426650e-01,5.515554347557510839e-01
7.282992992346259964e-01,5.519178341693229406e-01
7.293432712572489596e-01,5.522802335828947973e-01
7.300603857877130398e-01,5.526343966461580992e-01
7.307770436016658433e-01,5.529885597094215122e-01
7.313473648466495280e-01,5.533509591229933688e-01
7.321825596416864368e-01,5.537133585365652255e-01
7.333225326795500543e-01,5.540922306507540807e-01
7.345240515452045038e-01,5.544628664146343811e-01
7.356316412548591366e-01,5.548252658282062377e-01
7.363425424867908742e-01,5.551547198405442085e-01
7.370937152236434198e-01,5.555088829038076215e-01
7.379701037098684857e-01,5.558712823173794781e-01
7.385616752704959875e-01,5.562172090303344474e-01
7.393563012257586831e-01,5.565631357432894166e-01
7.401017982761537439e-01,5.569172988065528296e-01
7.410231376290143945e-01,5.572796982201246863e-01
7.419242884753252110e-01,5.576503339840049867e-01
7.426140139914261251e-01,5.580044970472683996e-01
7.434321745398297931e-01,5.583751328111487000e-01
7.444168281039809099e-01,5.587292958744121130e-01
7.451506550038633492e-01,5.590999316382924134e-01
7.458476947757419762e-01,5.594376220009389389e-01
7.466628128896679595e-01,5.597917850642023518e-01
7.477308986042441319e-01,5.601212390765404336e-01
7.485052174197870389e-01,5.604754021398038466e-01
7.494698993033388490e-01,5.608295652030672596e-01
7.501308088430314047e-01,5.611837282663306725e-01
7.509927846429154119e-01,5.615296549792855307e-01
7.517799854337081644e-01,5.619002907431659422e-01
7.525692890439827920e-01,5.622626901567377988e-01
7.534770344001151532e-01,5.626168532200011008e-01
7.542451421580065318e-01,5.630039616844983996e-01
7.553187722241339053e-01,5.633581247477618126e-01
7.562386653916863821e-01,5.637452332122590004e-01
7.572165931007063255e-01,5.641241053264477445e-01
7.583467163885493356e-01,5.644782683897111575e-01
7.593336544074258398e-01,5.648159587523576830e-01
7.599496504507963213e-01,5.651536491150042085e-01
7.608331310246885248e-01,5.655242848788845089e-01
7.614800041223190874e-01,5.658866842924563656e-01
7.621209858198385589e-01,5.662490837060282223e-01
7.629252982140255490e-01,5.666114831196000790e-01
7.636626106766031263e-01,5.669574098325550482e-01
7.646748461157848453e-01,5.673280455964353486e-01
7.656986188054881737e-01,5.676822086596987615e-01
7.668211061830454423e-01,5.680528444235790619e-01
7.679056209426293744e-01,5.684070074868424749e-01
7.691283570054663343e-01,5.687529341997973331e-01
7.698143167017945654e-01,5.690988609127523024e-01
7.707115096574734814e-01,5.694612603263241590e-01
7.714967401521699575e-01,5.698154233895875720e-01
7.722515981840050170e-01,5.702025318540848708e-01
7.732066401466053396e-01,5.705402222167312853e-01
7.740178128206365304e-01,5.708943852799946983e-01
7.755068010289944969e-01,5.712567846935665550e-01
7.766500810786092224e-01,5.716109477568299679e-01
7.776556631957642907e-01,5.719651108200933809e-01
7.785201113556999841e-01,5.723110375330483501e-01
7.795839467396536993e-01,5.726899096472370942e-01
7.804486051874331975e-01,5.730605454111173946e-01
7.813325438225193764e-01,5.734147084743808076e-01
7.820408983739379760e-01,5.737771078879526643e-01
7.826549591999587552e-01,5.741147982505991898e-01
7.834332544995037395e-01,5.744854340144794902e-01
7.842859935375989799e-01,5.748395970777429032e-01
7.850716504659305262e-01,5.751855237906978724e-01
7.860597114385237116e-01,5.755232141533443979e-01
7.870452835173358253e-01,5.758773772166078109e-01
7.879742153069957400e-01,5.762233039295627801e-01
7.886334935799399481e-01,5.765692306425176383e-01
7.892598248662918703e-01,5.769233937057810513e-01
7.900527775784604856e-01,5.772940294696613517e-01
7.907280619222167850e-01,5.776729015838502068e-01
7.915702478324104785e-01,5.780270646471136198e-01
7.927670745946058251e-01,5.783894640606854765e-01
7.939559309918997609e-01,5.787353907736403347e-01
7.950734754034272100e-01,5.791224992381376335e-01
7.960894590287237449e-01,5.794684259510926028e-01
7.968478098440645585e-01,5.798061163137390173e-01
7.976106562834350822e-01,5.801602793770024302e-01
7.984060208012522253e-01,5.805309151408827306e-01
7.992597971362624953e-01,5.808768418538376999e-01
8.002186688030199502e-01,5.812392412674095565e-01
8.011821648982542232e-01,5.815769316300560821e-01
8.023601594618956501e-01,5.819640400945532699e-01
8.036183709860744706e-01,5.823346758584335703e-01
8.046348099364752926e-01,5.826970752720054270e-01
8.055573971311791315e-01,5.830841837365027258e-01
8.066055757977685925e-01,5.834383467997661388e-01
8.074327302579459298e-01,5.837925098630294407e-01
8.084612248667066847e-01,5.841384365759844099e-01
8.097312578008630801e-01,5.844925996392478229e-01
8.106440816413151840e-01,5.848714717534365670e-01
8.113855507576706039e-01,5.852256348166999800e-01
8.122018625895510713e-01,5.855880342302718367e-01
8.131478550968862518e-01,5.859421972935352496e-01
8.139528839098675306e-01,5.862881240064902189e-01
8.146176850961350802e-01,5.866422870697536318e-01
8.154080764315130292e-01,5.870046864833254885e-01
8.166033231161728967e-01,5.873506131962804577e-01
8.179849469737709988e-01,5.877459580110860893e-01
8.187103472334444909e-01,5.880918847240410585e-01
8.198329334620091391e-01,5.884378114369960278e-01
8.209869701168504008e-01,5.888002108505678844e-01
8.217194151509943367e-01,5.891296648629059662e-01
8.228115642182876055e-01,5.894920642764778229e-01
8.236459496161435689e-01,5.898627000403581233e-01
8.248808640961469152e-01,5.902086267533130926e-01
8.259093995530075727e-01,5.905874988675018367e-01
8.270828271729857573e-01,5.909498982810736933e-01
8.281615894884253315e-01,5.913040613443371063e-01
8.291773212775599422e-01,5.916664607579089630e-01
8.302121037770471279e-01,5.920535692224061508e-01
8.310290083211635537e-01,5.924077322856695638e-01
8.318397886734563151e-01,5.928030771004751953e-01
8.330554379425014755e-01,5.931654765140470520e-01
8.341969662492687565e-01,5.935443486282359071e-01
8.353950420758460282e-01,5.939149843921162075e-01
8.364676226725287211e-01,5.942691474553796205e-01
8.380467583743800297e-01,5.946233105186430334e-01
8.391747195462884168e-01,5.949527645309810042e-01
8.404693518402772678e-01,5.952986912439359735e-01
8.413052958291378225e-01,5.956363816065824990e-01
8.421117788612925148e-01,5.959905446698459119e-01
8.426717003938599682e-01,5.963364713828008812e-01
8.433015344625061083e-01,5.966906344460642941e-01
8.440056051266764392e-01,5.970530338596361508e-01
8.450218772049811200e-01,5.974154332732080075e-01
8.459838013216547381e-01,5.977778326867798642e-01
8.468622697876482253e-01,5.981319957500432771e-01
8.475537700314605960e-01,5.984943951636151338e-01
8.483028086361721343e-01,5.988403218765701030e-01
8.490771828938159516e-01,5.992109576404504034e-01
8.498497297642781945e-01,5.995815934043307038e-01
8.511936605262082622e-01,5.999275201172856731e-01
8.520770079349815340e-01,6.002981558811659735e-01
8.533041503577121212e-01,6.006687916450462739e-01
8.548558218522683827e-01,6.010064820076927994e-01
8.557529891578519177e-01,6.013441723703392139e-01
8.568884362477308114e-01,6.016818627329857394e-01
8.576542252639351993e-01,6.020442621465575961e-01
8.585998325071197979e-01,6.023819525092041216e-01
8.597446568167310677e-01,6.027443519227759783e-01
8.609313339610169535e-01,6.030738059351140601e-01
8.619397211720825069e-01,6.034279689983774730e-01
8.630848325639084440e-01,6.037821320616408860e-01
8.643231460880396178e-01,6.041115860739788568e-01
8.652793568586336637e-01,6.044739854875507135e-01
8.661345316335111733e-01,6.048363849011225701e-01
8.673432310022477498e-01,6.052234933656198690e-01
8.683384518596259927e-01,6.055941291295001694e-01
8.694409803374336665e-01,6.059400558424551386e-01
8.703211689332424061e-01,6.063024552560269953e-01
8.710950818770524240e-01,6.066566183192904083e-01
8.716090563460443530e-01,6.070107813825537102e-01
8.727238781803881018e-01,6.073731807961255669e-01
8.738484431869208979e-01,6.077191075090805361e-01
8.746514560941598404e-01,6.080897432729608365e-01
8.757586285477114707e-01,6.084603790368412479e-01
8.766140141812162057e-01,6.088392511510299920e-01
8.774939094295985953e-01,6.092016505646018487e-01
8.784336591097718916e-01,6.095475772775568180e-01
8.794897712661997602e-01,6.099017403408202309e-01
8.805731589655052538e-01,6.102641397543920876e-01
8.816979816583403462e-01,6.106265391679639443e-01
8.825518134086030031e-01,6.109724658809188025e-01
8.832965714843166172e-01,6.113348652944906592e-01
8.842814801911014211e-01,6.116890283577540721e-01
8.852763132779606359e-01,6.120349550707090414e-01
8.866170090379676960e-01,6.123891181339724543e-01
8.878562384084143222e-01,6.127268084966189798e-01
8.888613533549338808e-01,6.130974442604992802e-01
8.899661026743022063e-01,6.134351346231458058e-01
8.907919148163112588e-01,6.137892976864092187e-01
8.916270400961845422e-01,6.141516970999810754e-01
8.925868055879659924e-01,6.145058601632444883e-01
8.938388107444183994e-01,6.148929686277416762e-01
8.954410761615028136e-01,6.152553680413135329e-01
8.969415396579372146e-01,6.156095311045769458e-01
8.982678289374090852e-01,6.159719305181488025e-01
8.998903524286017142e-01,6.163425662820291029e-01
9.009644420083295913e-01,6.166967293452925158e-01
9.019326441605513001e-01,6.170508924085559288e-01
9.025638151372583629e-01,6.174215281724362292e-01
9.031765605680697195e-01,6.177592185350827547e-01
9.041252958677714613e-01,6.180886725474208365e-01
9.054012546362910641e-01,6.184675446616095806e-01
9.071472647329847927e-01,6.188052350242561062e-01
9.082190546592583402e-01,6.191676344378279628e-01
9.091836127403751799e-01,6.195465065520167069e-01
9.099767143602699448e-01,6.198841969146631214e-01
9.109599749145869119e-01,6.202795417294688640e-01
9.118530465275054286e-01,6.206254684424238333e-01
9.130694871686151348e-01,6.209878678559956899e-01
9.145452323721936505e-01,6.213420309192591029e-01
9.154515327204759689e-01,6.216879576322139611e-01
9.166539851161170649e-01,6.220174116445520429e-01
9.175464332678495705e-01,6.223798110581238996e-01
9.182314965642535132e-01,6.227422104716957563e-01
9.190585550531715775e-01,6.230881371846507255e-01
9.204543401415310466e-01,6.234340638976056947e-01
9.215880472739268470e-01,6.237635179099437766e-01
9.230466815165372374e-01,6.241341536738240769e-01
9.250401914280603766e-01,6.244800803867790462e-01
9.261205333124289396e-01,6.248507161506593466e-01
9.271352973203883518e-01,6.252213519145396470e-01
9.282348535010359614e-01,6.255755149778030599e-01
9.292616859459901235e-01,6.259296780410664729e-01
9.302794374324707682e-01,6.262920774546383296e-01
9.313049873689771552e-01,6.266380041675932988e-01
9.325312872555868715e-01,6.269921672308567118e-01
9.335132301259052579e-01,6.273463302941201247e-01
9.345253176509560333e-01,6.277169660580004251e-01
9.361189964700378230e-01,6.280628927709552833e-01
9.373857255594297833e-01,6.284170558342186963e-01
9.386028526496004165e-01,6.287465098465567781e-01
9.398803863094473687e-01,6.291171456104370785e-01
9.406876307050526798e-01,6.294877813743173789e-01
9.417261826096762212e-01,6.298419444375807918e-01
9.427496625978681877e-01,6.301878711505357611e-01
9.438401587360145673e-01,6.305420342137991740e-01
9.450294762762589951e-01,6.308961972770625870e-01
9.465839774386719530e-01,6.312421239900175562e-01
9.478541915566029985e-01,6.315798143526640818e-01
9.489544768373359140e-01,6.319669228171612696e-01
9.498653597487904943e-01,6.323128495301162388e-01
9.507833132179144275e-01,6.326752489436880955e-01
9.516945145115329741e-01,6.330047029560261773e-01
9.527188356413296422e-01,6.333506296689810355e-01
9.545209089508654987e-01,6.337130290825528922e-01
9.561256189503231084e-01,6.340754284961247489e-01
9.578921949920238266e-01,6.344460642600051603e-01
9.598106240011516910e-01,6.348002273232684622e-01
9.610524841742640323e-01,6.351543903865318752e-01
9.623426224284525876e-01,6.354838443988699570e-01
9.633840905237567309e-01,6.358297711118249262e-01
9.645462183931963196e-01,6.362004068757052266e-01
9.657892081913754811e-01,6.365545699389686396e-01
9.669285476961164694e-01,6.369334420531573837e-01
9.681048676270453957e-01,6.372793687661123530e-01
9.694098100032888521e-01,6.376335318293757659e-01
9.705608907309037914e-01,6.379712221920222914e-01
9.720373823338962493e-01,6.383089125546688170e-01
9.736914321331080480e-01,6.386548392676236752e-01
9.759088620207889697e-01,6.390172386811956429e-01
9.769057259992763864e-01,6.393961107953843870e-01
9.778916520959635150e-01,6.397749829095731311e-01
9.785167233846192580e-01,6.401373823231449878e-01
9.798707457463451398e-01,6.404750726857915133e-01
9.812128567384703626e-01,6.408374720993633700e-01
9.828194616555591123e-01,6.411751624620097845e-01
9.847198984675398226e-01,6.415293255252731974e-01
9.859689845607877423e-01,6.418917249388450541e-01
9.873246323615836317e-01,6.422376516518000233e-01
9.885124603727879489e-01,6.425918147150634363e-01
9.897937684425861526e-01,6.429377414280184055e-01
9.908088590580499400e-01,6.432919044912818185e-01
9.919394684105931059e-01,6.436460675545452315e-01
9.933903839072644182e-01,6.440084669681170881e-01
9.948213594720967112e-01,6.443543936810720574e-01
9.960103364731742737e-01,6.446920840437185829e-01
9.973165338023692872e-01,6.450709561579073270e-01
9.988355572213258871e-01,6.454251192211707400e-01
1.000298812923664515e+00,6.457710459341257092e-01
1.001415670672698432e+00,6.461252089973891222e-01
1.002502556604644157e+00,6.464958447612694226e-01
1.003708036568256468e+00,6.468500078245328355e-01
1.005056839233019472e+00,6.472041708877962485e-01
1.007320850236551601e+00,6.475500976007511067e-01
1.008511973930457550e+00,6.479124970143229634e-01
1.009723142096489168e+00,6.482748964278948201e-01
1.011091074838319503e+00,6.486372958414666767e-01
1.012346247257207565e+00,6.490079316053470881e-01
1.013600980672352270e+00,6.493538583183019464e-01
1.015092296305379893e+00,6.497327304324908015e-01
1.017128512049206845e+00,6.500868934957542145e-01
1.019103052348275806e+00,6.504410565590175164e-01
1.020924417653152894e+00,6.508034559725893731e-01
1.021944729339498981e+00,6.511576190358527860e-01
1.022941966740519293e+00,6.515282547997331974e-01
1.024066216878194435e+00,6.518906542133050541e-01
1.025528435888972023e+00,6.522448172765683561e-01
1.027054141970267231e+00,6.525907439895233253e-01
1.028207612882815480e+00,6.529366707024782945e-01
1.029381140835982089e+00,6.532825974154332638e-01
1.030284060413534375e+00,6.536532331793135642e-01
1.031459831617749234e+00,6.540156325928854208e-01
1.032958280156609510e+00,6.543615593058403901e-01
1.034736480635143341e+00,6.547157223691038030e-01
1.036001378197759948e+00,6.550698854323672160e-01
1.037196800247097705e+00,6.554487575465559601e-01
1.038512524959768202e+00,6.558111569601278168e-01
1.040257039360431568e+00,6.561570836730827860e-01
1.042187604981984483e+00,6.565112467363461990e-01
1.043969315813076948e+00,6.568654097996096120e-01
1.045366486797804084e+00,6.572278092131814686e-01
1.047295389169968782e+00,6.575819722764448816e-01
1.048805837009612052e+00,6.579361353397082945e-01
1.050302706316340595e+00,6.582820620526632638e-01
1.051833401527010325e+00,6.586362251159266767e-01
1.053156573573160726e+00,6.589903881791900897e-01
1.054307856934905141e+00,6.593610239430703901e-01
1.056019805574870407e+00,6.597151870063338031e-01
1.058087065110830949e+00,6.600611137192886613e-01
1.059556591236938239e+00,6.604070404322436305e-01
1.061127720457486490e+00,6.607694398458154872e-01
1.062377360714106267e+00,6.611153665587704564e-01
1.064044823651306704e+00,6.614530569214169820e-01
1.065335401985387787e+00,6.618072199846803949e-01
1.067288209540788735e+00,6.621696193982522516e-01
1.068625001554326381e+00,6.625567278627494394e-01
1.070201309065739181e+00,6.629355999769381835e-01
1.071997083551226027e+00,6.632815266898931528e-01
1.073613103842160355e+00,6.636603988040818969e-01
1.075515394093990995e+00,6.639898528164199787e-01
1.077486797162444665e+00,6.643440158796833916e-01
1.078784506164998103e+00,6.647146516435636920e-01
1.080736780041627876e+00,6.650605783565186613e-01
1.081817620023754589e+00,6.654476868210158491e-01
1.082991027489142999e+00,6.657936135339708184e-01
1.084186350640995444e+00,6.661807219984680062e-01
1.085577135299681251e+00,6.665348850617314191e-01
1.086918441004496305e+00,6.668808117746863884e-01
1.088085590830123461e+00,6.672596838888751325e-01
1.089084146641078332e+00,6.676138469521385455e-01
1.090428590858859570e+00,6.679844827160188458e-01
1.091586503422374843e+00,6.683304094289738151e-01
1.093158384908603065e+00,6.687010451928541155e-01
1.094851884799852737e+00,6.690634446064259722e-01
1.096500142965178837e+00,6.694011349690724977e-01
1.098025042465846646e+00,6.697635343826443544e-01
1.098817919034966728e+00,6.701176974459077673e-01
1.100144330320986796e+00,6.704800968594796240e-01
1.102073131434356812e+00,6.708342599227430370e-01
1.104059911248120862e+00,6.712213683872402248e-01
1.105412308387919706e+00,6.715920041511205252e-01
1.106746898908459453e+00,6.719379308640754944e-01
1.108601894002260169e+00,6.722920939273389074e-01
1.109952586860073476e+00,6.726380206402938766e-01
1.111685019839576682e+00,6.730004200538657333e-01
1.113593997128391466e+00,6.733545831171291463e-01
1.114893754901841172e+00,6.737087461803925592e-01
1.116369536737471968e+00,6.740546728933475285e-01
1.118418586890819189e+00,6.744170723069193851e-01
1.120348906768165342e+00,6.747794717204912418e-01
1.122044591109011558e+00,6.751171620831377673e-01
1.124172634099415147e+00,6.754713251464011803e-01
1.126334892788333208e+00,6.758090155090475948e-01
1.128441471341322666e+00,6.761467058716941203e-01
1.130083603513214463e+00,6.765008689349575333e-01
1.131750692624521326e+00,6.768550319982209462e-01
1.133771636797826776e+00,6.772174314117928029e-01
1.135826549070149127e+00,6.775963035259815470e-01
1.138280558480568860e+00,6.779257575383196288e-01
1.140026167667014256e+00,6.782881569518914855e-01
1.141190079988420036e+00,6.786423200151548984e-01
1.142230152207426297e+00,6.789964830784183114e-01
1.143326097675763098e+00,6.793424097913732806e-01
1.144816071025442916e+00,6.796965728546366936e-01
1.146693672653651408e+00,6.800836813191338814e-01
1.148266662345891476e+00,6.804213716817804070e-01
1.149539345398019607e+00,6.807920074456607074e-01
1.151502755012014934e+00,6.811626432095410077e-01
1.153307171701967171e+00,6.815085699224959770e-01
1.155493258632688258e+00,6.818792056863762774e-01
1.157102600646141566e+00,6.822333687496396903e-01
1.158374195781769478e+00,6.826122408638284345e-01
1.159879750966035239e+00,6.829581675767834037e-01
1.161671874398095827e+00,6.833452760412805915e-01
1.164289140827985403e+00,6.836912027542355608e-01
1.166187479826618079e+00,6.840371294671905300e-01
1.167518189538963025e+00,6.843830561801454992e-01
1.169014742541901741e+00,6.847207465427919137e-01
1.170379308102458271e+00,6.850831459563637704e-01
1.172332332081941209e+00,6.854125999687018522e-01
1.174365308620883841e+00,6.857585266816568215e-01
1.176853656793770408e+00,6.861538714964624530e-01
1.178915427757247780e+00,6.865080345597258660e-01
1.180768643706879839e+00,6.868539612726808352e-01
1.181820676642256762e+00,6.872245970365611356e-01
1.183196540511668449e+00,6.875705237495161048e-01
1.184686633114941934e+00,6.879164504624710741e-01
1.186918984927048948e+00,6.882706135257344870e-01
1.188431016215590885e+00,6.886412492896147874e-01
1.189855610929415608e+00,6.889954123528782004e-01
1.190844939697124349e+00,6.893578117664500571e-01
1.192527386059012429e+00,6.897119748297134700e-01
1.195984675730814573e+00,6.900579015426684393e-01
1.198246336846855442e+00,6.904120646059318522e-01
1.200502342779571352e+00,6.907662276691952652e-01
1.202788287428753211e+00,6.911286270827671219e-01
1.204673050855162852e+00,6.914827901460305348e-01
1.206820437327426054e+00,6.918287168589853930e-01
1.208124781633009848e+00,6.922075889731742482e-01
1.209271961071323176e+00,6.925699883867461049e-01
1.210902768084520797e+00,6.929323878003179615e-01
1.213342824042816792e+00,6.932865508635813745e-01
1.216350790327240361e+00,6.936571866274616749e-01
1.217674030281911124e+00,6.940113496907250878e-01
1.219326918390554182e+00,6.943737491042969445e-01
1.221730547921049403e+00,6.947279121675603575e-01
1.223712448871346892e+00,6.950656025302067720e-01
1.225701204468457872e+00,6.953950565425448538e-01
1.227554531628600731e+00,6.957821650070420416e-01
1.229557793719607828e+00,6.961363280703054546e-01
1.231480555422036494e+00,6.964987274838773113e-01
1.233720401685040047e+00,6.968611268974491679e-01
1.235460203846900917e+00,6.972070536104041372e-01
1.237885488247516541e+00,6.975694530239759938e-01
1.240064921270785936e+00,6.979400887878562942e-01
1.242007044721349374e+00,6.982695428001943760e-01
1.243607679968709689e+00,6.986484149143831202e-01
1.245589287715170856e+00,6.989861052770296457e-01
1.248129651086988812e+00,6.993485046906015024e-01
1.249555385109444305e+00,6.996944314035564716e-01
1.251088883161176613e+00,7.000485944668198846e-01
1.253372937780575791e+00,7.004192302307001849e-01
1.255481191106140759e+00,7.007816296442720416e-01
1.257760668494550815e+00,7.011357927075354546e-01
1.260309223750766261e+00,7.014899557707988675e-01
1.262834315829477472e+00,7.018441188340622805e-01
1.264106921043999243e+00,7.022065182476341372e-01
1.266874480953966708e+00,7.025606813108975501e-01
1.269323348262452189e+00,7.029066080238525194e-01
1.271738974583668247e+00,7.032690074374243761e-01
1.274224350492153546e+00,7.036231705006877890e-01
1.276186420586190584e+00,7.040020426148765331e-01
1.278313289311642231e+00,7.043562056781399461e-01
1.280330665885202057e+00,7.046938960407863606e-01
1.282399570135344113e+00,7.050727681549752157e-01
1.285036147484234226e+00,7.054022221673131865e-01
1.287165856880557735e+00,7.057399125299597120e-01
1.288781995774646028e+00,7.061105482938400124e-01
1.290424862560665797e+00,7.064894204080287565e-01
1.292758732486629647e+00,7.068271107706752820e-01
1.294824251437600715e+00,7.071812738339386950e-01
1.297304288851056642e+00,7.075272005468936642e-01
1.300099762788543556e+00,7.078648909095401898e-01
1.302311604752697249e+00,7.082108176224951590e-01
1.304325757495747862e+00,7.086061624373007906e-01
1.306903101827843194e+00,7.089520891502557598e-01
1.309218919736994113e+00,7.093062522135191728e-01
1.311264065315855820e+00,7.096439425761656983e-01
1.313872765944230636e+00,7.099981056394291112e-01
1.317240785036557504e+00,7.103522687026924132e-01
1.320623090064941829e+00,7.107311408168812683e-01
1.322797294684074920e+00,7.110935402304531250e-01
1.324663347329283480e+00,7.114559396440249817e-01
1.327264780418028201e+00,7.118101027072883946e-01
1.329048044636980563e+00,7.121560294202432528e-01
1.331053536213872013e+00,7.125019561331982221e-01
1.334023805358903747e+00,7.128725918970785225e-01
1.336701083171879523e+00,7.132267549603419354e-01
1.339043932917263202e+00,7.135809180236053484e-01
1.340901322227529002e+00,7.139186083862518739e-01
1.343641650096933926e+00,7.142727714495152869e-01
1.346256353296515496e+00,7.146434072133955873e-01
1.348466272021091594e+00,7.149975702766590002e-01
1.351065781188462545e+00,7.153682060405393006e-01
1.353895551318483603e+00,7.157306054541111573e-01
1.356652065941865715e+00,7.160765321670661265e-01
1.360163853483175034e+00,7.164224588800210958e-01
1.362816231844130588e+00,7.167766219432845087e-01
1.365907094815870249e+00,7.171554940574732528e-01
1.368788404337770714e+00,7.175426025219704407e-01
1.370723918682265063e+00,7.179050019355422974e-01
1.372832887529310542e+00,7.182674013491141540e-01
1.376632378421825953e+00,7.186380371129944544e-01
1.379516443349473320e+00,7.189674911253325362e-01
1.382497304753002032e+00,7.193216541885959492e-01
1.384551609767720182e+00,7.196758172518593621e-01
1.387322494069266332e+00,7.200464530157396625e-01
1.390201429499376973e+00,7.203759070280777443e-01
1.392947187624690164e+00,7.207300700913411573e-01
1.396054603946523809e+00,7.210842331546045703e-01
1.397801178311126602e+00,7.214383962178679832e-01
1.400751081099164130e+00,7.217925592811313962e-01
1.404355952460355494e+00,7.221384859940862544e-01
1.406993048113112099e+00,7.225338308088919970e-01
1.409571056361449415e+00,7.228962302224638536e-01
1.412564246331289297e+00,7.232586296360357103e-01
1.415191356270243395e+00,7.236210290496075670e-01
1.418538342813193243e+00,7.240081375141047548e-01
1.421388439331716658e+00,7.243540642270597241e-01
1.423969401132000323e+00,7.246999909400146933e-01
1.428049651448785040e+00,7.250870994045118811e-01
1.430568011253937621e+00,7.254330261174668504e-01
1.433416115684188474e+00,7.257871891807302633e-01
1.436847476061485773e+00,7.261495885943021200e-01
1.440190904474080158e+00,7.265202243581824204e-01
1.442706755569949095e+00,7.268743874214458334e-01
1.445637467533756881e+00,7.272367868350176900e-01
1.448484202087012562e+00,7.276156589492064342e-01
1.451623840271077936e+00,7.279615856621614034e-01
1.455065192898509219e+00,7.283075123751163726e-01
1.457781444178145591e+00,7.286863844893051168e-01
1.460398749954820996e+00,7.290734929538023046e-01
1.463728037893180511e+00,7.294523650679910487e-01
1.466464953239143387e+00,7.297900554306375742e-01
1.469651738309638578e+00,7.301524548442094309e-01
1.472279156728407701e+00,7.305066179074728439e-01
1.474465060717720100e+00,7.308854900216615880e-01
1.477241665148256722e+00,7.312396530849250009e-01
1.480047538152577946e+00,7.316102888488053013e-01
1.482332444691305540e+00,7.319479792114518268e-01
1.484730304415371460e+00,7.323103786250236835e-01
1.487969563994180344e+00,7.326727780385955402e-01
1.490891335873402168e+00,7.330269411018589532e-01
1.494205589643364807e+00,7.333893405154308098e-01
1.498124056239094504e+00,7.337352672283857791e-01
1.501362535955255595e+00,7.340811939413407483e-01
1.503917120700047905e+00,7.344106479536787191e-01
1.507979869761544300e+00,7.347648110169421320e-01
1.510445287979479412e+00,7.351107377298971013e-01
1.512994608030046040e+00,7.354813734937774017e-01
1.516044272038684637e+00,7.358437729073492584e-01
1.518442435813022184e+00,7.362144086712295588e-01
1.521281023446992009e+00,7.365520990338760843e-01
1.524048330839818943e+00,7.369227347977563847e-01
1.526285679543966101e+00,7.372851342113282413e-01
1.530053630964584022e+00,7.376475336249000980e-01
1.533114951453083963e+00,7.380016966881635110e-01
1.535672062705291108e+00,7.383311507005015928e-01
1.538944011565371861e+00,7.387100228146903369e-01
1.542034721491875038e+00,7.390394768270284187e-01
1.545129657172624738e+00,7.393854035399833879e-01
1.547691979603004198e+00,7.397230939026299135e-01
1.550267952600566934e+00,7.400772569658933264e-01
1.553476159480899899e+00,7.404396563794651831e-01
1.557583956888139998e+00,7.407938194427284850e-01
1.560452642729239781e+00,7.411397461556834543e-01
1.563055805757985750e+00,7.414939092189468672e-01
1.566484028095751491e+00,7.418563086325187239e-01
1.568729314077457193e+00,7.422187080460905806e-01
1.572202740790336062e+00,7.425811074596624373e-01
1.576760904590022161e+00,7.429435068732342939e-01
1.579261500189644840e+00,7.432976699364977069e-01
1.582470742622401616e+00,7.436600693500695636e-01
1.586403894887035815e+00,7.440307051139498640e-01
1.589529028240839192e+00,7.443683954765963895e-01
1.592436280451663411e+00,7.447060858392429150e-01
1.596096376207625234e+00,7.450931943037401028e-01
1.600047045068997420e+00,7.454391210166950721e-01
1.604072043366036038e+00,7.457768113793415976e-01
1.608005355139937587e+00,7.461474471432218980e-01
1.610639545632018832e+00,7.464933738561768672e-01
1.614322018198844910e+00,7.468393005691318365e-01
1.617604850684133400e+00,7.472181726833205806e-01
1.621023532348794260e+00,7.475970447975093247e-01
1.624766759800431615e+00,7.479429715104642939e-01
1.628130619335911300e+00,7.482971345737277069e-01
1.630690939887822655e+00,7.486430612866826761e-01
1.634193908278668950e+00,7.490301697511798640e-01
1.637195304221901182e+00,7.493843328144432769e-01
1.640081200411364071e+00,7.497384958777066899e-01
1.644367650516859181e+00,7.500844225906616591e-01
1.646826854833953746e+00,7.504550583545419595e-01
1.651848838709559786e+00,7.507927487171884851e-01
1.655185636825938778e+00,7.511304390798348996e-01
1.659124177192708993e+00,7.514763657927898688e-01
1.662661431757931352e+00,7.518552379069786129e-01
1.666250634760738647e+00,7.522094009702420259e-01
1.669976333421655523e+00,7.525553276831969951e-01
1.673493876009420900e+00,7.529094907464604081e-01
1.677645907778231305e+00,7.532389447587984899e-01
1.681760144861816908e+00,7.536095805226787903e-01
1.684752112883570740e+00,7.539884526368675344e-01
1.688592920598892544e+00,7.543590884007478348e-01
1.690944819917280517e+00,7.547214878143196914e-01
1.695222734152097122e+00,7.550756508775831044e-01
1.700210649464244383e+00,7.554298139408465174e-01
1.705302773427048724e+00,7.558086860550352615e-01
1.708812288392292267e+00,7.561793218189155619e-01
1.712888869102746625e+00,7.565334848821789748e-01
1.715852747113338239e+00,7.568794115951339441e-01
1.719798416287837695e+00,7.572418110087058007e-01
1.723857642390512757e+00,7.576042104222776574e-01
1.727715797822412913e+00,7.579666098358495141e-01
1.730837214119117506e+00,7.583290092494213708e-01
1.733929513940619671e+00,7.586914086629932275e-01
1.737614985794621036e+00,7.590538080765650841e-01
1.742777192809660258e+00,7.594162074901369408e-01
1.747121654850567474e+00,7.597621342030919100e-01
1.750389136116363709e+00,7.601162972663553230e-01
1.754019118750932416e+00,7.604622239793102922e-01
1.757232131629091754e+00,7.608328597431905926e-01
1.760639772701445560e+00,7.611952591567624493e-01
1.763801385460956883e+00,7.615576585703343060e-01
1.767751860603321568e+00,7.619118216335977190e-01
1.770645163282439372e+00,7.622659846968611319e-01
1.775134771472050010e+00,7.626201477601245449e-01
1.778406010810262838e+00,7.630072562246217327e-01
1.782031510838788524e+00,7.633696556381935894e-01
1.786459974241598747e+00,7.637650004529992209e-01
1.789522850677034871e+00,7.641109271659541902e-01
1.792455517733868575e+00,7.644650902292176031e-01
1.796093762406870686e+00,7.648192532924810161e-01
1.801188580817549845e+00,7.651734163557444290e-01
1.806160174437827504e+00,7.655193430686993983e-01
1.808369009660811821e+00,7.658735061319628112e-01
1.811739815051607305e+00,7.662276691952262242e-01
1.815457577694258307e+00,7.665735959081811934e-01
1.819581360000352976e+00,7.669195226211361627e-01
1.823202402931132671e+00,7.672489766334741335e-01
1.826367908034333132e+00,7.676031396967375464e-01
1.830490565999270958e+00,7.679655391103094031e-01
1.834337625002403493e+00,7.683279385238812598e-01
1.838385569094829197e+00,7.686738652368362290e-01
1.843378772080565664e+00,7.690445010007165294e-01
1.848313393230736068e+00,7.693904277136714986e-01
1.850985469562649310e+00,7.697363544266264679e-01
1.854225121197652371e+00,7.700987538401983246e-01
1.858058891313274508e+00,7.704446805531532938e-01
1.861610014508914279e+00,7.707906072661082630e-01
1.865888428449429259e+00,7.711365339790632323e-01
1.869200593922456521e+00,7.715154060932519764e-01
1.871800788774997670e+00,7.718860418571322768e-01
1.875801504391173546e+00,7.722319685700872460e-01
1.879605494727862869e+00,7.726273133848928776e-01
1.884210565410846527e+00,7.729897127984647343e-01
1.887510012416144800e+00,7.733603485623450347e-01
1.891432959488672516e+00,7.737062752753000039e-01
1.895334925389012160e+00,7.740769110391803043e-01
1.898670968588060948e+00,7.744393104527521610e-01
1.902995526422694983e+00,7.748017098663240176e-01
1.907415042271414229e+00,7.751394002289705432e-01
1.911215884919270636e+00,7.755017996425423998e-01
1.915556277190306744e+00,7.758806717567311440e-01
1.918987281248181631e+00,7.762348348199945569e-01
1.924432560555232596e+00,7.766054705838748573e-01
1.928837050033943568e+00,7.769596336471382703e-01
1.931443394783809442e+00,7.773055603600932395e-01
1.934767877466090802e+00,7.776432507227397650e-01
1.938659944549747660e+00,7.779809410853862905e-01
1.943013310323302711e+00,7.783351041486497035e-01
1.947089999947030359e+00,7.786892672119130054e-01
1.951671401398286099e+00,7.790599029757934169e-01
1.954634036937387132e+00,7.794552477905990484e-01
1.959377245486466634e+00,7.798258835544793488e-01
1.963199011592515753e+00,7.801882829680512055e-01
1.967498926288113736e+00,7.805424460313146184e-01
1.971744794873944162e+00,7.808966090945780314e-01
1.974847322868481525e+00,7.812590085081498881e-01
1.979104572948239271e+00,7.816131715714133010e-01
1.983707036567937676e+00,7.819590982843682703e-01
1.987247590724190438e+00,7.822967886470146848e-01
1.989982186867676361e+00,7.826591880605865414e-01
1.993224644874006524e+00,7.830215874741583981e-01
1.996800869494889774e+00,7.833757505374218111e-01
2.000936778164565943e+00,7.837463863013021115e-01
2.004779449363640165e+00,7.841087857148740792e-01
2.009030667350371058e+00,7.844711851284459359e-01
2.013357236456286170e+00,7.848171118414007941e-01
2.018280267125032168e+00,7.851959839555896492e-01
2.023080023762036994e+00,7.855419106685445074e-01
2.028425917537635126e+00,7.858960737318079204e-01
2.031873309726027976e+00,7.862502367950713333e-01
2.034865407616337496e+00,7.866043998583347463e-01
2.039168239245147340e+00,7.869503265712897155e-01
2.043033504645396015e+00,7.873044896345531285e-01
2.047688808167854368e+00,7.876586526978165415e-01
2.050415495406944011e+00,7.880292884616968418e-01
2.055000408182006577e+00,7.883834515249602548e-01
2.059576224068729644e+00,7.887376145882236678e-01
2.063217414865720301e+00,7.891082503521039682e-01
2.066955605726947809e+00,7.894706497656758248e-01
2.070968730276081526e+00,7.898742309307899001e-01
2.074573828978025780e+00,7.902366303443617568e-01
2.078493475478354391e+00,7.905825570573167260e-01
2.083107785851747717e+00,7.909284837702716953e-01
2.089109002291372974e+00,7.912908831838435519e-01
2.091230293250392336e+00,7.916532825974154086e-01
2.095326393854473057e+00,7.920321547116041527e-01
2.099410991211538846e+00,7.923863177748675657e-01
2.105406320399271003e+00,7.927651898890563098e-01
2.108384175622382006e+00,7.931193529523197228e-01
2.111650656600022380e+00,7.934735160155831357e-01
2.115262700572845489e+00,7.938112063782296612e-01
2.118679002910800691e+00,7.941736057918015179e-01
2.122310629874818666e+00,7.945277688550649309e-01
2.125887999004334450e+00,7.948984046189452313e-01
2.130300749507643143e+00,7.952690403828255317e-01
2.134194822637144107e+00,7.956314397963973883e-01
2.138750015089312395e+00,7.959856028596608013e-01
2.145674916018642797e+00,7.963480022732326580e-01
2.149837594189196732e+00,7.967021653364960709e-01
2.153022419571082313e+00,7.970563283997594839e-01
2.156262318628101582e+00,7.974022551127144531e-01
2.161541904042134643e+00,7.977564181759778661e-01
2.165922086572940941e+00,7.981188175895497228e-01
2.169022313754065401e+00,7.984647443025046920e-01
2.172168847714560869e+00,7.988189073657681050e-01
2.176670144033545640e+00,7.991977794799568491e-01
2.179222920831993537e+00,7.995354698426033746e-01
2.183362772209681779e+00,7.998978692561752313e-01
2.186175007540758219e+00,8.002520323194386442e-01
2.191058187088788856e+00,8.006473771342442758e-01
2.195438342977729995e+00,8.010015401975076887e-01
2.201268329364701515e+00,8.013474669104626580e-01
2.205260519667119112e+00,8.017098663240345147e-01
2.210118175639219196e+00,8.020722657376063713e-01
2.213483485981130094e+00,8.024593742021035592e-01
2.218229355787737500e+00,8.027970645647500847e-01
2.222255220097784090e+00,8.031677003286303851e-01
2.227658960669741894e+00,8.035136270415853543e-01
2.230693847940027119e+00,8.038760264551572110e-01
2.233783788118022251e+00,8.042219531681121802e-01
2.237971949087763868e+00,8.045843525816840369e-01
2.241028861584415388e+00,8.049467519952558936e-01
2.244806825588099297e+00,8.053173877591361940e-01
2.248580079879959115e+00,8.056880235230164944e-01
2.253304061454203477e+00,8.060421865862799073e-01
2.258579883115836573e+00,8.063963496495433203e-01
2.262611472534763468e+00,8.067669854134236207e-01
2.268154317737648640e+00,8.071376211773039211e-01
2.272190711788360851e+00,8.074917842405673341e-01
2.276315905109194127e+00,8.078459473038307470e-01
2.281707990909367378e+00,8.082001103670941600e-01
2.287310211232433055e+00,8.085625097806660166e-01
2.290261982616458525e+00,8.089084364936209859e-01
2.293229299185449932e+00,8.092625995568843988e-01
2.298229383365495426e+00,8.096085262698392571e-01
2.302555818324693693e+00,8.099791620337196685e-01
2.306510552121538993e+00,8.103662704982168563e-01
2.309573038675486245e+00,8.107039608608633818e-01
2.314465116572105075e+00,8.110663602744352385e-01
2.318623072553553044e+00,8.114122869873900967e-01
2.323007216677932529e+00,8.117746864009619534e-01
2.327127792889477575e+00,8.121206131139169226e-01
2.331313815929422439e+00,8.124830125274887793e-01
2.335767870331142415e+00,8.128289392404437486e-01
2.339653869640872408e+00,8.131831023037071615e-01
2.344535705234898515e+00,8.135455017172790182e-01
2.348426984828222430e+00,8.138831920799255437e-01
2.351824413315658724e+00,8.142208824425720692e-01
2.355447419387846075e+00,8.145668091555270385e-01
2.358567026022782009e+00,8.149044995181734530e-01
2.363047288816748637e+00,8.152833716323623081e-01
2.365913183048997670e+00,8.156375346956257211e-01
2.369661293283487957e+00,8.159834614085805793e-01
2.372604680744847538e+00,8.163293881215355485e-01
2.377940583786771533e+00,8.166753148344905178e-01
2.381725587638193531e+00,8.170047688468285996e-01
2.385405958631391599e+00,8.173671682604004562e-01
2.389352671416440366e+00,8.177460403745892004e-01
2.393260376247072774e+00,8.181002034378526133e-01
2.396756802403744224e+00,8.184708392017329137e-01
2.401274515955649225e+00,8.188085295643794392e-01
2.405132331457385142e+00,8.191544562773344085e-01
2.408509259721400841e+00,8.195168556909062652e-01
2.411729628580254747e+00,8.198710187541696781e-01
2.416267430930559179e+00,8.202416545180499785e-01
2.420171681871595482e+00,8.205958175813133915e-01
2.424566592361301343e+00,8.209499806445768044e-01
2.429192502146465316e+00,8.213123800581486611e-01
2.432079146258296021e+00,8.216500704207951866e-01
2.435226440607979548e+00,8.219959971337500448e-01
2.439318337927272928e+00,8.223501601970134578e-01
2.444932498597180093e+00,8.227372686615107567e-01
2.448765637412489760e+00,8.231079044253910570e-01
2.452561953974976561e+00,8.234538311383460263e-01
2.458840714528972349e+00,8.238162305519178830e-01
2.463234155596887298e+00,8.241703936151812959e-01
2.467726357136266202e+00,8.245245566784445979e-01
2.470333325842931416e+00,8.248787197417080108e-01
2.473744054927744518e+00,8.252328828049714238e-01
2.477352774300811689e+00,8.256199912694687226e-01
2.480803380841315686e+00,8.259823906830405793e-01
2.484559526422114306e+00,8.263447900966124360e-01
2.486954058363500586e+00,8.267071895101842927e-01
2.491078866610720866e+00,8.270695889237561493e-01
2.494460469576447181e+00,8.274155156367110076e-01
2.498961509246127033e+00,8.277696786999744205e-01
2.503306332764382525e+00,8.281403144638548319e-01
2.507971354983894230e+00,8.284780048265012464e-01
2.511623500283571175e+00,8.288404042400731031e-01
2.515394251628796596e+00,8.291863309530280723e-01
2.519084738196482043e+00,8.295487303665999290e-01
2.523740066604363896e+00,8.299193661304802294e-01
2.528099006916586511e+00,8.302652928434351987e-01
2.531371532997579887e+00,8.305947468557732805e-01
2.535379268885573190e+00,8.309736189699620246e-01
2.539091512195451372e+00,8.313277820332254375e-01
2.543458416947364853e+00,8.316901814467972942e-01
2.547253584803511828e+00,8.320608172106775946e-01
2.550732244970750351e+00,8.324149802739410076e-01
2.553842012882536761e+00,8.327691433372044205e-01
2.558444532382079473e+00,8.331150700501593898e-01
2.563280103774089547e+00,8.334692331134228027e-01
2.568790163679920191e+00,8.338233961766862157e-01
2.572802981393407240e+00,8.341775592399496286e-01
2.576049870456740276e+00,8.345234859529045979e-01
2.579362869178750906e+00,8.348941217167848983e-01
2.584338968550453863e+00,8.352565211303567549e-01
2.588320450215511048e+00,8.355942114930031694e-01
2.590877170679626307e+00,8.359648472568835809e-01
2.595111475138870638e+00,8.363354830207638813e-01
2.598736049127108316e+00,8.366978824343357379e-01
2.602210937189672002e+00,8.370355727969821524e-01
2.605132037756714425e+00,8.373650268093202342e-01
2.608219183193482671e+00,8.377109535222752035e-01
2.611746958804671337e+00,8.380980619867723913e-01
2.616558275912295617e+00,8.384439886997273605e-01
2.620311358917156497e+00,8.387981517629907735e-01
2.623036485122514083e+00,8.391605511765626302e-01
2.627952972862463099e+00,8.395394232907513743e-01
2.630695062291849240e+00,8.399018227043232310e-01
2.634278510975494925e+00,8.402477494172782002e-01
2.637997349012513038e+00,8.405936761302331695e-01
2.642799537516645536e+00,8.409560755438050261e-01
2.647071811475783853e+00,8.413184749573768828e-01
2.650725174601296086e+00,8.416808743709487395e-01
2.655445921325898517e+00,8.420350374342121524e-01
2.660029394998298713e+00,8.423727277968586780e-01
2.663828222649425648e+00,8.427351272104305346e-01
2.666273441217663187e+00,8.430975266240023913e-01
2.671672524847450436e+00,8.434681623878826917e-01
2.675312247746622241e+00,8.438058527505292172e-01
2.679281422138137803e+00,8.441682521641010739e-01
2.683209034299403939e+00,8.445471242782898180e-01
2.686571674350515249e+00,8.448765782906278998e-01
2.690560279504761176e+00,8.452225050035827580e-01
2.694659373625539978e+00,8.455931407674631695e-01
2.699145286305848490e+00,8.459390674804180277e-01
2.703073666654422169e+00,8.462932305436814406e-01
2.706680084047895285e+00,8.466473936069448536e-01
2.709691070250635825e+00,8.470262657211335977e-01
2.713617789404639158e+00,8.473804287843970107e-01
2.717206910849450985e+00,8.477181191470435362e-01
2.720791805863642665e+00,8.480722822103069491e-01
2.724520900726585815e+00,8.484182089232619184e-01
2.728749705746244647e+00,8.487888446871422188e-01
2.732963398673748934e+00,8.491594804510225192e-01
2.737063196930064279e+00,8.495218798645943759e-01
2.741278691265173428e+00,8.498842792781662325e-01
2.745044921112913539e+00,8.502384423414296455e-01
2.749844088452475965e+00,8.505926054046930584e-01
2.752980198526868705e+00,8.509550048182649151e-01
2.756284420128788604e+00,8.513174042318367718e-01
2.760382044672465174e+00,8.516633309447917410e-01
2.763546941921335431e+00,8.520257303583635977e-01
2.767859345961805051e+00,8.523634207210101232e-01
2.770500006962348660e+00,8.527093474339650925e-01
2.775721076541773691e+00,8.530717468475369492e-01
2.779174574244597018e+00,8.534506189617256933e-01
2.782466318519562165e+00,8.537965456746806625e-01
2.785330427189646407e+00,8.541424723876356317e-01
2.787935742938517869e+00,8.545131081515159321e-01
2.791424687053413400e+00,8.548672712147793451e-01
2.794663872465665833e+00,8.552214342780427581e-01
2.798301647690930594e+00,8.556003063922315022e-01
2.804084848215384618e+00,8.559544694554949151e-01
2.807409043955853889e+00,8.563086325187583281e-01
2.813220517851865665e+00,8.566792682826386285e-01
2.817061544744200674e+00,8.570334313459020414e-01
2.820386535193245336e+00,8.573793580588570107e-01
2.825776785169249461e+00,8.577417574724288674e-01
2.829973652314053290e+00,8.580959205356921693e-01
2.833236520040537165e+00,8.584500835989555823e-01
2.836956791543920886e+00,8.588207193628359937e-01
2.840928219329236448e+00,8.591748824260992956e-01
2.844948386821885222e+00,8.595372818396711523e-01
2.847659022244525495e+00,8.599079176035515637e-01
2.850966021715342968e+00,8.602456079661979782e-01
2.854933770898287371e+00,8.605915346791529474e-01
2.859979621959936047e+00,8.609456977424163604e-01
2.865578561210328168e+00,8.613163335062966608e-01
2.869975208128331623e+00,8.617281510217192908e-01
2.874071327104283036e+00,8.620905504352911475e-01
2.877845588747705019e+00,8.624447134985545604e-01
2.881200415296740758e+00,8.627988765618179734e-01
2.883977917759079634e+00,8.631695123256982738e-01
2.888804480955988296e+00,8.635236753889616867e-01
2.892188190006819148e+00,8.638613657516081012e-01
2.896418761220640459e+00,8.642155288148715142e-01
2.899465865657001373e+00,8.645696918781349272e-01
2.905317600835900294e+00,8.649320912917067838e-01
2.908162083819805233e+00,8.653027270555870842e-01
2.912493379339254229e+00,8.656568901188504972e-01
2.915942393592514392e+00,8.660439985833477960e-01
2.920022240752144782e+00,8.663899252963026543e-01
2.925104244765550643e+00,8.667276156589491798e-01
2.929318806321562718e+00,8.671311968240633661e-01
2.932715166228883952e+00,8.674853598873267790e-01
2.935969467111845255e+00,8.678395229505900810e-01
2.939565150022649398e+00,8.681854496635450502e-01
2.944198003999185520e+00,8.685313763765000195e-01
2.949812628362802336e+00,8.688937757900718761e-01
2.954286492506529527e+00,8.692561752036437328e-01
2.957767241557813787e+00,8.696103382669071458e-01
2.961822475000849053e+00,8.699727376804790024e-01
2.965067521755253566e+00,8.703104280431255280e-01
2.967794399317691845e+00,8.706810638070058284e-01
2.971570428119898466e+00,8.710434632205776850e-01
2.975708556369855984e+00,8.713811535832242106e-01
2.978688705002778825e+00,8.717106075955622924e-01
2.983086350932818931e+00,8.720894797097510365e-01
2.986601419809198354e+00,8.724518791233228932e-01
2.991220810870605096e+00,8.727895694859694187e-01
2.996199279859986575e+00,8.731437325492328316e-01
3.001125522730002437e+00,8.735061319628046883e-01
3.007256757862961205e+00,8.738767677266849887e-01
3.010603619643237305e+00,8.742474034905652891e-01
3.016235225225258887e+00,8.746015665538287021e-01
3.021065437265839648e+00,8.749557296170921150e-01
3.025232399151666307e+00,8.753510744318977466e-01
3.029247080020559757e+00,8.756970011448527158e-01
3.031929051233230865e+00,8.760511642081161288e-01
3.035570644735963164e+00,8.764382726726133166e-01
3.039098055270656573e+00,8.767677266849513984e-01
3.044058105203466535e+00,8.771301260985232551e-01
3.048775858694737551e+00,8.774842891617866680e-01
3.051415239776570587e+00,8.778384522250500810e-01
3.054456865726706827e+00,8.782090879889303814e-01
3.059648264216355162e+00,8.785797237528106818e-01
3.065303402651198272e+00,8.789256504657656510e-01
3.068892206333685202e+00,8.792962862296459514e-01
3.072442531144034206e+00,8.796422129426009207e-01
3.077299476780928078e+00,8.799963760058643336e-01
3.081146131813667033e+00,8.803505390691276355e-01
3.085699100050120158e+00,8.807129384826994922e-01
3.090770063096088816e+00,8.810588651956544615e-01
3.096218289747598273e+00,8.814459736601517603e-01
3.100342551329343443e+00,8.817836640227981748e-01
3.104703678277032086e+00,8.821460634363700315e-01
3.110049170991512568e+00,8.825084628499418882e-01
3.113140995809749345e+00,8.828543895628968574e-01
3.117601272275568824e+00,8.831920799255433829e-01
3.122289520474084146e+00,8.835297702881899085e-01
3.126519278600930818e+00,8.838921697017617651e-01
3.130301524398284574e+00,8.842298600644082907e-01
3.134661538297036643e+00,8.845675504270548162e-01
3.138416757473552199e+00,8.849628952418604477e-01
3.143341838129809496e+00,8.853252946554323044e-01
3.146264731739845999e+00,8.856629850180788299e-01
3.149969581984746192e+00,8.860171480813422429e-01
3.153765425570711489e+00,8.863713111446056558e-01
3.158568024873687374e+00,8.867337105581775125e-01
3.163532831170287274e+00,8.871043463220578129e-01
3.169016292838080950e+00,8.874420366847042274e-01
3.172606951598434755e+00,8.877961997479676404e-01
3.176326038546684050e+00,8.881750718621564955e-01
3.180381217892184864e+00,8.885292349254197974e-01
3.185079344013131752e+00,8.888751616383747667e-01
3.189813054994062647e+00,8.892705064531805093e-01
3.194109800908297103e+00,8.896493785673692534e-01
3.198445526733703304e+00,8.899953052803242226e-01
3.202628922115320353e+00,8.903824137448214104e-01
3.207094864083591901e+00,8.907365768080848234e-01
3.211278758075082340e+00,8.910989762216566801e-01
3.215676606439286545e+00,8.914696119855369805e-01
3.220062712872962862e+00,8.918237750488003934e-01
3.225085199928017232e+00,8.921697017617553627e-01
3.230322888325217967e+00,8.925485738759441068e-01
3.235222781221833710e+00,8.929027369392075197e-01
3.238361005658176861e+00,8.932569000024709327e-01
3.244052766515016728e+00,8.935863540148089035e-01
3.249638131776992012e+00,8.939487534283808712e-01
3.255138820582623715e+00,8.942782074407188420e-01
3.258906256445521787e+00,8.946406068542906986e-01
3.263468164527238979e+00,8.950030062678625553e-01
3.266729791313262687e+00,8.953818783820512994e-01
3.271570304223199166e+00,8.957278050950062687e-01
3.276863407593729960e+00,8.960737318079612379e-01
3.283437352200448522e+00,8.964114221706077634e-01
3.288876966698246029e+00,8.967573488835627327e-01
3.294737087584018731e+00,8.971691663989852517e-01
3.301204129532919751e+00,8.975150931119402209e-01
3.307356917828922604e+00,8.978857288758205213e-01
3.310066752841765769e+00,8.982316555887754905e-01
3.314481194925826824e+00,8.985858186520389035e-01
3.318513004987261539e+00,8.989235090146854290e-01
3.323743913423897300e+00,8.992941447785657294e-01
3.328595772120693574e+00,8.996400714915206986e-01
3.333543208742829833e+00,8.999942345547841116e-01
3.338164568754982131e+00,9.003319249174306371e-01
3.342384445183443020e+00,9.006943243310024938e-01
3.347863641804233126e+00,9.010320146936489083e-01
3.352088023281467599e+00,9.013779414066038775e-01
3.357625750608915993e+00,9.017238681195588468e-01
3.364360136338686580e+00,9.020945038834391472e-01
3.369366237993527413e+00,9.024651396473194476e-01
3.374471689468009572e+00,9.028193027105828605e-01
3.378663397534072299e+00,9.031899384744631609e-01
3.385553513102392831e+00,9.035358651874181302e-01
3.390013645057003977e+00,9.038900282506815431e-01
3.394163987749748479e+00,9.042606640145618435e-01
3.399756716602118090e+00,9.046230634281337002e-01
3.406617034499829444e+00,9.049689901410886694e-01
3.412388633130274407e+00,9.053066805037351950e-01
3.416555008731446463e+00,9.056608435669986079e-01
3.420782778294872983e+00,9.060150066302620209e-01
3.425305934445867617e+00,9.063774060438338775e-01
3.429883117113592395e+00,9.067480418077141779e-01
3.435692090376719854e+00,9.071186775715944783e-01
3.438319534349504103e+00,9.074975496857832225e-01
3.443876809503180425e+00,9.078599490993550791e-01
3.449814733904524644e+00,9.081976394620016046e-01
3.455863879504340375e+00,9.085682752258819050e-01
3.460440646574270751e+00,9.089389109897622054e-01
3.467355660784924076e+00,9.093013104033340621e-01
3.473074819100036237e+00,9.096554734665974751e-01
3.478145858915722144e+00,9.100178728801693318e-01
3.483249070889099741e+00,9.103720359434327447e-01
3.489558819560374392e+00,9.107097263060792702e-01
3.496198080819818088e+00,9.110968347705764581e-01
3.500288420387727140e+00,9.114674705344567585e-01
3.505009386217483591e+00,9.118463426486455026e-01
3.508208055689760130e+00,9.121922693616004718e-01
3.513582977976146271e+00,9.125381960745554411e-01
3.520272292367758737e+00,9.128923591378188540e-01
3.526385172339887575e+00,9.132547585513907107e-01
3.535462348638518382e+00,9.135924489140372362e-01
3.542479570348592510e+00,9.139630846779175366e-01
3.548493965058951982e+00,9.143254840914893933e-01
3.553796362723869784e+00,9.146961198553696937e-01
3.558696461256830368e+00,9.150338102180162192e-01
3.564232004237984697e+00,9.154126823322049633e-01
3.569303219858661613e+00,9.157668453954683763e-01
3.575994732336909898e+00,9.161374811593486767e-01
3.582051296932390549e+00,9.165081169232289771e-01
3.586739315908554993e+00,9.168705163368008337e-01
3.592451726421292957e+00,9.172246794000642467e-01
3.599495991704131370e+00,9.175623697627107722e-01
3.606921809952655877e+00,9.178918237750488540e-01
3.614673890525020639e+00,9.182542231886207107e-01
3.620921520040316643e+00,9.186166226021925674e-01
3.627615159978359927e+00,9.189872583660728678e-01
3.635371285400776920e+00,9.193249487287192823e-01
3.642486962938378259e+00,9.196873481422911389e-01
3.649557115865016854e+00,9.200497475558629956e-01
3.655384446635393303e+00,9.203956742688179649e-01
3.661406157288547902e+00,9.207580736823898215e-01
3.667816616246113437e+00,9.211204730959616782e-01
3.674176953324944428e+00,9.214828725095335349e-01
3.681649645941535987e+00,9.218452719231053916e-01
3.686505395404979790e+00,9.222323803876026904e-01
3.692818232733237949e+00,9.225865434508661034e-01
3.700684159328242462e+00,9.229324701638209616e-01
3.707916220418614017e+00,9.232783968767759308e-01
3.712980653589208924e+00,9.236490326406562312e-01
3.717719796028484680e+00,9.240031957039196442e-01
3.726515442854321236e+00,9.243820678181083883e-01
3.733087052553221152e+00,9.247444672316802450e-01
3.738647242532104897e+00,9.251068666452521017e-01
3.747674458159692357e+00,9.254610297085155146e-01
3.754835081916223505e+00,9.258151927717789276e-01
3.761210795542748286e+00,9.261693558350423405e-01
3.769197651141060312e+00,9.265070461976888661e-01
3.776995459236831554e+00,9.268694456112607227e-01
3.781872811588896433e+00,9.272153723242156920e-01
3.791517619603964384e+00,9.275695353874791049e-01
3.798178673537257133e+00,9.279401711513594053e-01
3.804833835391248087e+00,9.282860978643143746e-01
3.810537589186027141e+00,9.286484972778862312e-01
3.818278744384656420e+00,9.290273693920749754e-01
3.826804991651588939e+00,9.293897688056468320e-01
3.834138081490609196e+00,9.297439318689102450e-01
3.839716148007203067e+00,9.301145676327905454e-01
3.847853096336100620e+00,9.304604943457455146e-01
3.855154035560981463e+00,9.308311301096258150e-01
3.861396981145084339e+00,9.311605841219638968e-01
3.868748628793776678e+00,9.314982744846104223e-01
3.876394051190387380e+00,9.318442011975652806e-01
3.885617768712996689e+00,9.321901279105202498e-01
3.894598694503072611e+00,9.325525273240921065e-01
3.903448297061820504e+00,9.329149267376639632e-01
3.911054758833899747e+00,9.332526171003104887e-01
3.916536203881710865e+00,9.336232528641907891e-01
3.922752653451549332e+00,9.339774159274542020e-01
3.930226938516488744e+00,9.343480516913345024e-01
3.939165484119498295e+00,9.347186874552148028e-01
3.945379008387964070e+00,9.351222686203289891e-01
3.955159080609770950e+00,9.355011407345177332e-01
3.963304398444913446e+00,9.358388310971642587e-01
3.973332796453262095e+00,9.362094668610445591e-01
3.983387315551265573e+00,9.365471572236910847e-01
3.991332447697570895e+00,9.369095566372629413e-01
4.001720845453029085e+00,9.372801924011432417e-01
4.015010082969499905e+00,9.376178827637896562e-01
4.024424084042033556e+00,9.379885185276700676e-01
4.034989204980820254e+00,9.383344452406249259e-01
4.044635290153970608e+00,9.387215537051222247e-01
4.050387544704911136e+00,9.390921894690025251e-01
4.057908233568402245e+00,9.394792979334997129e-01
4.068691067144540874e+00,9.398581700476884571e-01
4.080055029447828829e+00,9.401876240600265389e-01
4.087881580190471098e+00,9.405335507729815081e-01
4.096176335939512470e+00,9.409041865368618085e-01
4.106197581799515106e+00,9.412748223007421089e-01
4.113810598071462543e+00,9.416125126633886344e-01
4.128077686487253040e+00,9.419749120769604911e-01
4.137889682196485452e+00,9.423126024396070166e-01
4.148355938567109824e+00,9.426502928022534311e-01
4.159694083873874071e+00,9.429962195152084004e-01
4.169850573681374684e+00,9.433915643300140319e-01
4.177256498921612327e+00,9.437622000938944433e-01
4.189445474298051586e+00,9.441081268068493015e-01
4.199438936966578773e+00,9.444705262204211582e-01
4.210869388508328370e+00,9.448576346849184571e-01
4.221703360305991026e+00,9.452282704487987575e-01
4.232231219381163534e+00,9.455989062126790579e-01
4.243858147212497656e+00,9.459613056262509145e-01
4.254432120245443372e+00,9.463319413901312149e-01
4.262502045676495044e+00,9.466696317527777405e-01
4.270902810590638587e+00,9.470237948160411534e-01
4.281593666131239040e+00,9.473779578793045664e-01
4.294225114110592045e+00,9.477156482419509809e-01
4.306017059123272261e+00,9.480945203561398360e-01
4.320960048271937914e+00,9.484404470690946942e-01
4.331751192836185815e+00,9.487781374317412197e-01
4.341042312703272898e+00,9.491405368453130764e-01
4.354043463202953212e+00,9.494864635582680457e-01
4.367891086056334693e+00,9.498570993221483461e-01
4.387131610036525409e+00,9.502194987357202027e-01
4.400386769599289316e+00,9.505901344996005031e-01
4.414940724251389170e+00,9.509607702634808035e-01
4.427091524544149337e+00,9.513231696770526602e-01
4.437327842417068346e+00,9.516855690906245169e-01
4.449327897538532639e+00,9.520232594532710424e-01
4.459643467733322098e+00,9.523938952171513428e-01
4.474974617561638723e+00,9.527562946307231995e-01
4.492963648003068577e+00,9.530939849933697250e-01
4.504298278851919690e+00,9.534563844069415817e-01
4.517620010311803824e+00,9.537940747695881072e-01
4.530577951215080112e+00,9.541400014825430764e-01
4.543291061200322112e+00,9.545024008961149331e-01
4.555525030828910360e+00,9.548730366599952335e-01
4.568966034335621984e+00,9.552271997232586465e-01
4.579773059335067842e+00,9.555648900859051720e-01
4.596415161187258569e+00,9.559025804485515865e-01
4.610451998008549879e+00,9.562732162124319979e-01
4.624037231699978712e+00,9.566273792756952998e-01
4.638435253450160722e+00,9.569815423389587128e-01
4.651600858001872396e+00,9.573192327016052383e-01
4.667373072013123014e+00,9.576898684654855387e-01
4.681176892830331226e+00,9.580193224778236205e-01
4.696355421387673701e+00,9.583981945920123646e-01
4.714216857286438689e+00,9.587853030565095525e-01
4.732628301381117453e+00,9.591147570688476343e-01
4.752154500062975906e+00,9.594606837818026035e-01
4.764843882111095219e+00,9.598148468450660165e-01
4.778877661556810708e+00,9.601690099083294294e-01
4.793943027761381259e+00,9.605396456722097298e-01
4.810514938674057106e+00,9.609020450857815865e-01
4.826877773783298409e+00,9.612973899005872180e-01
4.839980501922926948e+00,9.616515529638506310e-01
4.854924758958373054e+00,9.619810069761887128e-01
4.867114929126755918e+00,9.623434063897605695e-01
4.885744221003078813e+00,9.626728604020986513e-01
4.900058540438426924e+00,9.630270234653620642e-01
4.918127717622407857e+00,9.633894228789339209e-01
4.934157650569105158e+00,9.637188768912718917e-01
4.949878618071899439e+00,9.640895126551523031e-01
4.971283228686899314e+00,9.644354393681071613e-01
4.990856309753671560e+00,9.647896024313705743e-01
5.003138362374489390e+00,9.651602381952508747e-01
5.017994225666932095e+00,9.655391103094397298e-01
5.037940450279210225e+00,9.658768006720861443e-01
5.054824379966543546e+00,9.662392000856580010e-01
5.068041482107744855e+00,9.666015994992298577e-01
5.085396201508312508e+00,9.669722352631101581e-01
5.100213813110875627e+00,9.673181619760651273e-01
5.118496408400954323e+00,9.676805613896369840e-01
5.138290573093673430e+00,9.680347244529003969e-01
5.158378736824044353e+00,9.683971238664722536e-01
5.172659606016376088e+00,9.687595232800441103e-01
5.194818215658009386e+00,9.691054499929990795e-01
5.214948981612749890e+00,9.694596130562624925e-01
5.232193148640386759e+00,9.698220124698343492e-01
5.250498598879731915e+00,9.701597028324808747e-01
5.269256213607443229e+00,9.705221022460527314e-01
5.291715511447135256e+00,9.708845016596245880e-01
5.310925592460097988e+00,9.712469010731964447e-01
5.334883193600599149e+00,9.716093004867683014e-01
5.354230987911687834e+00,9.719634635500317144e-01
5.371827664005099479e+00,9.723011539126782399e-01
5.387492436200949086e+00,9.726635533262500966e-01
5.406804614668388353e+00,9.730094800392050658e-01
5.430958612314745970e+00,9.733718794527769225e-01
5.455769294604121633e+00,9.737425152166572229e-01
5.477334015873330131e+00,9.741049146302290795e-01
5.499277428546759161e+00,9.744755503941093799e-01
5.516352008394902917e+00,9.748214771070643492e-01
5.536084253701160307e+00,9.751509311194023200e-01
5.555750279779571699e+00,9.755050941826657329e-01
5.582978894888860566e+00,9.758510208956207022e-01
5.604209975482819850e+00,9.762134203091925588e-01
5.630786069656169346e+00,9.765675833724559718e-01
5.658327348995691786e+00,9.769052737351024973e-01
5.676322242287151987e+00,9.772429640977490228e-01
5.694549396615265380e+00,9.776053635113208795e-01
5.717778509970262490e+00,9.779759992752011799e-01
5.738948783451060187e+00,9.783548713893899240e-01
5.766747866042693182e+00,9.787172708029617807e-01
5.788321835463871246e+00,9.790714338662251937e-01
5.815505987062153714e+00,9.794338332797970503e-01
5.840210725105167811e+00,9.798209417442942382e-01
5.860468820330665629e+00,9.801668684572492074e-01
5.888619698325252116e+00,9.805127951702041766e-01
5.922751942560081417e+00,9.808669582334675896e-01
5.953217396065878297e+00,9.812375939973478900e-01
5.976787799823993552e+00,9.815835207103028592e-01
6.002706966497512120e+00,9.819212110729493848e-01
6.036112238131130070e+00,9.822753741362127977e-01
6.077320360843978087e+00,9.826295371994762107e-01
6.105295637999516245e+00,9.829754639124310689e-01
6.138293518300875995e+00,9.833378633260030366e-01
6.166672371742063063e+00,9.836920263892663385e-01
6.199543130588071271e+00,9.840708985034551937e-01
6.226790822673382131e+00,9.844332979170270503e-01
6.263361699130701510e+00,9.847709882796734648e-01
6.303387969307455485e+00,9.851498603938623200e-01
6.332603514837385816e+00,9.855040234571257329e-01
6.376173165827974110e+00,9.858417138197721474e-01
6.411424575801781600e+00,9.861794041824186730e-01
6.444773760962862141e+00,9.865418035959905296e-01
6.480396318307613868e+00,9.868959666592539426e-01
6.511175712068883570e+00,9.872501297225173555e-01
6.558792981904277397e+00,9.875960564354723248e-01
6.600933914819907322e+00,9.879502194987357377e-01
6.627518409973911062e+00,9.883208552626160381e-01
6.667947878041788456e+00,9.886914910264963385e-01
6.702800967197541482e+00,9.890374177394513078e-01
6.762233742100822731e+00,9.893833444524062770e-01
6.800780444002480607e+00,9.897457438659781337e-01
6.857786333263133471e+00,9.900834342286246592e-01
6.907952436381941119e+00,9.904211245912710737e-01
6.952921165672631076e+00,9.907752876545344867e-01
7.016022209324040304e+00,9.911376870681063433e-01
7.086659062632925554e+00,9.915330318829120859e-01
7.160773591005821004e+00,9.918871949461754989e-01
7.233922222273846181e+00,9.922578307100557993e-01
7.320138838067799192e+00,9.926119937733192122e-01
7.372915930729845080e+00,9.929743931868910689e-01
7.485131207222411653e+00,9.933203198998459271e-01
7.605713314988545193e+00,9.936662466128008964e-01
7.708069916223324825e+00,9.940615914276066389e-01
7.799056625928141528e+00,9.944157544908700519e-01
7.881762373992915016e+00,9.947781539044419086e-01
7.990567006112589077e+00,9.951405533180137652e-01
8.112626099595241058e+00,9.955029527315856219e-01
8.254406326599509569e+00,9.958488794445404801e-01
8.420681691205583519e+00,9.961948061574954494e-01
8.588032672846791726e+00,9.965572055710673061e-01
8.839063248934003525e+00,9.969113686343307190e-01
9.213741132419986712e+00,9.972572953472856883e-01
9.677314126476744605e+00,9.975949857099322138e-01
1.026481156265991679e+01,9.979573851235040705e-01
1.104218428964931320e+01,9.983033118364590397e-01
1.176296966389728738e+01,9.986492385494140089e-01
1.247746598094691706e+01,9.990116379629858656e-01
1.367838936932259308e+01,9.993740373765577223e-01
1.467611834184111608e+01,9.997282004398211352e-01


==> csv/cdf_plot_diff2.csv <==
qe, pe
2.308651669975514409e-03,5.882768195402028350e-05
2.352100390551892239e-03,6.318093041861778253e-03
2.380476071696668861e-03,7.024025225310022089e-03
2.411041951841941255e-03,7.694660799585853125e-03
2.456894320092550821e-03,8.577076028896157486e-03
2.488396393722225319e-03,9.188883921217968348e-03
2.523280455316578852e-03,1.015365790526390026e-02
2.561196437453894248e-03,1.153022566298797513e-02
2.595963809908230502e-03,1.282443466597642245e-02
2.626770863176641768e-03,1.401275384144763138e-02
2.652800047771020076e-03,1.548344589029813922e-02
2.681546505023946203e-03,1.704826223027507831e-02
2.705359804169860105e-03,1.853071981551638811e-02
2.730512267535289972e-03,1.964844577264277317e-02
2.766282962001764822e-03,2.118973103983810488e-02
2.791310373356781227e-03,2.233098806974610079e-02
2.813980968601192956e-03,2.347224509965409323e-02
2.837832212912450025e-03,2.483704732098736268e-02
2.861317082093473019e-03,2.623714615149304666e-02
2.888107369503623012e-03,2.815492858319410679e-02
2.917388235518791895e-03,2.946090312257335780e-02
2.941272285784668483e-03,3.104925053533190427e-02
2.964523450098566215e-03,3.266112902087205810e-02
2.979027796266020545e-03,3.428477304280302257e-02
2.999724562170458242e-03,3.516718827211332693e-02
3.014046241509582558e-03,3.669670800291785495e-02
3.036350527660935938e-03,3.824975880650399035e-02
3.057802059198699851e-03,3.948514012753841229e-02
3.071146527872103960e-03,4.161470221427394922e-02
3.093649282155386260e-03,4.352071910958420914e-02
3.115656018142232142e-03,4.485022472174506752e-02
3.128409386450314855e-03,4.680330376261853526e-02
3.141773254355939571e-03,4.810927830199778626e-02
3.163511836983268211e-03,5.001529519730804618e-02
3.185676913264323673e-03,5.116831776360684231e-02
3.199716129277385690e-03,5.321552109560674648e-02
3.221346550018600041e-03,5.498035155422735520e-02
3.240735014505835565e-03,5.647457467585947216e-02
3.256528768913469207e-03,5.823940513448008088e-02
3.271768321809753743e-03,5.949831752829611714e-02
3.290729810389025900e-03,6.140433442360637012e-02
3.314296058668508849e-03,6.375744170176718406e-02
3.336970012209894421e-03,6.601642468880156156e-02
3.354711783238872869e-03,6.776948961103136659e-02
3.372435128050632613e-03,7.041673529896227968e-02
3.390090744569418391e-03,7.199331717533002939e-02
3.403848317586888328e-03,7.340518154222651359e-02
3.418941223701787990e-03,7.589947525707696485e-02
3.432923251730501946e-03,7.738193284231828506e-02
3.449808391536857144e-03,7.880556274560557295e-02
3.466179381453882158e-03,8.187636774360543268e-02
3.487811796769602068e-03,8.251170670870884571e-02
3.506829509074549378e-03,8.288820387321457761e-02
3.532735653793972475e-03,8.328823211050191688e-02
3.583234780610844439e-03,8.367649481139845247e-02
5.635843145665231368e-02,8.408828858507659543e-02
5.643949857054408881e-02,8.444125467680071995e-02
5.649023366477989860e-02,8.479422076852483059e-02
5.652072414659925492e-02,8.520601454220297355e-02
5.654549738518310775e-02,8.598253994399604472e-02
5.656068083006116076e-02,8.878273760500740575e-02
5.657953129714177187e-02,9.055933360001881816e-02
5.659365550261696853e-02,9.205355672165094205e-02
5.660627480607582918e-02,9.446549168176576750e-02
5.662470182786094597e-02,9.593618373061628402e-02
5.663820204879543851e-02,9.757159328893803829e-02
5.665159884061465867e-02,9.906581641057016219e-02
5.667415722541480072e-02,1.013836270795585581e-01
5.668870729804820208e-02,1.035131891662940951e-01
5.670915749467098088e-02,1.048544603148457571e-01
5.672960016651296122e-02,1.069016636468456544e-01
5.674391304444581507e-02,1.082429347953973164e-01
5.676408945149757912e-02,1.102430759818340128e-01
5.678653087218599183e-02,1.123020448502247276e-01
5.680231883134934101e-02,1.137727368990752302e-01
5.682468699071407947e-02,1.158081746946843238e-01
5.684592977761360189e-02,1.177730192719486091e-01
5.685958569141003061e-02,1.188436830835117725e-01
5.687217350379247804e-02,1.211261971433277712e-01
5.689448439209932040e-02,1.227733722380403292e-01
5.690687551589301840e-02,1.247029202061322034e-01
5.692932222578717116e-02,1.260677224274654729e-01
5.694165780286031264e-02,1.278796150316492963e-01
5.696332637237233598e-02,1.292208861802009445e-01
5.697697175598204211e-02,1.310327787843847680e-01
5.699951308295703178e-02,1.325505329787985132e-01
5.702230809939479172e-02,1.337388521542696995e-01
5.704571209509623486e-02,1.352683718850742345e-01
5.706134877552671014e-02,1.368096571522695593e-01
5.708731961637791841e-02,1.384921288561545560e-01
5.711671966187270577e-02,1.402569593147751648e-01
5.714057554297991004e-02,1.415041061722003835e-01
5.717178116220023032e-02,1.430218603666141008e-01
5.719752792041732370e-02,1.445866767065910607e-01
5.722893197986023139e-02,1.457514648092806675e-01
5.725202811964258398e-02,1.467985975480622096e-01
5.727759391730979921e-02,1.484104760336023843e-01
5.730865391759654148e-02,1.497282161093724251e-01
5.733397607484091996e-02,1.510224251123608863e-01
5.736090809303151516e-02,1.526225380615102156e-01
5.739033659427572598e-02,1.537990917005906399e-01
5.742524916800606505e-02,1.553050803586135398e-01
5.745086144035904674e-02,1.563051509518318949e-01
5.748298951745944851e-02,1.575640633456479311e-01
5.750935940975920868e-02,1.584464785749582216e-01
5.754881594803085143e-02,1.590935830764524661e-01
5.759093857926556037e-02,1.599877638421535742e-01
5.766323662684758045e-02,1.606231028072569733e-01
6.236465008054248305e-02,1.616231734004753284e-01
6.242259570129915502e-02,1.622585123655787553e-01
6.247368688332921582e-02,1.632115208132338680e-01
6.251212118844606813e-02,1.641174671153257936e-01
6.253795636711412254e-02,1.652234275360613680e-01
6.257080038912787856e-02,1.663176224204061526e-01
6.259697547103149073e-02,1.674118173047509373e-01
6.262785032119966289e-02,1.685648398710497264e-01
6.265245758219517569e-02,1.697060969009577258e-01
6.267962096833723518e-02,1.713885686048426948e-01
6.270949149891125174e-02,1.728827917264748049e-01
6.273622098258269109e-02,1.745534978939689841e-01
6.276851820724071995e-02,1.758712379697390527e-01
6.279794439550179241e-02,1.773066334094171304e-01
6.282726350968992346e-02,1.785655458032331666e-01
6.285139329490152527e-02,1.802009553615549209e-01
6.287533899967889806e-02,1.815892886556698116e-01
6.290547746743868629e-02,1.830482151681295244e-01
6.293016083578129027e-02,1.842953620255547431e-01
6.295364081983501059e-02,1.857895851471868531e-01
6.297747573192902237e-02,1.871190907593477115e-01
6.300082480626967296e-02,1.885662517354166068e-01
6.301376800876945516e-02,1.898839918111866754e-01
6.303555003102867538e-02,1.908958279407958203e-01
6.305863815342260814e-02,1.926135962538532143e-01
6.307222893269126551e-02,1.944254888580370377e-01
6.309482021499279725e-02,1.962256159258300714e-01
6.311714850813054944e-02,1.976610113655081491e-01
6.313037563242973604e-02,1.994846695060827901e-01
6.315271052283688569e-02,2.015436383744735049e-01
6.317552625428435320e-02,2.035437795609101874e-01
6.319861867597253990e-02,2.058262936207261584e-01
6.322157175156273290e-02,2.078734969527260834e-01
6.323499645888519538e-02,2.091677059557145169e-01
6.325565134503330356e-02,2.105325081770478002e-01
6.326939699538458584e-02,2.123208697084500163e-01
6.328765584087348017e-02,2.135091888839212304e-01
6.330351936213340913e-02,2.154975645339670953e-01
6.332561988158458277e-02,2.169564910464268082e-01
6.334375824312399317e-02,2.186860248958749919e-01
6.336167166157591346e-02,2.211332564651622423e-01
6.338264345017829982e-02,2.225451208320587404e-01
6.339560130156685069e-02,2.247570416735298893e-01
6.341048495015377817e-02,2.262630303315528169e-01
6.342533643944547883e-02,2.275925359437136752e-01
6.344373235615208273e-02,2.298750500035296740e-01
6.346263253016126704e-02,2.314751629526790033e-01
6.347948083022636467e-02,2.340400498858742906e-01
6.350765775578581795e-02,2.346636233145868999e-01
6.354509914029859985e-02,2.351107136974374678e-01
6.360416006912950060e-02,2.354754453255523960e-01
1.163808904340235539e-01,2.358519424900581141e-01
1.164517198376524565e-01,2.362166741181730423e-01
1.165031880665912123e-01,2.365931712826787880e-01
1.165276759680045071e-01,2.370049650563569310e-01
1.165481396066214703e-01,2.376991317034143625e-01
1.165665532346371602e-01,2.390992305339200430e-01
1.165825837641276674e-01,2.409346542108854738e-01
1.165984481756987545e-01,2.432642304162646874e-01
1.166130027822054327e-01,2.447584535378967974e-01
1.166265965636426039e-01,2.462526766595289074e-01
1.166423069767097420e-01,2.485704873285173033e-01
1.166635453088726848e-01,2.501117725957126559e-01
1.166857548235433750e-01,2.522413346824481928e-01
1.167088267420723913e-01,2.545120832058733740e-01
1.167320670998139853e-01,2.565592865378732435e-01
1.167554776413559647e-01,2.588888627432524570e-01
1.167787652484952865e-01,2.608184107113443173e-01
1.168005429079910229e-01,2.625126479516201039e-01
1.168145946137200131e-01,2.644892580652751790e-01
1.168367663572345005e-01,2.656305150951832061e-01
1.168505401596131588e-01,2.671718003623785309e-01
1.168723437971885826e-01,2.683601195378497173e-01
1.168942026163999337e-01,2.699955290961714716e-01
1.169075493234961183e-01,2.720897945737346113e-01
1.169278700207243560e-01,2.733722380403322827e-01
1.169415647319893559e-01,2.745134950702402543e-01
1.169542884751750833e-01,2.763371532108148676e-01
1.169749106811746042e-01,2.776195966774125390e-01
1.169901745562418327e-01,2.790785231898722518e-01
1.170132397967760252e-01,2.809610090124008974e-01
1.170356878187905902e-01,2.820669694331364719e-01
1.170677277550513651e-01,2.835258959455961847e-01
1.170926754480694498e-01,2.855613337412052366e-01
1.171188402585260357e-01,2.869849636444925522e-01
1.171491585885842124e-01,2.880909240652281267e-01
1.171847803385389630e-01,2.895380850412970219e-01
1.172178526636324936e-01,2.909852460173659172e-01
1.172427259592956350e-01,2.921617996564463415e-01
1.172717678676454822e-01,2.936442572416876340e-01
1.173006715800539723e-01,2.948325764171588759e-01
1.173244094766956458e-01,2.960679577381932770e-01
1.173491926526354368e-01,2.972209803044920662e-01
1.173730048672255721e-01,2.984798926983081024e-01
1.173980636654420318e-01,2.997035084829517415e-01
1.174306058718582735e-01,3.011506694590206368e-01
1.174654972515254414e-01,3.023389886344918231e-01
1.174980219580001872e-01,3.031272795726757119e-01
1.175334859345056326e-01,3.041979433842388891e-01
1.175706812162602422e-01,3.049156411040779280e-01
1.176166932300826140e-01,3.055392145327905373e-01
1.176720105196349397e-01,3.061980845706755994e-01
1.223767079583554240e-01,3.071275619455490768e-01
1.224404022290881411e-01,3.079040873473421480e-01
1.224898559235676476e-01,3.088335647222156810e-01
1.225358459831732416e-01,3.099630562157328906e-01
1.225737230689294410e-01,3.112925618278937212e-01
1.226074004363592040e-01,3.123043979575028661e-01
1.226382554181071338e-01,3.133868273054568609e-01
1.226658788365214692e-01,3.150222368637786152e-01
1.226910771351225060e-01,3.163282114031578662e-01
1.227232432332042711e-01,3.174577028966750758e-01
1.227562004785920369e-01,3.189989881638704006e-01
1.227811646316268046e-01,3.201284796573875546e-01
1.228128882937240540e-01,3.216815304609736970e-01
1.228396793579894508e-01,3.232816434101230540e-01
1.228716649723099463e-01,3.245170247311575107e-01
1.228982185451688025e-01,3.262465585806056945e-01
1.229213967934694729e-01,3.275290020472033103e-01
1.229439596708692406e-01,3.287643833682377670e-01
1.229671330737358570e-01,3.299997646892721681e-01
1.229898978062116122e-01,3.308939454549733039e-01
1.230129680970992734e-01,3.320587335576629107e-01
1.230340943817942456e-01,3.334823634609501708e-01
1.230487573677363500e-01,3.348001035367202394e-01
1.230713789180160056e-01,3.358825328846742342e-01
1.230934694372465277e-01,3.373296938607431295e-01
1.231070159480462944e-01,3.391298209285361076e-01
1.231305547614514051e-01,3.410946655058004207e-01
1.231529307676160201e-01,3.430830411558463133e-01
1.231753335535390459e-01,3.444478433771795411e-01
1.231986431534626281e-01,3.462597359813633924e-01
1.232220405052253387e-01,3.485187189683977560e-01
1.232451552355884328e-01,3.496599759983057831e-01
1.232574813938591696e-01,3.508482951737769695e-01
1.232805893563226896e-01,3.525307668776619385e-01
1.232934636245075488e-01,3.535426030072710835e-01
1.233154270146175069e-01,3.551897781019836553e-01
1.233362443202634662e-01,3.561310210132480059e-01
1.233501943870718431e-01,3.581076311269030810e-01
1.233733726353758442e-01,3.600489446313857589e-01
1.233953626170780637e-01,3.613784502435465895e-01
1.234086622547958534e-01,3.632962326752476878e-01
1.234227317320690798e-01,3.645669106054544861e-01
1.234414685736473505e-01,3.661317269454314460e-01
1.234590251332767785e-01,3.684377720780290244e-01
1.234761822625507488e-01,3.699790573452243492e-01
1.234941149361035162e-01,3.725321787420288744e-01
1.235224452341809886e-01,3.732028143163046985e-01
1.235455678939612056e-01,3.735557804080287814e-01
1.235990589704327736e-01,3.739675741817069521e-01
1.763942458236678057e-01,3.743558368826034877e-01
1.764636761302584844e-01,3.747440995835000233e-01
1.765096573101954114e-01,3.751205967480057413e-01
1.765518616358197068e-01,3.755794526672471267e-01
1.765711402042180467e-01,3.764853989693390246e-01
1.765921361381095345e-01,3.785208367649481320e-01
1.766062737130802418e-01,3.798974045226721774e-01
1.766260824585841327e-01,3.819563733910629200e-01
1.766491631206290602e-01,3.839212179683271775e-01
1.766615092813861310e-01,3.851683648257523962e-01
1.766847566363505262e-01,3.870037885027178270e-01
1.767080744588600538e-01,3.886862602066027961e-01
1.767250532949171671e-01,3.902981386921429707e-01
1.767526878211111985e-01,3.921453279054992191e-01
1.767783121809585190e-01,3.936395510271313292e-01
1.768021390556584471e-01,3.949219944937289450e-01
1.768153286353801867e-01,3.965221074428783021e-01
1.768379211711823551e-01,3.976163023272231145e-01
1.768600675939213662e-01,3.991222909852460421e-01
1.768736507461476926e-01,4.009106525166482582e-01
1.768960734706281901e-01,4.022989858107631211e-01
1.769186876998840585e-01,4.039814575146480902e-01
1.769328960427829500e-01,4.055933360001882648e-01
1.769541037845590026e-01,4.068757794667858807e-01
1.769766448574772166e-01,4.080052709603030903e-01
1.769991953690286390e-01,4.094053697908087708e-01
1.770137085504386310e-01,4.109819516671764927e-01
1.770451003689332836e-01,4.123114572793373789e-01
1.770688076967774638e-01,4.134997764548085653e-01
1.770859188405160545e-01,4.146292679483257748e-01
1.771149903513280499e-01,4.159940701696590581e-01
1.771397128042662139e-01,4.173706379273831035e-01
1.771647642146190194e-01,4.183471774478198513e-01
1.771990533129147449e-01,4.195943243052450700e-01
1.772316055888079056e-01,4.206179259712450325e-01
1.772622151063185658e-01,4.219474315834058631e-01
1.772929136376222292e-01,4.231592818316586846e-01
1.773243185820189138e-01,4.244417252982563560e-01
1.773470098354618107e-01,4.255712167917735100e-01
1.773729223260767096e-01,4.269007224039343962e-01
1.773967296619494149e-01,4.280419794338423678e-01
1.774310746255208793e-01,4.292538296820951893e-01
1.774639186475346353e-01,4.305127420759112256e-01
1.774908522659585097e-01,4.313480951596583290e-01
1.775274460066095239e-01,4.322305103889686473e-01
1.775725912332398737e-01,4.330658634727156953e-01
1.776208029973408431e-01,4.337247335106007573e-01
1.776762898295364268e-01,4.345600865943478608e-01
1.824084065109882191e-01,4.354777984328305762e-01
1.824693736658511423e-01,4.363719791985316565e-01
1.825162462018353748e-01,4.373602842553592218e-01
1.825530390700841332e-01,4.381603407299338726e-01
1.825901974884563961e-01,4.390898181048074056e-01
1.826182597360070936e-01,4.400898886980257330e-01
1.826442791697363566e-01,4.416194084288302957e-01
1.826758509832115962e-01,4.428194931406922996e-01
1.827039324340562487e-01,4.440313433889451211e-01
1.827332479586907255e-01,4.451137727368990604e-01
1.827671071113989854e-01,4.462432642304162700e-01
1.827916206445373559e-01,4.471962726780713826e-01
1.828165681167837064e-01,4.481492811257264952e-01
1.828523308022250715e-01,4.494905522742781989e-01
1.828848738434418753e-01,4.503612019671976996e-01
1.829096683202402485e-01,4.516554109701861330e-01
1.829346160132583332e-01,4.528437301456573194e-01
1.829659297110830529e-01,4.540673459303009585e-01
1.829898075375591127e-01,4.550791820599101034e-01
1.830136953722327764e-01,4.562439701625997102e-01
1.830356832040280768e-01,4.573734616561169197e-01
1.830499833443266500e-01,4.586676706591053532e-01
1.830725527888599213e-01,4.600442384168293986e-01
1.830951586109508256e-01,4.615031649292891114e-01
1.831179850492470340e-01,4.627385462503235680e-01
1.831302811070556480e-01,4.642563004447372577e-01
1.831531344340764367e-01,4.658211167847142176e-01
1.831761624531613730e-01,4.674565263430359718e-01
1.831893587280242208e-01,4.686801421276796109e-01
1.832114131903439525e-01,4.699390545214956472e-01
1.832334202929875033e-01,4.709744217238863717e-01
1.832495542151557633e-01,4.723392239452196550e-01
1.832715905414561419e-01,4.740216956491046241e-01
1.832927175199794423e-01,4.755041532343459720e-01
1.833158957682801127e-01,4.768807209920700174e-01
1.833391878375600914e-01,4.784102407228745801e-01
1.833619041945622197e-01,4.797044497258630136e-01
1.833840159288890881e-01,4.809045344377250175e-01
1.833975005485699583e-01,4.824811163140927395e-01
1.834189226980176279e-01,4.835753111984375519e-01
1.834363956350648639e-01,4.848459891286443502e-01
1.834570692632109257e-01,4.863755088594489129e-01
1.834774553260054564e-01,4.881756359272419465e-01
1.834935515153868213e-01,4.897169211944372713e-01
1.835154419490592215e-01,4.910581923429889195e-01
1.835405251656863079e-01,4.914582205802762727e-01
1.835713553014939325e-01,4.918347177447819907e-01
1.836312133592443718e-01,4.922347459820693438e-01
2.364417685982334039e-01,4.926700708285290942e-01
2.365315946538504299e-01,4.930583335294256297e-01
2.365682265408808327e-01,4.935289549850577773e-01
2.365840679391972845e-01,4.949055227427818227e-01
2.366074499048942403e-01,4.969644916111725652e-01
2.366301448981456002e-01,4.988822740428736080e-01
2.366523025666222857e-01,5.002706073369884709e-01
2.366736969718197248e-01,5.017648304586206365e-01
2.366880784052971531e-01,5.035178953808504554e-01
2.367118352641472967e-01,5.050474151116549626e-01
2.367440105924389915e-01,5.065651693060686522e-01
2.367692853069136572e-01,5.081652822552180648e-01
2.367925413479798902e-01,5.094712567945972603e-01
2.368236649416122219e-01,5.106595759700685022e-01
2.368494810233778836e-01,5.120008471186201504e-01
2.368724402673605400e-01,5.132832905852178218e-01
2.368862189965081910e-01,5.148481069251946707e-01
2.369075235533169010e-01,5.158246464456314184e-01
2.369204495738241878e-01,5.171541520577923601e-01
2.369439711054099895e-01,5.186130785702520729e-01
2.369667937372843536e-01,5.197896322093323862e-01
2.369898444248730307e-01,5.211544344306656695e-01
2.370122830367382694e-01,5.219427253688495583e-01
2.370359182019199373e-01,5.235546038543896774e-01
2.370609594546480015e-01,5.248017507118150071e-01
2.370923965054538840e-01,5.259547732781137963e-01
2.371181259228605231e-01,5.272136856719298326e-01
2.371416134080789329e-01,5.282019907287572869e-01
2.371658923161795718e-01,5.289667505941595405e-01
2.371999860939255633e-01,5.298726968962514938e-01
2.372303382408463834e-01,5.306845189072170177e-01
2.372565105602331137e-01,5.317669482551709015e-01
2.372919778605148133e-01,5.329905640398145961e-01
2.373253469840208574e-01,5.341788832152858379e-01
2.373595547081358559e-01,5.350612984445960452e-01
2.373920112193178555e-01,5.361084311833776983e-01
2.374296272969006472e-01,5.374144057227568938e-01
2.374625390086032573e-01,5.384615384615384359e-01
2.375018506003950813e-01,5.395322022731016132e-01
2.375570810126470533e-01,5.405205073299291785e-01
2.375948747646466908e-01,5.411440807586417323e-01
2.376696509596459839e-01,5.417676541873543972e-01
2.424063234963874658e-01,5.426971315622278746e-01
2.424641656451848037e-01,5.433207049909405395e-01
2.425140543506698609e-01,5.442266512930324929e-01
2.425625360309635603e-01,5.452855495682048526e-01
2.426103350758623822e-01,5.463562133797680298e-01
2.426430907827359373e-01,5.474151116549403895e-01
2.426768807891155344e-01,5.485681342212391787e-01
2.427097975766062676e-01,5.496152669600207208e-01
2.427344598395297925e-01,5.505918064804574685e-01
2.427699244682268720e-01,5.516389392192390106e-01
2.427931853880038737e-01,5.523448714026872874e-01
2.428265183766914470e-01,5.534037696778596471e-01
2.428621366212185828e-01,5.542744193707791478e-01
2.428971602327278934e-01,5.554274419370779370e-01
2.429309904171467194e-01,5.565569334305950910e-01
2.429555329185761892e-01,5.574864108054685685e-01
2.429795088227049149e-01,5.584747158622961338e-01
2.430136417646777680e-01,5.596277384285949230e-01
2.430377519606641279e-01,5.607101677765489178e-01
2.430613277752879942e-01,5.616514106878132129e-01
2.430846017806376214e-01,5.628750264724569075e-01
2.431078593762103779e-01,5.641810010118361030e-01
2.431314019550667727e-01,5.657693484245946980e-01
2.431643430756713631e-01,5.669223709908934872e-01
2.431797720912032279e-01,5.682283455302726827e-01
2.432012338895017667e-01,5.693107748782266775e-01
2.432240472734770176e-01,5.703579076170082196e-01
2.432496085473245806e-01,5.715932889380427318e-01
2.432765164123740220e-01,5.728639668682494746e-01
2.433040849225687197e-01,5.741464103348471459e-01
2.433274157013176620e-01,5.752406052191919583e-01
2.433531726731297251e-01,5.764524554674447243e-01
2.433867395187594429e-01,5.782761136080193376e-01
2.434108398681922303e-01,5.794526672470997619e-01
2.434355234884166830e-01,5.809586559051227450e-01
2.434542388499938426e-01,5.819469609619503103e-01
2.434771197698759604e-01,5.834764806927548175e-01
2.434996244553844225e-01,5.848883450596512601e-01
2.435189516914326724e-01,5.864060992540649497e-01
2.435655091857991117e-01,5.868414241005247556e-01
2.436236522308210528e-01,5.872532178742029263e-01
2.964190536706812207e-01,5.876297150387086443e-01
2.965380626943736608e-01,5.880062122032143623e-01
2.965923275718218566e-01,5.885709579499729394e-01
2.966162863630228408e-01,5.899710567804786754e-01
2.966393691145063904e-01,5.914299832929382772e-01
2.966573819259921141e-01,5.927947855142715605e-01
2.966883579168577700e-01,5.943478363178577029e-01
2.967210414725629519e-01,5.961361978492599745e-01
2.967464806661179733e-01,5.975010000705932578e-01
2.967703297363100123e-01,5.987128503188460238e-01
2.968037455025307469e-01,5.997364519848460418e-01
2.968378780350411361e-01,6.008777090147540134e-01
2.968621195982845684e-01,6.021836835541332089e-01
2.968861725331517487e-01,6.034778925571216979e-01
2.969086944861576427e-01,6.046426806598113046e-01
2.969319023576189043e-01,6.057133444713744819e-01
2.969546479883011791e-01,6.065369320187307123e-01
2.969682415695484856e-01,6.075370026119490952e-01
2.969900546570647393e-01,6.083958867684777783e-01
2.970123497372567645e-01,6.092312398522248262e-01
2.970376354461667923e-01,6.104195590276960681e-01
2.970709083061939815e-01,6.114549262300867927e-01
2.971034053392684893e-01,6.122667482410523165e-01
2.971294424065290540e-01,6.134315363437419233e-01
2.971546733006613650e-01,6.141257029907993825e-01
2.971883627997101707e-01,6.150081182201097008e-01
2.972226638548430833e-01,6.157493470127303192e-01
2.972594049663263016e-01,6.167729486787302262e-01
2.973035109148181032e-01,6.177377226627761564e-01
2.973415830316555875e-01,6.187024966468220866e-01
2.973872474423033818e-01,6.196908017036496519e-01
2.974306336783305582e-01,6.207967621243852818e-01
2.974679668580298975e-01,6.221262677365461125e-01
2.975028436045024094e-01,6.229027931383391836e-01
2.975536032918207896e-01,6.238675671223851138e-01
2.976180994910687660e-01,6.245852648422242082e-01
3.023892042631581845e-01,6.253853213167988034e-01
3.024466267817599308e-01,6.258441772360402444e-01
3.025091370835980564e-01,6.266207026378332046e-01
3.025585292901594725e-01,6.274913523307527052e-01
3.026111201553838281e-01,6.287855613337411942e-01
3.026457499304330279e-01,6.298444596089135539e-01
3.026814959829859930e-01,6.308327646657411192e-01
3.027211370990740003e-01,6.317857731133962318e-01
3.027489661921856090e-01,6.325152363696261437e-01
3.027854286120024163e-01,6.331976374802926744e-01
3.028175056241089180e-01,6.338212109090053392e-01
3.028642590218388886e-01,6.348330470386145397e-01
3.028997016141316001e-01,6.356448690495799525e-01
3.029343921786076255e-01,6.364449255241546588e-01
3.029676762094091202e-01,6.373508718262466122e-01
3.030020683304801565e-01,6.383038802739017248e-01
3.030266621757371492e-01,6.393157164035108142e-01
3.030500395483215481e-01,6.399863519777866383e-01
3.030850359598236121e-01,6.411040779349130858e-01
3.031185150034676479e-01,6.424453490834647340e-01
3.031416835628353290e-01,6.436336682589359759e-01
3.031655132590549417e-01,6.450455326258324185e-01
3.031894924156319782e-01,6.461750241193495725e-01
3.032129487243473420e-01,6.470574393486598908e-01
3.032471820106563687e-01,6.483281172788667446e-01
3.032719271272921180e-01,6.494340776996023745e-01
3.032947731994062313e-01,6.504341482928206464e-01
3.033281878968718814e-01,6.517165917594183178e-01
3.033532517887738145e-01,6.527048968162458831e-01
3.033859282463235996e-01,6.537637950914182428e-01
3.034100685157803401e-01,6.547168035390733554e-01
3.034318905046995418e-01,6.554109701861308146e-01
3.034608913506009475e-01,6.566934136527283750e-01
3.034907499277317289e-01,6.581758712379697229e-01
3.035140059687979619e-01,6.591171141492340180e-01
3.035449589219685329e-01,6.598348118690731123e-01
3.035926917258913171e-01,6.602230745699696479e-01
3.564562114014535599e-01,6.606113372708661835e-01
3.565781347876839646e-01,6.610113655081535367e-01
3.566062372395162328e-01,6.614702214273948666e-01
3.566317871337532086e-01,6.628585547215097851e-01
3.566655706294574735e-01,6.637997976327740801e-01
3.566939379578470959e-01,6.650116478810268461e-01
3.567237760169172933e-01,6.661058427653716585e-01
3.567689657259720537e-01,6.673176930136245355e-01
3.568039893374830296e-01,6.683059980704519898e-01
3.568334241956405695e-01,6.693648963456243495e-01
3.568632469784904782e-01,6.704826223027507970e-01
3.568866412868143545e-01,6.714238652140150920e-01
3.569098098461886970e-01,6.726474809986586756e-01
3.569443547726480759e-01,6.738240346377390999e-01
3.569778486486541169e-01,6.748829329129114596e-01
3.570024840836627522e-01,6.760712520883827015e-01
3.570264321198202140e-01,6.770713226816010843e-01
3.570604054820836204e-01,6.781302209567734440e-01
3.570866454603355278e-01,6.788832152857848801e-01
3.571177238655814934e-01,6.798715203426124454e-01
3.571527519654837945e-01,6.806480457444055165e-01
3.571892490640821149e-01,6.814245711461985877e-01
3.572259917455977707e-01,6.821422688660375711e-01
3.572598737199889074e-01,6.830482151681295244e-01
3.573025465947027302e-01,6.838953337882673900e-01
3.573394372073956937e-01,6.847071557992329138e-01
3.573894896221452289e-01,6.857660540744052735e-01
3.574311024319931640e-01,6.865896416217615039e-01
3.574790027260627001e-01,6.876603054333246812e-01
3.575255245656183689e-01,6.884603619078993875e-01
3.575836768650642039e-01,6.891309974821752116e-01
3.576622988328520547e-01,6.898369296656234884e-01
3.624480990463119223e-01,6.906134550674165595e-01
3.625144649567574318e-01,6.913546838600371780e-01
3.625745226119531095e-01,6.920253194343130021e-01
3.626232327434431024e-01,6.929430312727957730e-01
3.626630111688833313e-01,6.938489775748876154e-01
3.626934826992755934e-01,6.946019719038990514e-01
3.627574234039665502e-01,6.955079182059910048e-01
3.628036384101301914e-01,6.964962232628185701e-01
3.628517178185713954e-01,6.973315763465656181e-01
3.628967785396425283e-01,6.980845706755770541e-01
3.629244742043541416e-01,6.988022683954161485e-01
3.629679577574840277e-01,6.995434971880367669e-01
3.630034942337956316e-01,7.004847400993011730e-01
3.630385282969728067e-01,7.013083276466574034e-01
3.630732884012644046e-01,7.021083841212321097e-01
3.631074940038614418e-01,7.030731581052780399e-01
3.631315884834462882e-01,7.041673529896228523e-01
3.631662976117744357e-01,7.056380450384732717e-01
3.631947025297921350e-01,7.065086947313927723e-01
3.632347243616873556e-01,7.074146410334847257e-01
3.632633659789719083e-01,7.084264771630938151e-01
3.633048723226173227e-01,7.094383132927030156e-01
3.633312233154917248e-01,7.104266183495305809e-01
3.633621634032035974e-01,7.111796126785420169e-01
3.633942641104559446e-01,7.121326211261971295e-01
3.634210412096605669e-01,7.130620985010707180e-01
3.634558513343866260e-01,7.139445137303809252e-01
3.634904871691468919e-01,7.148622255688636962e-01
3.635175881150110033e-01,7.158387650893004439e-01
3.635434273350313106e-01,7.168153046097371917e-01
3.635782078620064528e-01,7.172153328470245448e-01
4.165014306209058326e-01,7.176153610843117869e-01
4.166086112857192436e-01,7.180036237852083225e-01
4.166431378605583991e-01,7.190507565239899757e-01
4.166769697473871048e-01,7.199331717533001829e-01
4.167009234447127675e-01,7.208391180553921362e-01
4.167344647832327276e-01,7.219686095489092903e-01
4.167815047615519575e-01,7.228157281690472669e-01
4.168169383820297114e-01,7.236628467891851324e-01
4.168516984863246400e-01,7.244746688001505452e-01
4.168864585906162379e-01,7.253806151022424986e-01
4.169218628795334780e-01,7.263689201590700639e-01
4.169664571293230093e-01,7.274748805798055828e-01
4.169909921643899509e-01,7.282867025907711067e-01
4.170165774345691023e-01,7.290514624561733603e-01
4.170608742357462262e-01,7.298515189307480666e-01
4.170957094395327802e-01,7.306633409417134795e-01
4.171407676102439899e-01,7.316281149257595207e-01
4.171755349826999915e-01,7.323222815728168689e-01
4.172124793927911579e-01,7.330517448290467808e-01
4.172468622819452966e-01,7.337929736216673993e-01
4.173015959841974709e-01,7.345459679506788353e-01
4.173483318551624022e-01,7.352401345977362945e-01
4.173939610074522966e-01,7.360166599995293657e-01
4.174431554653396104e-01,7.366519989646328481e-01
4.174981523038345799e-01,7.373932277572534666e-01
4.175474139825008368e-01,7.382285808410005146e-01
4.176248395688048065e-01,7.390051062427935857e-01
4.224249018747749940e-01,7.398639903993222688e-01
4.225040321581807756e-01,7.404169706096901393e-01
4.225749913656140500e-01,7.410405440384026932e-01
4.226334625005379042e-01,7.418170694401957643e-01
4.226782870501016864e-01,7.426406569875521058e-01
4.227234484361691580e-01,7.433465891710002715e-01
4.227683662155951039e-01,7.440172247452760956e-01
4.228172622442361028e-01,7.446760947831612132e-01
4.228651965291641002e-01,7.454643857213449909e-01
4.229115433348890063e-01,7.461232557592301085e-01
4.229469188100848376e-01,7.467703602607242974e-01
4.229919627910716518e-01,7.473115749347012393e-01
4.230267782733154736e-01,7.479351483634139042e-01
4.230517407635037141e-01,7.486293150104713634e-01
4.230859882999005173e-01,7.494176059486552521e-01
4.231225603033861304e-01,7.503000211779654594e-01
4.231657896295282217e-01,7.510059533614137361e-01
4.232007638385504311e-01,7.516412923265172186e-01
4.232257315766541073e-01,7.523001623644022251e-01
4.232598251621721985e-01,7.531002188389768204e-01
4.233031866896108664e-01,7.539355719227239794e-01
4.233300555072616600e-01,7.546532696425629627e-01
4.233642997752429249e-01,7.553356707532296044e-01
4.234097714964346615e-01,7.562180859825399226e-01
4.234452511485942150e-01,7.569593147751606521e-01
4.234800594145271546e-01,7.577476057133444298e-01
4.235142070871233955e-01,7.587241452337811776e-01
4.235424001803334004e-01,7.595242017083558839e-01
4.235870499628413555e-01,7.600654163823328258e-01
4.765364996768617356e-01,7.604301480104478372e-01
4.766411363193956419e-01,7.610301903663787559e-01
4.766779072344984325e-01,7.618537779137350974e-01
4.767138145988736309e-01,7.628891451161258219e-01
4.767601517176123238e-01,7.635950772995740987e-01
4.767940555377603307e-01,7.643127750194130821e-01
4.768300151726934111e-01,7.651598936395510586e-01
4.768759945144573908e-01,7.660187777960797417e-01
4.769210314681970875e-01,7.669011930253900600e-01
4.769573371470936518e-01,7.677953737910910847e-01
4.770030913779410575e-01,7.685130715109301791e-01
4.770381744300411508e-01,7.692072381579876383e-01
4.770734888553784803e-01,7.698072805139186681e-01
4.771193959768293968e-01,7.706426335976657160e-01
4.771635167741949957e-01,7.714309245358496048e-01
4.772073752776689881e-01,7.722074499376426759e-01
4.772705919553865694e-01,7.728780855119185000e-01
4.773312678797048125e-01,7.735134244770218714e-01
4.773874454097293274e-01,7.741605289785161714e-01
4.774450488537207438e-01,7.747488057980563836e-01
4.775032011531649134e-01,7.754665035178953669e-01
4.775579334339175031e-01,7.760665458738263967e-01
4.776301978763458633e-01,7.766312916205849737e-01
4.824461466059842829e-01,7.772783961220791626e-01
4.825296509413190549e-01,7.778313763324470331e-01
4.826089730444299564e-01,7.784431842247687694e-01
4.826697852797889876e-01,7.791491164082170462e-01
4.827342622968311403e-01,7.799491728827917525e-01
4.827868348729902337e-01,7.805256841659411471e-01
4.828430854463844346e-01,7.812786784949525831e-01
4.829113650015426362e-01,7.819375485328375897e-01
4.829693256285538805e-01,7.827258394710214784e-01
4.830162924014314019e-01,7.834553027272513903e-01
4.830734629711197492e-01,7.841612349106995561e-01
4.831090828196538123e-01,7.848906981669294680e-01
4.831662583831908275e-01,7.855966303503776338e-01
4.832132663257659999e-01,7.863731557521707050e-01
4.832487576686206321e-01,7.869614325717109171e-01
4.832943732357841693e-01,7.876673647551591939e-01
4.833300615575453207e-01,7.883027037202625653e-01
4.833769811517385495e-01,7.891027601948372716e-01
4.834114747767681575e-01,7.897263336235499365e-01
4.834681737572521509e-01,7.905381556345153493e-01
4.835137867737293593e-01,7.911617290632280142e-01
4.835482687663539281e-01,7.918441301738946558e-01
4.836313414265180910e-01,7.924441725298256856e-01
5.366314696366381032e-01,7.928559663035037453e-01
5.366788354721785392e-01,7.937972092147681513e-01
5.367135955764734678e-01,7.943972515706990700e-01
5.367797530026341413e-01,7.953149634091818410e-01
5.368410492922148780e-01,7.962679718568369536e-01
5.368983335103905130e-01,7.969974351130667545e-01
5.369453296050996638e-01,7.978327881968139135e-01
5.369916764108229046e-01,7.984798926983081024e-01
5.370390735474483979e-01,7.990917005906299497e-01
5.370959567237043597e-01,7.997741017012965914e-01
5.371419247599984459e-01,8.003506129844459860e-01
5.371946549173806096e-01,8.009624208767677223e-01
5.372490280109165628e-01,8.016095253782620222e-01
5.373149796828269320e-01,8.021978021978022344e-01
5.373856242594871047e-01,8.027390168717791763e-01
5.374576822865806403e-01,8.033625903004918412e-01
5.375282966727290557e-01,8.039861637292043950e-01
5.376252722147473184e-01,8.044450196484457249e-01
5.424693591356177791e-01,8.049979998588135954e-01
5.425447941589423007e-01,8.054921523872273781e-01
5.426088953819951932e-01,8.060216015248135024e-01
5.426712670834804575e-01,8.066098783443537146e-01
5.427368036078411562e-01,8.074099348189284209e-01
5.427844459072617145e-01,8.080923359295950625e-01
5.428536814557594070e-01,8.086570816763536396e-01
5.429124438406007780e-01,8.091629997411582398e-01
5.429785116909613407e-01,8.097865731698707936e-01
5.430360765710356974e-01,8.105630985716638648e-01
5.430862813636838649e-01,8.111984375367673472e-01
5.431442148708387485e-01,8.118455420382615362e-01
5.431921712499965249e-01,8.125867708308821546e-01
5.432484951837202036e-01,8.132809374779396139e-01
5.433029222432628202e-01,8.138339176883073733e-01
5.433524612381623875e-01,8.143986634350659504e-01
5.433991223023282302e-01,8.149751747182154560e-01
5.434461886559160959e-01,8.154928583194107627e-01
5.435042529629152686e-01,8.163399769395486283e-01
5.435558069028123551e-01,8.170341435866060875e-01
5.436451052893609415e-01,8.176459514789279348e-01
5.966650668734674312e-01,8.181165729345600823e-01
5.967195047775886163e-01,8.187636774360542713e-01
5.967707412725253846e-01,8.193872508647669362e-01
5.968415180458774838e-01,8.201284796573875546e-01
5.969001005811502836e-01,8.207520530861002195e-01
5.969683370089617913e-01,8.214462197331576787e-01
5.970279142805812178e-01,8.220344965526978909e-01
5.971087030242661076e-01,8.226345389086288096e-01
5.971653521195341430e-01,8.231757535826058625e-01
5.972161696734407110e-01,8.237287337929736220e-01
5.972663892259205687e-01,8.242228863213874046e-01
5.973444888897100347e-01,8.247876320681459816e-01
5.974627522589692763e-01,8.253876744240770114e-01
5.975622909599342947e-01,8.259406546344447708e-01
5.976785955588242993e-01,8.264818693084218237e-01
6.025421751500742440e-01,8.270936772007435600e-01
6.026337229887307467e-01,8.277172506294562249e-01
6.027015056228163248e-01,8.283996517401228665e-01
6.027598783086646206e-01,8.290820528507895082e-01
6.028421974007691642e-01,8.296115019883756325e-01
6.029148011491125558e-01,8.301644821987433920e-01
6.029940565058966584e-01,8.307880556274560568e-01
6.030622156439802151e-01,8.313763324469962690e-01
6.031216507868675247e-01,8.320234369484904580e-01
6.031798486329331688e-01,8.326587759135939404e-01
6.032397975071779328e-01,8.332588182695248591e-01
6.033209542091233502e-01,8.338823916982375239e-01
6.033764176531275503e-01,8.345530272725133480e-01
6.034445785248843119e-01,8.351295385556627426e-01
6.035270447717322462e-01,8.357531119843754075e-01
6.035903240266382586e-01,8.363413888039156197e-01
6.566688837411194246e-01,8.368826034778925615e-01
6.567391500544073057e-01,8.375650045885592032e-01
6.567956399938168488e-01,8.382709367720074800e-01
6.568531901169405440e-01,8.388356825187660570e-01
6.569333696993207017e-01,8.394357248746970868e-01
6.570042006195797590e-01,8.399651740122832111e-01
6.570859108581483810e-01,8.405887474409958759e-01
6.571438392081901947e-01,8.412593830152717000e-01
6.572074973563396538e-01,8.417770666164670068e-01
6.572706947524992183e-01,8.422476880720991543e-01
6.573506918336868843e-01,8.426830129185589602e-01
6.574544733796489071e-01,8.431771654469727428e-01
6.575511292537083996e-01,8.436595524389957079e-01
6.576757423358564614e-01,8.441184083582370379e-01
6.625400647661316977e-01,8.447537473233405203e-01
6.626447169509147583e-01,8.452478998517541919e-01
6.627122306842769817e-01,8.458361766712944041e-01
6.627865460866122493e-01,8.465656399275243160e-01
6.628656493410106654e-01,8.470950890651104404e-01
6.629594361076884823e-01,8.476363037390874933e-01
6.630519861715861163e-01,8.481069251947196408e-01
6.631217350785445497e-01,8.486834364778690354e-01
6.631812990188779011e-01,8.492364166882367948e-01
6.632610020390783401e-01,8.497541002894322126e-01
6.633314678185331381e-01,8.504247358637080367e-01
6.634104175034993833e-01,8.510130126832482489e-01
6.635157695370963449e-01,8.515071652116620315e-01
6.635899938552780597e-01,8.521778007859378556e-01
7.166911355366523129e-01,8.526366567051791856e-01
7.167388581728917352e-01,8.531896369155469451e-01
7.168152731571553193e-01,8.538014448078687924e-01
7.169001981568112747e-01,8.543191284090642101e-01
7.169933359326996491e-01,8.547897498646963577e-01
7.170759329618259237e-01,8.552721368567193228e-01
7.171813612822464101e-01,8.558721792126503525e-01
7.172492060502566602e-01,8.563428006682825000e-01
7.173306192694794969e-01,8.568957808786502595e-01
7.174707165680965781e-01,8.574487610890180189e-01
7.176154668755052590e-01,8.579076170082594599e-01
7.225436432330961667e-01,8.583900040002824250e-01
7.226372364074767907e-01,8.588723909923053901e-01
7.227169131788674372e-01,8.594371367390639671e-01
7.227996756444932114e-01,8.600489446313857034e-01
7.229023004017670617e-01,8.605783937689719387e-01
7.229946532354142308e-01,8.611196084429488806e-01
7.230651538199062145e-01,8.615431677530178689e-01
7.231339202938147359e-01,8.619784925994775637e-01
7.232044482284372133e-01,8.624491140551098223e-01
7.233081285910625269e-01,8.630256253382592169e-01
7.233998189915347155e-01,8.635315434030637061e-01
7.235279822790574578e-01,8.640374614678683063e-01
7.766199664867057262e-01,8.644963173871096362e-01
7.767727281593739264e-01,8.650375320610866892e-01
7.768895150093479973e-01,8.657081676353625133e-01
7.770170656061392567e-01,8.662258512365578200e-01
7.771109048022145638e-01,8.667788314469256905e-01
7.771915225044734310e-01,8.672847495117302907e-01
7.772948056626860502e-01,8.677671365037532558e-01
7.774493701574491933e-01,8.683318822505118328e-01
7.776107215681365981e-01,8.687672070969715277e-01
7.825667548139220164e-01,8.692966562345577630e-01
7.826942085296684226e-01,8.698261053721438874e-01
7.828202496711039737e-01,8.703202579005576700e-01
7.829607026625862165e-01,8.708614725745347229e-01
7.830410071563076446e-01,8.712850318846036002e-01
7.831345031840575288e-01,8.717791844130173828e-01
7.832271967955073411e-01,8.723203990869943247e-01
7.833365017121851626e-01,8.727557239334541306e-01
7.834589666949665077e-01,8.732381109254770957e-01
7.835875241212808540e-01,8.736852013083276081e-01
8.367275940779017596e-01,8.741440572275690490e-01
8.368427629782881905e-01,8.746617408287643558e-01
8.369826429801330292e-01,8.750970656752241617e-01
8.371214738948790091e-01,8.755323905216838565e-01
8.372414776113096258e-01,8.760383085864884567e-01
8.373780786163587120e-01,8.766030543332470337e-01
8.375501818478348071e-01,8.770972068616608164e-01
8.425817821369263605e-01,8.775678283172929639e-01
8.427220510653837815e-01,8.780266842365342939e-01
8.428554275814653662e-01,8.785443678377297116e-01
8.430075503499756540e-01,8.790267548297526767e-01
8.431009140126000112e-01,8.795091418217756418e-01
8.431943822751863937e-01,8.799797632774077893e-01
8.433210520585621151e-01,8.804386191966492303e-01
8.434981495595827994e-01,8.808739440431089252e-01
8.967163014945433996e-01,8.813210344259594375e-01
8.969023498230432878e-01,8.818622490999364905e-01
8.970640091413850659e-01,8.823328705555686380e-01
8.971682894542648556e-01,8.827211332564651736e-01
8.973189165728728822e-01,8.832035202484881387e-01
8.976367163289405982e-01,8.836623761677294686e-01
9.026256258284037770e-01,8.841329976233616161e-01
9.028110130513050668e-01,8.846742122973386691e-01
9.029848135727747138e-01,8.850742405346260222e-01
9.031358072664064096e-01,8.855095653810857170e-01
9.032976545114190792e-01,8.859095936183730702e-01
9.034366949285954629e-01,8.864390427559591945e-01
9.566850569499318890e-01,8.868508365296373652e-01
9.568305654072450928e-01,8.873567545944419654e-01
9.569958427409575030e-01,8.878391415864649305e-01
9.571571715064958186e-01,8.882862319693154429e-01
9.572990074352294432e-01,8.887333223521660663e-01
9.575208236414539664e-01,8.891921782714073963e-01
9.625797477763414767e-01,8.896863307998211789e-01
9.627372483933199776e-01,8.902393110101889384e-01
9.629047810964386223e-01,8.906746358566487443e-01
9.631246014828953594e-01,8.911570228486717093e-01
9.632401897579234706e-01,8.916041132315222217e-01
9.633799351866456639e-01,8.920747346871543693e-01
9.636341376065893360e-01,8.924982939972233575e-01
1.016856386022944037e+00,8.929571499164646875e-01
1.017053359947278635e+00,8.933807092265336758e-01
1.017192988848897972e+00,8.938042685366025530e-01
1.017342470257440734e+00,8.942042967738899062e-01
1.022557043127140908e+00,8.946866837659128713e-01
1.022765603752903818e+00,8.951926018307174715e-01
1.022986373719160236e+00,8.955926300680048247e-01
1.023205674458395054e+00,8.960161893780737019e-01
1.023370943466060945e+00,8.964515142245335078e-01
1.023576672853093728e+00,8.968868390709932026e-01
1.076822094672315044e+00,8.973692260630161677e-01
1.077041621783164649e+00,8.978869096642115855e-01
1.077273976028132463e+00,8.983692966562345505e-01
1.077691097279660060e+00,8.987810904299127213e-01
1.082708138999408209e+00,8.993340706402804807e-01
1.082986219833760977e+00,8.998282231686942634e-01
1.083184580294512811e+00,9.002517824787632517e-01
1.083414927786719995e+00,9.006753417888321289e-01
1.136740723917217810e+00,9.010871355625102996e-01
1.137031508588000062e+00,9.015459914817516296e-01
1.137309204886091774e+00,9.019930818646022530e-01
1.142626308871459440e+00,9.023813445654987886e-01
1.142890392695594670e+00,9.028049038755676658e-01
1.143130812701395049e+00,9.032402287220274717e-01
1.143311116227497815e+00,9.036755535684871665e-01
1.143571081082300767e+00,9.041108784149469724e-01
1.196892552388223452e+00,9.045109066522343255e-01
1.197203194089768719e+00,9.048874038167400435e-01
1.197629918880689814e+00,9.053344941995905559e-01
1.202811728021313531e+00,9.057933501188318859e-01
1.203126476497544228e+00,9.061580817469468974e-01
1.203370577981158762e+00,9.065816410570157746e-01
1.203740929701763163e+00,9.070287314398663980e-01
1.257115777114237165e+00,9.074287596771536402e-01
1.257402836004865021e+00,9.078523189872226284e-01
1.262691378442116097e+00,9.083347059792455935e-01
1.263009257999064827e+00,9.087582652893145818e-01
1.263360435994601572e+00,9.091465279902111174e-01
1.263698221109570419e+00,9.095700873002799947e-01
1.316964675842365873e+00,9.099818810739581654e-01
1.317391170522355104e+00,9.103466127020730658e-01
1.322744774118351785e+00,9.108172341577052133e-01
1.323058008360577631e+00,9.112172623949925665e-01
1.323547697342979390e+00,9.116408217050615548e-01
1.377013054467020492e+00,9.120173188695672728e-01
1.377395134381271369e+00,9.124761747888086028e-01
1.382814763080602471e+00,9.129938583900040205e-01
1.383139190720678702e+00,9.134056521636821913e-01
1.383385835124141261e+00,9.138292114737510685e-01
1.436813100165579282e+00,9.142057086382567865e-01
1.437195681640086597e+00,9.146175024119349573e-01
1.442626346413898863e+00,9.150645927947854696e-01
1.443046965862891273e+00,9.155234487140269106e-01
1.443367325095757936e+00,9.159352424877049703e-01
1.496894896156536481e+00,9.163352707249923235e-01
1.497279134016670898e+00,9.167470644986704942e-01
1.502731886002086181e+00,9.172176859543026417e-01
1.503141245781969726e+00,9.177118384827164244e-01
1.503626014103146558e+00,9.181118667200037775e-01
1.557115512237393640e+00,9.185118949572911307e-01
1.557492083813801775e+00,9.189472198037508255e-01
1.562930820748598570e+00,9.194884344777278784e-01
1.563374812077286125e+00,9.199237593241875732e-01
1.616812731131286318e+00,9.203237875614749264e-01
1.617291128734854588e+00,9.206767536531990093e-01
1.622771643447347145e+00,9.210650163540955448e-01
1.623141065735327349e+00,9.214532790549920804e-01
1.623490163855682011e+00,9.218533072922794336e-01
1.677058516237560637e+00,9.222533355295667867e-01
1.677626264607692708e+00,9.226298326940725048e-01
1.683035557677461824e+00,9.231004541497046523e-01
1.683420849850010281e+00,9.235357789961644581e-01
1.737025264979716876e+00,9.239475727698426288e-01
1.737447146703454237e+00,9.243005388615667117e-01
1.742887095811163078e+00,9.247123326352448824e-01
1.743406684078124824e+00,9.251241264089229421e-01
1.796932000029137777e+00,9.254888580370379536e-01
1.802679003939060998e+00,9.259124173471068309e-01
1.803236234868693000e+00,9.263242111207850016e-01
1.803755784947986829e+00,9.266889427488999020e-01
1.857304634209393512e+00,9.270654399134056201e-01
1.862872240920810274e+00,9.275007647598654259e-01
1.863410391901376695e+00,9.279007929971527791e-01
1.863796285286259957e+00,9.283008212344401322e-01
1.917437378562989458e+00,9.286890839353365568e-01
1.923154339911714139e+00,9.291479398545779977e-01
1.923676397769475965e+00,9.295597336282560574e-01
1.977361559440184546e+00,9.299244652563710689e-01
1.983027499460625176e+00,9.304068522483940340e-01
1.983458084997988813e+00,9.307951149492905696e-01
2.037270573170097965e+00,9.311833776501871052e-01
2.037652250532528519e+00,9.315951714238651649e-01
2.043376081039588676e+00,9.320775584158881300e-01
2.097050639106483594e+00,9.324540555803939590e-01
2.097606372480465886e+00,9.328187872085088594e-01
2.103040748167533280e+00,9.332305809821870302e-01
2.103480106003867700e+00,9.336776713650375426e-01
2.157366755194321417e+00,9.340306374567616254e-01
2.163027900910565293e+00,9.344894933760030664e-01
2.163482752178753632e+00,9.349601148316352139e-01
2.217120668527678973e+00,9.353366119961409320e-01
2.222804150225390352e+00,9.357954679153822619e-01
2.223203686779103183e+00,9.362307927618420678e-01
2.223912730763521139e+00,9.366072899263477858e-01
2.277435850543805262e+00,9.370073181636350279e-01
2.282889558808679276e+00,9.373955808645315635e-01
2.283366682552206761e+00,9.378309057109913693e-01
2.337018252095717230e+00,9.382309339482787225e-01
2.342788082065001554e+00,9.386662587947384173e-01
2.343320491300741715e+00,9.390427559592441353e-01
2.343910599366848757e+00,9.394427841965314885e-01
2.397471679430799085e+00,9.399016401157729295e-01
2.403263648455510992e+00,9.402781372802786475e-01
2.457054327897203461e+00,9.406663999811751831e-01
2.457693614793865056e+00,9.411370214368073306e-01
2.463262817211833600e+00,9.416194084288302957e-01
2.463701971643834643e+00,9.420194366661176488e-01
2.517413224724773801e+00,9.424665270489681612e-01
2.523113389984279031e+00,9.430195072593359207e-01
2.523508905182390016e+00,9.434195354966232738e-01
2.577383395634101237e+00,9.438077981975198094e-01
2.583079045585332523e+00,9.442901851895427745e-01
2.583452470335354523e+00,9.447137444996117628e-01
2.637035511984653802e+00,9.450902416641174808e-01
2.637695021054851097e+00,9.455373320469679932e-01
2.643451610828382314e+00,9.460785467209450461e-01
2.697078071751249695e+00,9.465609337129680112e-01
2.697613588717777677e+00,9.469138998046920941e-01
2.703070202846441283e+00,9.474315834058875119e-01
2.703521862341379034e+00,9.478433771795655716e-01
2.756976564373355032e+00,9.482316398804621072e-01
2.757525429136336026e+00,9.486551991905310954e-01
2.763103625249183626e+00,9.491611172553356957e-01
2.763523065637861542e+00,9.495729110290138664e-01
2.817125961500972497e+00,9.499611737299104020e-01
2.817577237420119118e+00,9.503847330399792792e-01
2.823126712904008073e+00,9.508906511047838794e-01
2.823572014648219941e+00,9.512789138056804150e-01
2.877263086566153483e+00,9.516907075793585857e-01
2.877593173644532598e+00,9.520789702802551213e-01
2.883312539926285112e+00,9.525378261994964513e-01
2.883615558519988298e+00,9.529849165823469637e-01
2.937381201003109510e+00,9.534437725015882936e-01
2.943011713088070191e+00,9.539614561027837114e-01
2.943371909197787240e+00,9.543732498764618821e-01
2.943605543448752915e+00,9.547497470409676001e-01
2.997208866389973192e+00,9.551733063510365884e-01
2.997656212455460434e+00,9.555968656611054657e-01
3.003244540681007102e+00,9.560439560439560891e-01
3.003667257243817446e+00,9.564792808904157839e-01
3.057196751287535541e+00,9.568675435913123195e-01
3.062932168496022012e+00,9.572675718285996727e-01
3.063222944372588685e+00,9.577028966750593675e-01
3.063578330307605846e+00,9.581382215215191733e-01
3.117107622047252224e+00,9.585147186860248913e-01
3.117572722384798656e+00,9.588912158505306094e-01
3.123164371278310814e+00,9.593618373061627569e-01
3.123512701559996163e+00,9.597971621526225627e-01
3.123824813259894473e+00,9.601854248535190983e-01
3.177253884670824924e+00,9.606207496999787931e-01
3.183059868802011749e+00,9.610913711556109407e-01
3.183408868196293984e+00,9.614913993928982938e-01
3.183778935207830507e+00,9.619502553121397348e-01
3.237385752037122977e+00,9.623502835494269769e-01
3.243176895487065892e+00,9.628444360778407596e-01
3.243468576300246653e+00,9.632326987787372952e-01
3.244209075002966181e+00,9.637268513071510778e-01
3.297674046143492355e+00,9.641386450808292485e-01
3.303236279173079382e+00,9.646327976092430312e-01
3.303693033935345191e+00,9.650563569193119084e-01
3.304104300355231949e+00,9.654210885474269199e-01
3.357619249955077212e+00,9.658093512483234555e-01
3.363236613634731142e+00,9.662564416311739679e-01
3.363632449276555469e+00,9.666800009412429562e-01
3.417245910615230642e+00,9.670447325693578566e-01
3.423073131840943972e+00,9.675153540249900042e-01
3.423457704625991305e+00,9.679153822622773573e-01
3.423850330431067235e+00,9.683389415723462346e-01
3.483073729091632931e+00,9.687625008824152228e-01
3.483399313666513564e+00,9.691860601924842111e-01
3.483692220835055142e+00,9.695625573569899291e-01
3.537360052321281145e+00,9.699861166670588064e-01
3.543179239255377588e+00,9.704096759771277947e-01
3.543676282988837301e+00,9.708097042144151478e-01
3.597502224307706609e+00,9.712332635244841361e-01
3.603353508530507732e+00,9.716803539073346485e-01
3.603804600396904867e+00,9.720921476810128192e-01
3.657333807803089254e+00,9.724921759183000614e-01
3.663272811701653975e+00,9.729157352283690496e-01
3.663666818222818478e+00,9.733157634656564028e-01
3.717398881502148811e+00,9.736804950937713032e-01
3.723377619440696229e+00,9.741040544038402915e-01
3.777164013226084194e+00,9.745511447866908039e-01
3.783366773373230796e+00,9.749629385603689746e-01
3.837704396128094775e+00,9.753276701884838751e-01
3.843694363807005132e+00,9.757747605713344985e-01
3.903100944867331279e+00,9.761747888086217406e-01
3.903566454092750160e+00,9.765748170459090938e-01
3.963172056511278463e+00,9.769748452831964469e-01
3.964309253463636828e+00,9.773866390568746176e-01
4.023357020367345882e+00,9.778925571216792179e-01
4.083171886960505148e+00,9.783161164317480951e-01
4.084226261167152039e+00,9.787043791326446307e-01
4.143928548065494155e+00,9.791279384427136190e-01
4.203844837527243250e+00,9.795397322163917897e-01
4.263544052043691579e+00,9.799985881356331197e-01
4.323905881100635895e+00,9.804103819093112904e-01
4.437508258705998188e+00,9.808339412193801676e-01
4.443944179373088943e+00,9.812692660658399735e-01
4.503581702786741303e+00,9.816810598395180332e-01
4.563268685815796921e+00,9.820693225404145688e-01
4.623477344357079133e+00,9.824811163140927395e-01
4.683697960437934071e+00,9.828576134785984575e-01
4.743876226295117959e+00,9.832576417158858106e-01
4.803746020021412377e+00,9.836341388803915287e-01
4.863641433191763674e+00,9.840694637268513345e-01
4.923829967724103085e+00,9.845165541097018469e-01
5.037605659235832256e+00,9.849165823469892000e-01
5.043974522732384891e+00,9.853048450478857356e-01
5.104037256055078409e+00,9.856578111396098185e-01
5.217715177462324938e+00,9.860460738405063541e-01
5.224096127069558726e+00,9.864461020777937073e-01
5.283853275093163049e+00,9.868578958514718780e-01
5.343820110696041681e+00,9.872579240887592311e-01
5.403912146107645142e+00,9.877050144716097435e-01
5.463795963201064865e+00,9.881050427088970967e-01
5.524063710733576826e+00,9.885521330917476091e-01
5.584460700117549692e+00,9.889168647198626205e-01
5.703462608520132093e+00,9.893286584935406802e-01
5.763486894428862861e+00,9.896933901216556917e-01
5.824571017258385552e+00,9.901522460408970217e-01
5.937737273884827083e+00,9.905875708873567165e-01
6.004124204006494381e+00,9.910464268065981575e-01
6.123581018177340241e+00,9.915758759441842818e-01
6.184361372607539487e+00,9.919759041814716349e-01
6.304049258197331085e+00,9.924818222462762352e-01
6.423708655598486139e+00,9.930112713838623595e-01
6.543631384891441805e+00,9.933877685483680775e-01
6.663801299371699294e+00,9.938348589312187009e-01
6.903716733138542061e+00,9.942701837776783957e-01
7.024302426716556802e+00,9.947408052333105433e-01
7.203764770167896181e+00,9.952231922253335084e-01
7.444542091659177352e+00,9.956702826081841318e-01
7.744223300572659063e+00,9.960703108454714849e-01
7.924627035847331413e+00,9.964350424735863854e-01
8.164037989088985370e+00,9.968233051744829210e-01
8.524172115360832080e+00,9.972350989481610917e-01
8.764528111233488517e+00,9.976351271854483338e-01
9.185348610110999346e+00,9.979998588135633453e-01
9.784920320050430220e+00,9.983763559780690633e-01
1.032491244683550491e+01,9.987763842153564164e-01
1.128495454028962541e+01,9.991411158434713169e-01
1.212507696985520589e+01,9.995764406899310117e-01
1.476528298223924018e+01,9.999529378544367297e-01


==> csv/cdf_plot_diff2_filt.csv <==
qe, pe
2.079042036167710883e-03,7.846376213091059730e-04
2.650632731852620161e-03,1.872806111914102761e-02
2.907005132852802376e-03,3.931447449927730903e-02
3.083334660854974985e-03,6.308073508156102072e-02
3.223124358888718177e-03,7.522196985339665853e-02
3.314681068359304206e-03,8.920090852777204371e-02
3.372739315272710314e-03,1.019615940532727638e-01
3.433759616284781657e-03,1.131323559776997723e-01
3.505821048163104692e-03,1.236217220730951860e-01
3.579183147944808852e-03,1.347305389221556959e-01
3.664261886199282614e-03,1.536237869089407404e-01
3.743437454634124251e-03,1.659302085484203881e-01
3.838051763361827184e-03,1.771835639066694223e-01
3.977617282030498913e-03,1.855874457980590531e-01
5.584914102580107453e-02,1.919884369192649265e-01
5.613059983428092536e-02,2.008465826966756018e-01
5.623002973624613432e-02,2.138550485236423715e-01
5.630353362765627701e-02,2.308486475325211562e-01
5.639535422069852366e-02,2.483997522196985386e-01
5.646394406574217761e-02,2.669213297542845087e-01
5.653975111858056124e-02,2.797852570720627541e-01
5.659222139119735040e-02,2.882717323972744383e-01
5.665121187391264357e-02,2.993599008878793932e-01
5.675188369266725985e-02,3.107990914722279507e-01
5.687271323882248097e-02,3.249019202973363885e-01
5.704695153868399871e-02,3.428246954367127897e-01
5.731949050262752365e-02,3.562048317158785782e-01
5.750044433940892930e-02,3.739004749122444848e-01
6.258376312332558644e-02,3.871980177575882753e-01
6.275988236329244074e-02,4.042535618418335863e-01
6.303618452866310840e-02,4.196159405327276604e-01
6.323373660279907327e-02,4.348544290728886819e-01
6.331890972005149720e-02,4.458600041296716943e-01
6.338795709239786191e-02,4.539954573611397759e-01
6.347498951697505554e-02,4.628329547800950072e-01
6.358345349151695025e-02,4.733429692339459205e-01
6.370662678166105763e-02,4.832128845756762381e-01
6.383852051702443298e-02,4.905224034689242285e-01
6.408276017469294317e-02,4.949205038199462892e-01
1.160366050882011280e-01,5.020235391286392845e-01
1.162094075835173879e-01,5.091678711542432234e-01
1.163081043329339259e-01,5.199256659095602418e-01
1.163962511425853386e-01,5.309725376832541421e-01
1.164719100979860755e-01,5.380549246334915825e-01
1.165431206909650630e-01,5.460664877142267226e-01
1.166072195524570088e-01,5.547181499070823474e-01
1.167103143008385580e-01,5.618624819326863973e-01
1.168709457645455974e-01,5.700598802395209219e-01
1.171036564694816207e-01,5.800949824488953466e-01
1.174184336561379105e-01,5.938261408218046267e-01
1.225247473032331502e-01,6.077431344208135133e-01
1.226986382706118928e-01,6.207722486062358103e-01
1.230265318187251378e-01,6.327689448688829099e-01
1.233031474152435081e-01,6.447656411315300096e-01
1.234060174473461391e-01,6.519306215155895590e-01
1.235133363937956918e-01,6.592194920503819944e-01
1.236958664443166267e-01,6.667354945281850354e-01
1.238860054591695015e-01,6.749535411934751705e-01
1.760147475529127981e-01,6.790419161676646276e-01
1.762712682025446842e-01,6.854635556473260838e-01
1.763986952790785878e-01,6.923394590130084181e-01
1.765139546513916358e-01,7.005162089613875542e-01
1.766157904817799995e-01,7.072062771009705040e-01
1.767483957350612922e-01,7.168903572166013261e-01
1.769786929648975438e-01,7.262440635969440450e-01
1.773822642027755858e-01,7.348131323559776718e-01
1.826177108805526750e-01,7.464175098079702808e-01
1.830014355580922292e-01,7.604996902746231635e-01
1.833383762731977118e-01,7.706173859178195862e-01
1.835237013118296012e-01,7.782779269048110127e-01
1.838292895393422999e-01,7.844311377245508643e-01
2.361912954846734358e-01,7.903572166012802214e-01
2.364111233806365231e-01,7.951682841214123831e-01
2.365667262140647154e-01,8.006194507536650296e-01
2.367112518081637695e-01,8.070204418748709863e-01
2.371399597611212329e-01,8.141441255420194256e-01
2.426778436217907897e-01,8.212471608507123655e-01
2.431650445053923359e-01,8.269874045013421160e-01
2.435010588468999870e-01,8.318191203799297773e-01
2.959817583716495282e-01,8.369399132768944316e-01
2.964661399039103529e-01,8.405946727235185101e-01
2.966646760127134019e-01,8.451992566590955658e-01
2.970013559696038641e-01,8.532521164567417049e-01
3.027227299931056770e-01,8.601693165393351492e-01
3.033972472876778070e-01,8.678711542432376858e-01
3.558963987405827645e-01,8.724344414619037424e-01
3.565731649735270903e-01,8.773487507743134017e-01
3.569563996397684402e-01,8.856906875903365339e-01
3.629787937709139101e-01,8.909766673549452953e-01
3.636764964836647351e-01,8.968614495147635424e-01
4.165490346886069339e-01,9.034689242205244941e-01
4.168395268464619718e-01,9.089820359281437501e-01
4.229329733577552597e-01,9.135453231468098068e-01
4.762949069329613927e-01,9.176336981209993748e-01
4.768641844858156897e-01,9.240553376006607200e-01
4.834579586863496647e-01,9.288044600454263833e-01
5.364743717984032934e-01,9.333470989056370515e-01
5.429575240933715019e-01,9.381581664257691022e-01
5.964403527156958429e-01,9.447656411315300540e-01
6.035403473428702092e-01,9.493289283501961107e-01
6.629225552311740488e-01,9.558744579805905639e-01
7.225723368031095051e-01,9.597563493702250259e-01
7.768783382827670891e-01,9.648358455502787923e-01
8.368781531648195049e-01,9.693578360520338499e-01
9.560423544040885790e-01,9.733016725170349215e-01
1.023839710488819721e+00,9.786495973570100704e-01
1.256299388363768532e+00,9.825727854635556424e-01
1.556330941735247775e+00,9.869708858145777031e-01
1.983253022030478929e+00,9.909766673549452731e-01
2.817219678474050859e+00,9.958290315919884339e-01


==> csv/cdf_plot_diff2_large.csv <==
qe, pe
2.308651669975514409e-03,3.294540123380527871e-05
2.406770209435471486e-03,1.614324660456458501e-03
2.604676599036737095e-03,2.059087577112829557e-03
2.696250481949991062e-03,2.734468302405838099e-03
2.768049453578114161e-03,3.393376327081943592e-03
2.816157168784583220e-03,4.340556612553845076e-03
2.857496266787662442e-03,5.304209598642649175e-03
2.892222913644104665e-03,6.391407839358223542e-03
2.926731116839054181e-03,7.396242576989284397e-03
2.964442884477724860e-03,8.524622569247115519e-03
2.988681515436741876e-03,9.554166357803530948e-03
3.012790429318679131e-03,1.062489189790220140e-02
3.039676295575333143e-03,1.167090838707551988e-02
3.069153689514436678e-03,1.286517918180096059e-02
3.093293050318024484e-03,1.437243128824755231e-02
3.117101424303658774e-03,1.615148295487303653e-02
3.140224170025129879e-03,1.742811725268299250e-02
3.163799572981629282e-03,1.888595125727887333e-02
3.187819723916573977e-03,2.031083986064095154e-02
3.213937881476613967e-03,2.177691021554528650e-02
3.243537421872000337e-03,2.333358042384258563e-02
3.264633348084577946e-03,2.463492377257789356e-02
3.284415043286470492e-03,2.609275777717377787e-02
3.314489507292295301e-03,2.832480871076408641e-02
3.342515963501435650e-03,3.012033307800647541e-02
3.368723528386352584e-03,3.216294795450239802e-02
3.390725074384759452e-03,3.407378122606311011e-02
3.407202500504968867e-03,3.583636019207168955e-02
3.429062100671620428e-03,3.716241259173234945e-02
3.451434246614093482e-03,3.884262805465642232e-02
3.473797061227523741e-03,4.118998789256504700e-02
3.489007966709367636e-03,4.338909342492154597e-02
3.504990502640747962e-03,4.462454597118924865e-02
3.521421082640641131e-03,4.598354377208371119e-02
3.537384762412054684e-03,4.813323120258950621e-02
3.557287007863729755e-03,5.005230082445866896e-02
3.572935993401138433e-03,5.171604358676583357e-02
3.591126702227054324e-03,5.327271379506313270e-02
3.608542394482050497e-03,5.567772808513091892e-02
3.628146371253970770e-03,5.783565186594516461e-02
3.649190085501796688e-03,5.940055842455091439e-02
3.670756155261800657e-03,6.145964600166374525e-02
3.689490866031208682e-03,6.360933343216954028e-02
3.710465661498352219e-03,6.538838509879502103e-02
3.734043150955823620e-03,6.715096406480360047e-02
3.752608254556921707e-03,6.834523485952904986e-02
3.770875505801907224e-03,6.994308681936860228e-02
3.796133561642101029e-03,7.150799337797435207e-02
3.822411133870273758e-03,7.295759103226177877e-02
3.840114322775090017e-03,7.441542503685766308e-02
3.862122876551188355e-03,7.565087758312535882e-02
3.887620877501829497e-03,7.674631217414938644e-02
3.915024812609635418e-03,7.771820151054664727e-02
3.949439902667384317e-03,7.880539975126221730e-02
3.984992211500948400e-03,7.963727113241581002e-02
4.029436609879200049e-03,8.032088820801726314e-02
4.095680782406629916e-03,8.086448732837504816e-02
4.198596019922007372e-03,8.146574090089199471e-02
4.327438885771694999e-03,8.191874016785681556e-02
5.577132273124285611e-02,8.227290323112022852e-02
5.588414948554221162e-02,8.294004760610478033e-02
5.594228958820113284e-02,8.352482847800482557e-02
5.599230798279064558e-02,8.409313664928796950e-02
5.603531375244941160e-02,8.474380832365562000e-02
5.607230509971805610e-02,8.568275225881907819e-02
5.610262933215315329e-02,8.665464159521632515e-02
5.612970128710426110e-02,8.766771268315584620e-02
5.615375120118448748e-02,8.904318318466721005e-02
5.617726083121055147e-02,9.043512638679548910e-02
5.619923603201293361e-02,9.140701572319273605e-02
5.622136208095263044e-02,9.283190432655481772e-02
5.624446497447088689e-02,9.428973833115070202e-02
5.626630777964880537e-02,9.581346313821419158e-02
5.628315148582196947e-02,9.741955144836220160e-02
5.630900367094460179e-02,9.926449391745530149e-02
5.632825209364367147e-02,1.011259090871652888e-01
5.635218663122221194e-02,1.029214334544076848e-01
5.636969721490192597e-02,1.041074678988246766e-01
5.638617349206787033e-02,1.064218823354994986e-01
5.640622461051347791e-02,1.078714799897869253e-01
5.642146817104065626e-02,1.101364763246110434e-01
5.644292180467691544e-02,1.118578735390773626e-01
5.646209734744056519e-02,1.137192887087873638e-01
5.647972616613872177e-02,1.157866126362086384e-01
5.649884475113053917e-02,1.171126650358693122e-01
5.652072414659925492e-02,1.191058618105145239e-01
5.653749124869933418e-02,1.214861670496569512e-01
5.656102126396889140e-02,1.236276181298543025e-01
5.658295231662946456e-02,1.254725605989474024e-01
5.660453103246698703e-02,1.267162494955235419e-01
5.662470311355249919e-02,1.286353191173927046e-01
5.664156997474023569e-02,1.305049706374111496e-01
5.666469480257951830e-02,1.323416767561957919e-01
5.669059242796370413e-02,1.339312923657269006e-01
5.671887580405154949e-02,1.354550171727904040e-01
5.674193431318363956e-02,1.370775781835553153e-01
5.676467508345051094e-02,1.385930666403103473e-01
5.679046182430314005e-02,1.401744458995330123e-01
5.681505924257534978e-02,1.423241333300387934e-01
5.684615925738212283e-02,1.438396217867938254e-01
5.686133994032616101e-02,1.452809830907728084e-01
5.688388996540005849e-02,1.468623623499954733e-01
5.690717570334458131e-02,1.482954873036660126e-01
5.693080367554004262e-02,1.494732853977745468e-01
5.695392737443238929e-02,1.507169742943506863e-01
5.698729647430234024e-02,1.520677357449367051e-01
5.701109978438867465e-02,1.531466976353438314e-01
5.704604844607663594e-02,1.541844777742086836e-01
5.707190689330510214e-02,1.552222579130735636e-01
5.711477683996935006e-02,1.563176925040975773e-01
5.715014020156505836e-02,1.573719453435793447e-01
5.719752792041732370e-02,1.583603073805935069e-01
5.725442051444651348e-02,1.592086514623639870e-01
5.733765205196861281e-02,1.599993410919753334e-01
5.750935940975920868e-02,1.606582491166514415e-01
6.247651310281931991e-02,1.610865393326909034e-01
6.265382338142722052e-02,1.615477749499641680e-01
6.273550205338651597e-02,1.622725737771078813e-01
6.280340958690788788e-02,1.632032813619628819e-01
6.284933378385815228e-02,1.639363165394150668e-01
6.288495439512709062e-02,1.649823330285883627e-01
6.292213043604277800e-02,1.661930765239307273e-01
6.295569541226453403e-02,1.671979112615617769e-01
6.299079563606535537e-02,1.681780369482674953e-01
6.301388696334564443e-02,1.690346173803464191e-01
6.304674877225968643e-02,1.700394521179774687e-01
6.307138854444560572e-02,1.714643407213395643e-01
6.310505570913504947e-02,1.727492113694579778e-01
6.312792794315846834e-02,1.740258456672679199e-01
6.315232338357623654e-02,1.758790244866694774e-01
6.317733103976541642e-02,1.775098218477428325e-01
6.321047568302207154e-02,1.796430365776317262e-01
6.323479019612832097e-02,1.810843978816107092e-01
6.325697907601846026e-02,1.825916499880572974e-01
6.328012060266008376e-02,1.839671204895686751e-01
6.330282658458474820e-02,1.854249544941645456e-01
6.332747821960471590e-02,1.870722245558548158e-01
6.335344041841883822e-02,1.885877130126098478e-01
6.338156925748683612e-02,1.904079464307776026e-01
6.339824262056370507e-02,1.922364161992537734e-01
6.341926037831790985e-02,1.938013227578595510e-01
6.344243862662191091e-02,1.955062472717089550e-01
6.346561687492258130e-02,1.973841351420358714e-01
6.348960672035608432e-02,1.997150222793275809e-01
6.351050549809444945e-02,2.009010567237445866e-01
6.352786872159343901e-02,2.029519079505489598e-01
6.354748239435270563e-02,2.052333769859899792e-01
6.356807881799597659e-02,2.066665019396604908e-01
6.358304327297115144e-02,2.086596987143057302e-01
6.360317973557183535e-02,2.101587144704438470e-01
6.361957527626027620e-02,2.125637287605116332e-01
6.363945373719426257e-02,2.147628342928681322e-01
6.366186640594850843e-02,2.170195942773837927e-01
6.367794796210857200e-02,2.185433190844472962e-01
6.369662651024343702e-02,2.201494073945953200e-01
6.371375326723938137e-02,2.214919324948728674e-01
6.373509656509512844e-02,2.232298024099561018e-01
6.375710729780159625e-02,2.248441270704125694e-01
6.377396639377419518e-02,2.259313253111281394e-01
6.379469333380849427e-02,2.275703590225099382e-01
6.381804240814581419e-02,2.290529020780311953e-01
6.384058169105255587e-02,2.304860270317017068e-01
6.386259163021379415e-02,2.318285521319792819e-01
6.389115576148074460e-02,2.330969500794807803e-01
6.391502873416943231e-02,2.341759119698879066e-01
6.394077096512962299e-02,2.351148559050513509e-01
6.398232415973148512e-02,2.359879090377471900e-01
6.402460787525043884e-02,2.367044715145824596e-01
6.408361673459261887e-02,2.372563069852486883e-01
6.414809616360206412e-02,2.378740332583825501e-01
6.423484443758953333e-02,2.383682142768896173e-01
1.153256801604740645e-01,2.387470863910783891e-01
1.158351192064988044e-01,2.391836129574262948e-01
1.159224186035101578e-01,2.398342846317939592e-01
1.159865869058818166e-01,2.404273018540024620e-01
1.160383950460930347e-01,2.410779735283700986e-01
1.160767517100280699e-01,2.418027723555138120e-01
1.161057182591906933e-01,2.426181710360505173e-01
1.161309792292730680e-01,2.435900603724477642e-01
1.161608231845467909e-01,2.446031314603872853e-01
1.161889127364279517e-01,2.462256924711521966e-01
1.162124041378553851e-01,2.474199632658776182e-01
1.162344721581265450e-01,2.484577434047424982e-01
1.162544874646287418e-01,2.496437778491594761e-01
1.162708915012611310e-01,2.509039394463525308e-01
1.162915989578039433e-01,2.520817375404610927e-01
1.163110314591186967e-01,2.534983897935146890e-01
1.163373426422942281e-01,2.553762776638415777e-01
1.163551106160065629e-01,2.572459291838600226e-01
1.163735813035393640e-01,2.586872904878390056e-01
1.163935055218945358e-01,2.604581058041560704e-01
1.164094877712751330e-01,2.626736840371294845e-01
1.164303863214088963e-01,2.641891724938845165e-01
1.164494137088212256e-01,2.662070783194550594e-01
1.164714209203343565e-01,2.681261479413242221e-01
1.164904876174921444e-01,2.699710904104173359e-01
1.165087345317949996e-01,2.713218518610033270e-01
1.165248884423075726e-01,2.726890860122062610e-01
1.165452745050987726e-01,2.744187195769810517e-01
1.165611495837237666e-01,2.762966074473079403e-01
1.165835750003674232e-01,2.783309859734954261e-01
1.166055555121514598e-01,2.796240929719222557e-01
1.166251705815235518e-01,2.813043084348463285e-01
1.166503453396250389e-01,2.830421783499295629e-01
1.166736944139690202e-01,2.846317939594606994e-01
1.167022340470191821e-01,2.870779900010707042e-01
1.167334877036985130e-01,2.891370775781835767e-01
1.167665109586590866e-01,2.908337657417245370e-01
1.167922768319240578e-01,2.926539991598922641e-01
1.168195439221764165e-01,2.942189057184980139e-01
1.168481487693839860e-01,2.953967038126065758e-01
1.168718033514837273e-01,2.966321563588742438e-01
1.168951539885343394e-01,2.978840816057588547e-01
1.169188580004476563e-01,2.994736972152899357e-01
1.169414847466843099e-01,3.006514953093984976e-01
1.169555491102647338e-01,3.019281296072084397e-01
1.169882727132887101e-01,3.029906187969986786e-01
1.170221562885576105e-01,3.043825619991269438e-01
1.170584311554112578e-01,3.053956330870664648e-01
1.170939323744724092e-01,3.066393219836426320e-01
1.171382094365541748e-01,3.076441567212736539e-01
1.171857756515259918e-01,3.085995733570540134e-01
1.172433025666758111e-01,3.096208807953019782e-01
1.173122607042043075e-01,3.103868613739879656e-01
1.174162644456716587e-01,3.111034238508232352e-01
1.175823092367900280e-01,3.115234777165542535e-01
1.225152517179134426e-01,3.119764769835190465e-01
1.227026227987609852e-01,3.125200761038768316e-01
1.227811646316268046e-01,3.132695839819459316e-01
1.228344268084458069e-01,3.142414733183431785e-01
1.228764069101423440e-01,3.152957261578249182e-01
1.229195693285883850e-01,3.162758518445306644e-01
1.229532400311528217e-01,3.172395048306194676e-01
1.229803395391604326e-01,3.181372670142406656e-01
1.230132266185701706e-01,3.189609020450857590e-01
1.230369562920063942e-01,3.200481002858013291e-01
1.230707349276183304e-01,3.210858804246662368e-01
1.230946898572882198e-01,3.224448782255606716e-01
1.231193518527240460e-01,3.236720944215199514e-01
1.231527921372388423e-01,3.254099643366031858e-01
1.231770216169614240e-01,3.269007437424328311e-01
1.232109444366846773e-01,3.286139046065907343e-01
1.232445931036407760e-01,3.298658298534753452e-01
1.232677043783780846e-01,3.308377191898725922e-01
1.232915607138118652e-01,3.324273347994036731e-01
1.233152335659937204e-01,3.337204417978305582e-01
1.233384499259648770e-01,3.350300214968743306e-01
1.233645966926866233e-01,3.365208009027039759e-01
1.233951314549119882e-01,3.380527620600759509e-01
1.234161887560780713e-01,3.395682505168309828e-01
1.234325290298055045e-01,3.412237569288297245e-01
1.234583348222384469e-01,3.430028085954551775e-01
1.234784450141301893e-01,3.448724601154736225e-01
1.235041595287145189e-01,3.468162387882681164e-01
1.235247680523221536e-01,3.484470361493415269e-01
1.235406476937306319e-01,3.495342343900570969e-01
1.235580548467296591e-01,3.513379951076079366e-01
1.235773139999385428e-01,3.528452472140545249e-01
1.235966949555855621e-01,3.546819533328391394e-01
1.236147035772861003e-01,3.559009331784899199e-01
1.236376412052764273e-01,3.579929661568365673e-01
1.236601504042345034e-01,3.604144531475212965e-01
1.236759332546444323e-01,3.620946686104453138e-01
1.236976996815219998e-01,3.639890291813891454e-01
1.237144437159043431e-01,3.653892087338258543e-01
1.237309640820660750e-01,3.664022798217653754e-01
1.237502052225269988e-01,3.680330771828387304e-01
1.237699971820283018e-01,3.697709470979219648e-01
1.237887044315211238e-01,3.708993270901798089e-01
1.238149282416278751e-01,3.728760511642081332e-01
1.238439369154042957e-01,3.742103399141772369e-01
1.238675538202194115e-01,3.754457924604449048e-01
1.238924421013121169e-01,3.766400632551703542e-01
1.239182370332425620e-01,3.778672794511296340e-01
1.239536354407910768e-01,3.787320962335170016e-01
1.239893485495979775e-01,3.794980768122029890e-01
1.240331035575881202e-01,3.801569848368790971e-01
1.240948593882440498e-01,3.807994201609382623e-01
1.241804643778543493e-01,3.813430192812960473e-01
1.242907773233492552e-01,3.818948547519623316e-01
1.757185252530535369e-01,3.822819632164595194e-01
1.758654953126559395e-01,3.827102534324989813e-01
1.759538483853573254e-01,3.832291435019314352e-01
1.760173221486460715e-01,3.837809789725976639e-01
1.760694859830547188e-01,3.844234142966568846e-01
1.761090882869609242e-01,3.851976312256513157e-01
1.761451546056891360e-01,3.860871570589640145e-01
1.761777947886589146e-01,3.871249371978289222e-01
1.762071816808419289e-01,3.882368444894698234e-01
1.762368282497617233e-01,3.896287876915980886e-01
1.762591305958882693e-01,3.906583314801544971e-01
1.762840889931471811e-01,3.922397107393771898e-01
1.763036957319963349e-01,3.931457092733068315e-01
1.763214512620925323e-01,3.946117796282111456e-01
1.763407738806543890e-01,3.962590496899013881e-01
1.763685358621214228e-01,3.980628104074522278e-01
1.763928638665024362e-01,3.997018441188340820e-01
1.764158137364968404e-01,4.016456227916285759e-01
1.764359322237396555e-01,4.033917290570202541e-01
1.764558756230116821e-01,4.048577994119245682e-01
1.764749536726217816e-01,4.059779430538739686e-01
1.764955488958852570e-01,4.078228855229670824e-01
1.765192731928788561e-01,4.095772281386672042e-01
1.765457432587613784e-01,4.113150980537504386e-01
1.765664168869107709e-01,4.128717682620477447e-01
1.765866949081229542e-01,4.145602200752802613e-01
1.766110091479711208e-01,4.160921812326521807e-01
1.766382500260110788e-01,4.177229785937255357e-01
1.766605261848286368e-01,4.191890489486299054e-01
1.766869167536921914e-01,4.206880647047680499e-01
1.767194106386782426e-01,4.222612076136822434e-01
1.767469039070868053e-01,4.240814410318499705e-01
1.767803032630843596e-01,4.254074934315106304e-01
1.768125378371410150e-01,4.267170731305544029e-01
1.768375753676598716e-01,4.278701621737375782e-01
1.768611820909626875e-01,4.291385601212390766e-01
1.768856166953325371e-01,4.308599573357054235e-01
1.769186746586060011e-01,4.322189551365998583e-01
1.769425170831240290e-01,4.335861892878027923e-01
1.769664929022873867e-01,4.346651511782099186e-01
1.770004505902822434e-01,4.358264765717015377e-01
1.770330800547675887e-01,4.368889657614917765e-01
1.770693578506898902e-01,4.378196733463467494e-01
1.770976973669252663e-01,4.387750899821271089e-01
1.771378670338830119e-01,4.398046337706835174e-01
1.771761682659256376e-01,4.405870870499863923e-01
1.772345177075607126e-01,4.414354311317568724e-01
1.773142063077243202e-01,4.422508298122935777e-01
1.773998022979283995e-01,4.429097378369696858e-01
1.775820784356968440e-01,4.433215553523922603e-01
1.825703452326421505e-01,4.437004274665810044e-01
1.827113034151200965e-01,4.442357902366303457e-01
1.827822146044971729e-01,4.449111709619233412e-01
1.828428236293327958e-01,4.457018605915346599e-01
1.828959836433086128e-01,4.465584410236136392e-01
1.829322821530099397e-01,4.474644395575432809e-01
1.829671735326754423e-01,4.484775106454827465e-01
1.830114749484879066e-01,4.494082182303377748e-01
1.830364311189047744e-01,4.501989078599490934e-01
1.830612492695327109e-01,4.512943424509731072e-01
1.830944089367714245e-01,4.522662317873703541e-01
1.831189075962058599e-01,4.535346297348719080e-01
1.831418267706907965e-01,4.546547733768212529e-01
1.831754988945666351e-01,4.559808257764819128e-01
1.831995550888865232e-01,4.573315872270679594e-01
1.832232836328429038e-01,4.584105491174750857e-01
1.832489238213086402e-01,4.595306927594244306e-01
1.832803747343558776e-01,4.608320361081597594e-01
1.833078470710680641e-01,4.622733974121387424e-01
1.833390740165841137e-01,4.637394677670430565e-01
1.833724316492035822e-01,4.648184296574501828e-01
1.833947702871663310e-01,4.660374095031009634e-01
1.834187687679422751e-01,4.673469892021447358e-01
1.834426565860791669e-01,4.686318598502631771e-01
1.834687438003779203e-01,4.700649848039336609e-01
1.834929118207662135e-01,4.716546004134647974e-01
1.835156024973705335e-01,4.731041980677522241e-01
1.835351156475828471e-01,4.740349056526071969e-01
1.835547414602145544e-01,4.756245212621383334e-01
1.835701103018239078e-01,4.771894278207440832e-01
1.835908451233836391e-01,4.783672259148525896e-01
1.836067787529926942e-01,4.799568415243837260e-01
1.836285229206091607e-01,4.815052753823725884e-01
1.836505963464896141e-01,4.828560368329585795e-01
1.836758607489130668e-01,4.851045604671657685e-01
1.836970972978957395e-01,4.860435044023292406e-01
1.837215151135784819e-01,4.878225560689547491e-01
1.837429809056190244e-01,4.889344633605956503e-01
1.837645538501764264e-01,4.901369705056295434e-01
1.837810413005447341e-01,4.914547865549817596e-01
1.838029716264066860e-01,4.926655300503240964e-01
1.838258172309414906e-01,4.939833460996763126e-01
1.838551551183975619e-01,4.952270349962524798e-01
1.838743494040151472e-01,4.962895241860426632e-01
1.839038405708404156e-01,4.972367044715145790e-01
1.839308530301364542e-01,4.981427030054442207e-01
1.839640496959493721e-01,4.989663380362893697e-01
1.840022844627953180e-01,4.999382273726866166e-01
1.840561583835897963e-01,5.005806626967458373e-01
1.841147807796572611e-01,5.012478070717303336e-01
1.842078174339845109e-01,5.018737696951727223e-01
1.844791333182471682e-01,5.023432416627543473e-01
2.358659640663185453e-01,5.027221137769432024e-01
2.359686967682739223e-01,5.032574765469924882e-01
2.360392231251451367e-01,5.037434212151911117e-01
2.360792305256376178e-01,5.043693838386333894e-01
2.361289318716197627e-01,5.050777099651602153e-01
2.361646282392815266e-01,5.058189814929208161e-01
2.361975194781806842e-01,5.065849620716068591e-01
2.362291743762268137e-01,5.076227422104716558e-01
2.362601526765251148e-01,5.087840676039633303e-01
2.362933143064871455e-01,5.100524655514648842e-01
2.363157925061920572e-01,5.112467363461902226e-01
2.363397117828147653e-01,5.126139704973932121e-01
2.363644111936846759e-01,5.142777132597003975e-01
2.363929698669509083e-01,5.156367110605948323e-01
2.364173355503751406e-01,5.170204179124145982e-01
2.364396413991165513e-01,5.183711793630007003e-01
2.364662152083996105e-01,5.197466498645120225e-01
2.364876250845382444e-01,5.209573933598543594e-01
2.365142003674725046e-01,5.224317000650671172e-01
2.365374515317897330e-01,5.241778063304588509e-01
2.365613439483249536e-01,5.257262401884477132e-01
2.365837980924190287e-01,5.270934743396505917e-01
2.366158505636961618e-01,5.286995626497986711e-01
2.366415895816631476e-01,5.303056509599466395e-01
2.366697125638594912e-01,5.319199756204030516e-01
2.366934266533815556e-01,5.332954461219144848e-01
2.367315561129346158e-01,5.347697528271272427e-01
2.367687088523096062e-01,5.361699323795640071e-01
2.368019292828993372e-01,5.374383303270654499e-01
2.368380441213224774e-01,5.386902555739501164e-01
2.368700300890369537e-01,5.399504171711431155e-01
2.368959897420808147e-01,5.411117425646347900e-01
2.369185403537954482e-01,5.421659954041164742e-01
2.369438785344391007e-01,5.435085205043941325e-01
2.369775413269825659e-01,5.444474644395574936e-01
2.370015465763375406e-01,5.455099536293477325e-01
2.370362994153907277e-01,5.466136245706801899e-01
2.370820262539630185e-01,5.476184593083113228e-01
2.371185552727228529e-01,5.484915124410071341e-01
2.371541733794102491e-01,5.492410203190761786e-01
2.371995220665773507e-01,5.498669829425184563e-01
2.372454560209591445e-01,5.505094182665777325e-01
2.373056245326987668e-01,5.512012716924876710e-01
2.374069963653002713e-01,5.520331430736411527e-01
2.376413868467724955e-01,5.524779059902975575e-01
2.426763197368742020e-01,5.529226689069539624e-01
2.427803891502311462e-01,5.535486315303962401e-01
2.428400235373745497e-01,5.541498851029131867e-01
2.429024994968870255e-01,5.550394109362258854e-01
2.429449987729837002e-01,5.559536458204640264e-01
2.429806562334146935e-01,5.567525718003838442e-01
2.430260040882159522e-01,5.576668066846218741e-01
2.430613277752879942e-01,5.584904417154670231e-01
2.430962264759806146e-01,5.595446945549488182e-01
2.431304687247837215e-01,5.607966198018333737e-01
2.431650086969394664e-01,5.617602727879221769e-01
2.431989101078912974e-01,5.628227619777124158e-01
2.432240472734770176e-01,5.638275967153435486e-01
2.432590708849879935e-01,5.650383402106858854e-01
2.432940944964956387e-01,5.661502475023267866e-01
2.433277191432092756e-01,5.672292093927339129e-01
2.433637831812818231e-01,5.684399528880762498e-01
2.434081705867230383e-01,5.698071870392791283e-01
2.434356346309352048e-01,5.712073665917158927e-01
2.434655741062374812e-01,5.723275102336652376e-01
2.434902811740724538e-01,5.738100532891865502e-01
2.435189516914326724e-01,5.750043240839118885e-01
2.435474056526232278e-01,5.761985948786373379e-01
2.435713252532734074e-01,5.776234834819994335e-01
2.435968756572493010e-01,5.791224992381376335e-01
2.436209815372480936e-01,5.805720968924250602e-01
2.436412826704925649e-01,5.817087132349912926e-01
2.436640382464827503e-01,5.831336018383533881e-01
2.436864460697996115e-01,5.845090723398647103e-01
2.437122099551214394e-01,5.859586699941521371e-01
2.437309559447253804e-01,5.866340507194451881e-01
2.437538540816353017e-01,5.878036124632453063e-01
2.437783501918255880e-01,5.891379012132144100e-01
2.438015187511965998e-01,5.902333358042384237e-01
2.438290991905056604e-01,5.917982423628441735e-01
2.438552834721319229e-01,5.930419312594202852e-01
2.438849277838239793e-01,5.943020928566133954e-01
2.439189989778134393e-01,5.954387091991796277e-01
2.439521143870948539e-01,5.961387989753980099e-01
2.439945667266785190e-01,5.971765791142629176e-01
2.440447886245722398e-01,5.978601961898643014e-01
2.441121773693000208e-01,5.984120316605305856e-01
2.442078476342068871e-01,5.989391580802714277e-01
2.444447106922376101e-01,5.994003936975447200e-01
2.958969023717261670e-01,5.998369202638926811e-01
2.960104924054218767e-01,6.002899195308575298e-01
2.960913738164705489e-01,6.008252823009068155e-01
2.961408932508202696e-01,6.014265358734237621e-01
2.961867524926842243e-01,6.021513347005674754e-01
2.962254280787945948e-01,6.030902786357309475e-01
2.962548173368451110e-01,6.039056773162676528e-01
2.962938240398693690e-01,6.050752390600676600e-01
2.963170022881733701e-01,6.060306556958480195e-01
2.963424200876951797e-01,6.072249264905734689e-01
2.963738672137716801e-01,6.081803431263538284e-01
2.964008471631462971e-01,6.094240320229300512e-01
2.964295775946534928e-01,6.105194666139540649e-01
2.964501870868729849e-01,6.117302101092964017e-01
2.964775749984482900e-01,6.128091719997035280e-01
2.965068753287769532e-01,6.142834787049162859e-01
2.965371956470497228e-01,6.154448040984079604e-01
2.965720777115432583e-01,6.169602925551629369e-01
2.966037142753419342e-01,6.184098902094503636e-01
2.966313183800906028e-01,6.197853607109617968e-01
2.966624467887080119e-01,6.208560862510604794e-01
2.967006784356496230e-01,6.226433742679943206e-01
2.967451317037528291e-01,6.239282449161127619e-01
2.967766497777668544e-01,6.249907341059030008e-01
2.968169342572257730e-01,6.261355867987776769e-01
2.968605705139537587e-01,6.272474940904186891e-01
2.968958089457462979e-01,6.283099832802089280e-01
2.969202659555170154e-01,6.292653999159891764e-01
2.969452062272615045e-01,6.302455256026949781e-01
2.969775823648024282e-01,6.310691606335400161e-01
2.970016620564863707e-01,6.318433775625345028e-01
2.970370113272136070e-01,6.326340671921457659e-01
2.970830949368818974e-01,6.334329931720655837e-01
2.971193400062260848e-01,6.342236828016769579e-01
2.971555375062334692e-01,6.349567179791291149e-01
2.972030822667104388e-01,6.356485714050390534e-01
2.972673104685857881e-01,6.363321884806404372e-01
2.973605758419750611e-01,6.369910965053166008e-01
2.975319288295658060e-01,6.375264592753658865e-01
3.025837643262835330e-01,6.378806223386292995e-01
3.027698126547867519e-01,6.385065849620715772e-01
3.028526723204089111e-01,6.390913658339716363e-01
3.029164740115874999e-01,6.397996919604984623e-01
3.029575704269116265e-01,6.405491998385675068e-01
3.030137404104893406e-01,6.414057802706464306e-01
3.030496410991678768e-01,6.420893973462479254e-01
3.030959930504650846e-01,6.431601228863466080e-01
3.031312998860435926e-01,6.442473211270621780e-01
3.031665149184004093e-01,6.453757011193199666e-01
3.032007202377806632e-01,6.462734633029412201e-01
3.032466201690731111e-01,6.474018432951990087e-01
3.032807579366558759e-01,6.482666600775863763e-01
3.033163296197616265e-01,6.494362218213864946e-01
3.033526190347146656e-01,6.504163475080921852e-01
3.033914455986452818e-01,6.513223460420218824e-01
3.034237033987430276e-01,6.521871628244092500e-01
3.034598583061309807e-01,6.532167066129657140e-01
3.035000932090436976e-01,6.543450866052235027e-01
3.035280684695751408e-01,6.553087395913123059e-01
3.035546369175434744e-01,6.561076655712321237e-01
3.035830480341594750e-01,6.573760635187335666e-01
3.036150426272410385e-01,6.584962071606829115e-01
3.036405680177356459e-01,6.597975505094182402e-01
3.036753281220305745e-01,6.611153665587704564e-01
3.036992743725996924e-01,6.620790195448592597e-01
3.037224526209003628e-01,6.630097271297142880e-01
3.037431387872235877e-01,6.637674713580917762e-01
3.037724256110396759e-01,6.650770510571355487e-01
3.037946692434756457e-01,6.659418678395229163e-01
3.038239136436904353e-01,6.668149209722188386e-01
3.038512185642083807e-01,6.681739187731132734e-01
3.038764271966831743e-01,6.690552082561175284e-01
3.039062460220187667e-01,6.698788432869626774e-01
3.039423353436732089e-01,6.708589689736683681e-01
3.039976571773206349e-01,6.716002405014289689e-01
3.040534923690707547e-01,6.722838575770304637e-01
3.041243231182866325e-01,6.727615658949206434e-01
3.042103310126265114e-01,6.731980924612686046e-01
3.046264339172921609e-01,6.736099099766911236e-01
3.559088906410534658e-01,6.739476003393376491e-01
3.560307879392554664e-01,6.744088359566109414e-01
3.561119238757581851e-01,6.749359623763517835e-01
3.561668124278682956e-01,6.755536886494856175e-01
3.562077890411141645e-01,6.762620147760124434e-01
3.562495059041648204e-01,6.770115226540814879e-01
3.562935172114467530e-01,6.778351576849266369e-01
3.563318634729761847e-01,6.788070470213238838e-01
3.563632420956397429e-01,6.797295182558704685e-01
3.563936636615294695e-01,6.808826072990535883e-01
3.564187296108822789e-01,6.817227150305156247e-01
3.564545001994035012e-01,6.828099132712313057e-01
3.564804552868594545e-01,6.838724024610214336e-01
3.565253050151673264e-01,6.850749096060553267e-01
3.565574451114383869e-01,6.861373987958455656e-01
3.565881011691107716e-01,6.874799238961231129e-01
3.566197681142135867e-01,6.885424130859133518e-01
3.566648705338359981e-01,6.896378476769373655e-01
3.567004546910501617e-01,6.906426824145684984e-01
3.567469667731792970e-01,6.918451895596023915e-01
3.567941518465711503e-01,6.927841334947657526e-01
3.568469491474024480e-01,6.937889682323968854e-01
3.568840431549846759e-01,6.947032031166349153e-01
3.569091632398202485e-01,6.957739286567335979e-01
3.569555100455434893e-01,6.968775995980660554e-01
3.569922301395289654e-01,6.977918344823041963e-01
3.570260392659307946e-01,6.986731239653084513e-01
3.570719897617724570e-01,6.994802862955367129e-01
3.571089516109354767e-01,7.001886124220635388e-01
3.571578157003851839e-01,7.009545930007494707e-01
3.572208872596521756e-01,7.016958645285100715e-01
3.572789187013708512e-01,7.022806454004101306e-01
3.573842179985009526e-01,7.029889715269369566e-01
3.575958122719702370e-01,7.034666798448271363e-01
3.626656292236662971e-01,7.039114427614835412e-01
3.628280505170328185e-01,7.045209326843089315e-01
3.628987970343289238e-01,7.050727681549752157e-01
3.629458346855196638e-01,7.057893306318104854e-01
3.630025463931696450e-01,7.064976567583372002e-01
3.630507521737835752e-01,7.072389282860979121e-01
3.631073994774447478e-01,7.080955087181768359e-01
3.631430366919974340e-01,7.091662342582755185e-01
3.631895585315547681e-01,7.102863779002248634e-01
3.632361781602055917e-01,7.111347219819953436e-01
3.632871656392411275e-01,7.120489568662334845e-01
3.633300556153284955e-01,7.129879008013968456e-01
3.633682969179463651e-01,7.137621177303913322e-01
3.634094931397702233e-01,7.145939891115449250e-01
3.634556104226760453e-01,7.153682060405393006e-01
3.635012649867219725e-01,7.162494955235435556e-01
3.635319111939705472e-01,7.171637304077816966e-01
3.635606736364449532e-01,7.179956017889352893e-01
3.635942622580223826e-01,7.187451096670043338e-01
3.636289064676934135e-01,7.199229077611128957e-01
3.636634449023057325e-01,7.207877245435002633e-01
3.636904136558560818e-01,7.217184321283552917e-01
3.637294344150032721e-01,7.226738487641356512e-01
3.637551532045246727e-01,7.235469018968314625e-01
3.637880290988548815e-01,7.243293551761343929e-01
3.638176033655571295e-01,7.252930081622231961e-01
3.638554097879664884e-01,7.261413522439936763e-01
3.638865713794636747e-01,7.269814599754557127e-01
3.639314399611304207e-01,7.279451129615445160e-01
3.639770511129059027e-01,7.286781481389966730e-01
3.640332753158159740e-01,7.292052745587375151e-01
3.640929181272190007e-01,7.296994555772445823e-01
3.641889185954938490e-01,7.301524548442094309e-01
3.643014787529819110e-01,7.305807450602489483e-01
4.158470033299510593e-01,7.309431444738208050e-01
4.160480951972389541e-01,7.313714346898602114e-01
4.161330363986781578e-01,7.318079612562081726e-01
4.162016831299641950e-01,7.325657054845856608e-01
4.162432887807587800e-01,7.331175409552519451e-01
4.162891629452625253e-01,7.338258670817787710e-01
4.163367047433608192e-01,7.347318656157083572e-01
4.163771873299138004e-01,7.357202276527224916e-01
4.164140833339191605e-01,7.367827168425127304e-01
4.164516931557793455e-01,7.376804790261339839e-01
4.164811394731904315e-01,7.385452958085213515e-01
4.165250014331178807e-01,7.395913122976945919e-01
4.165709585074306442e-01,7.408267648439623709e-01
4.166071869880527689e-01,7.419221994349863847e-01
4.166443824967125398e-01,7.429599795738511814e-01
4.166887917683426146e-01,7.437918509550047741e-01
4.167243646282536851e-01,7.448790491957203441e-01
4.167827121960177017e-01,7.456367934240979434e-01
4.168295464190308053e-01,7.463945376524754316e-01
4.168753437526828698e-01,7.472264090336290243e-01
4.169328053963428093e-01,7.481406439178671652e-01
4.169797842779543462e-01,7.491042969039559685e-01
4.170145371170108639e-01,7.497961503298657959e-01
4.170735891935162254e-01,7.504797674054672907e-01
4.171233485798042651e-01,7.512375116338447789e-01
4.171764865196075922e-01,7.519623104609884923e-01
4.172253064096098640e-01,7.525388549825801077e-01
4.173035798421437237e-01,7.531483449054054979e-01
4.174683727997868798e-01,7.536507622742210089e-01
4.225196087005650414e-01,7.540708161399520826e-01
4.228072630220075512e-01,7.545320517572253749e-01
4.229068398285812380e-01,7.550921235781999918e-01
4.229595871676894436e-01,7.556851408004084947e-01
4.230158236477721267e-01,7.562122672201494478e-01
4.230612777558462323e-01,7.567723390411240647e-01
4.231094557038872495e-01,7.575547923204269951e-01
4.231660578883800206e-01,7.582384093960283789e-01
4.232134686655675271e-01,7.588396629685453254e-01
4.232591270244279169e-01,7.594903346429130453e-01
4.233061816587768700e-01,7.603139696737581943e-01
4.233524633181151575e-01,7.609234595965835846e-01
4.234029796629956710e-01,7.616153130224935230e-01
4.234547548055023203e-01,7.623401118496372364e-01
4.235016173581374055e-01,7.631472741798653869e-01
4.235381995171860758e-01,7.640120909622527545e-01
4.235705716687221400e-01,7.645886354838443699e-01
4.236142183283053697e-01,7.654534522662317375e-01
4.236600919034672064e-01,7.663923962013952096e-01
4.236955263507302671e-01,7.672572129837825772e-01
4.237306839031929062e-01,7.679820118109262905e-01
4.237620870444469556e-01,7.686985742877615602e-01
4.238029250121810865e-01,7.695304456689151529e-01
4.238492621309231101e-01,7.703128989482180833e-01
4.238944270342537290e-01,7.712765519343068865e-01
4.239408440305336701e-01,7.719848780608337124e-01
4.239993849472578624e-01,7.725861316333506590e-01
4.240727145968570255e-01,7.731462034543252759e-01
4.241628159907095963e-01,7.735497846194394622e-01
4.243492028324002963e-01,7.739368930839366501e-01
4.759372789699212181e-01,7.742828197968916193e-01
4.760990316469504435e-01,7.747028736626225820e-01
4.761724670828260120e-01,7.751888183308212055e-01
4.762370614103461630e-01,7.757241811008706023e-01
4.763029217465075682e-01,7.763830891255466549e-01
4.763567036060967208e-01,7.772396695576255787e-01
4.763998195605501085e-01,7.780303591872369529e-01
4.764390342325230954e-01,7.787057399125300039e-01
4.764804598082794662e-01,7.797435200513948006e-01
4.765270127838838743e-01,7.806824639865582727e-01
4.765843948219383730e-01,7.819096801825174969e-01
4.766309166614923765e-01,7.829392239710739609e-01
4.766781361573158016e-01,7.837628590019191099e-01
4.767355908004922149e-01,7.846276757843064775e-01
4.767827883420971968e-01,7.853360019108333034e-01
4.768387682603147937e-01,7.860443280373601294e-01
4.768981557375939762e-01,7.868679630682051673e-01
4.769461488218673662e-01,7.876586526978165415e-01
4.770037207321931039e-01,7.883999242255771422e-01
4.770601124948459226e-01,7.889435233459349828e-01
4.771192643878330308e-01,7.896518494724618087e-01
4.771785120342370012e-01,7.904095937008392969e-01
4.772608112273141190e-01,7.909861382224309123e-01
4.773933422030929297e-01,7.914391374893956499e-01
4.824461466059842829e-01,7.919003731066689422e-01
4.828077317756701570e-01,7.923286633227084597e-01
4.829132572662292455e-01,7.929299168952254062e-01
4.829937440603504495e-01,7.936300066714437884e-01
4.830626392071579733e-01,7.942559692948860661e-01
4.831212244260174593e-01,7.948572228674030127e-01
4.831915697532140896e-01,7.955243672423875090e-01
4.832543663119936994e-01,7.961091481142875681e-01
4.833066504124394758e-01,7.967351107377298458e-01
4.833638934443740265e-01,7.974104914630228969e-01
4.834211125362519734e-01,7.980282177361567308e-01
4.834853249478099357e-01,7.986953621111413382e-01
4.835367231027154489e-01,7.994201609382850515e-01
4.835859316751023318e-01,8.000296508611104418e-01
4.836337669119239457e-01,8.007379769876372677e-01
4.836804552319573514e-01,8.014545394644725373e-01
4.837338880877373182e-01,8.020146112854471543e-01
4.837702153784961823e-01,8.026735193101233179e-01
4.838097303913413416e-01,8.032994819335655956e-01
4.838679658760192126e-01,8.040160444104008652e-01
4.839456489894478075e-01,8.047573159381614660e-01
4.840483543581275416e-01,8.053256241094446377e-01
4.841798501244964914e-01,8.057127325739418255e-01
5.354337047253043824e-01,8.060998410384390134e-01
5.360714733367766271e-01,8.064704768023193138e-01
5.362018560691872437e-01,8.068987670183588312e-01
5.362794371994539233e-01,8.073929480368658984e-01
5.363522543778209695e-01,8.080353833609250636e-01
5.364037748587091592e-01,8.086942913856012272e-01
5.364586881449839861e-01,8.094273265630533842e-01
5.365142668604372389e-01,8.101109436386548790e-01
5.365739527261903508e-01,8.108933969179576984e-01
5.366324886664552984e-01,8.118488135537380579e-01
5.366909278681430973e-01,8.126559758839663195e-01
5.367490199282920482e-01,8.133313566092592595e-01
5.368410492922148780e-01,8.142291187928805130e-01
5.369110729179193964e-01,8.149292085690988952e-01
5.369696552259672906e-01,8.156210619950087226e-01
5.370485288914728095e-01,8.162058428669087817e-01
5.371085162719707595e-01,8.167576783375750660e-01
5.371795754209174323e-01,8.173754046107089000e-01
5.372697572451740067e-01,8.179272400813751842e-01
5.374106262277161816e-01,8.183555302974145906e-01
5.425345952493437762e-01,8.187591114625287769e-01
5.427939150619187636e-01,8.192121107294935145e-01
5.429234642150937429e-01,8.196980553976921380e-01
5.430061369046013109e-01,8.203322543714429704e-01
5.430862813636838649e-01,8.208923261924175874e-01
5.431663771297301491e-01,8.214606343637007591e-01
5.432368084906935568e-01,8.221442514393022538e-01
5.433064286908784180e-01,8.227290323112023129e-01
5.433643621980366323e-01,8.232232133297093801e-01
5.434358103054404143e-01,8.237338670488333348e-01
5.435141005290977656e-01,8.244669022262854918e-01
5.435766271568798214e-01,8.251587556521954303e-01
5.436403451631710571e-01,8.257847182756377080e-01
5.437019293119482732e-01,8.264024445487715420e-01
5.437681051291509693e-01,8.269130982678954966e-01
5.438286297529137947e-01,8.274814064391786683e-01
5.439143655857869852e-01,8.280497146104618400e-01
5.439776267147755640e-01,8.284780048265012464e-01
5.440827376867718446e-01,8.289886585456253121e-01
5.443238571219732869e-01,8.293922397107393873e-01
5.959862512597746687e-01,8.297546391243112440e-01
5.961906968023167330e-01,8.301582202894253193e-01
5.962720395893428282e-01,8.305535651042310619e-01
5.963483792642176873e-01,8.310806915239719039e-01
5.964123826500322689e-01,8.317148904977226254e-01
5.964939170029415205e-01,8.323326167708564594e-01
5.965634372115280470e-01,8.329997611458410667e-01
5.966448942931779076e-01,8.336092510686664570e-01
5.967209218059266185e-01,8.342187409914918472e-01
5.967951712401542430e-01,8.348282309143172375e-01
5.968767500136706872e-01,8.354789025886849574e-01
5.969686687519382140e-01,8.360966288618187914e-01
5.970644766855115471e-01,8.366484643324849646e-01
5.971531667666540866e-01,8.371426453509920318e-01
5.972308540002368993e-01,8.376615354204245412e-01
5.973397462074231390e-01,8.381145346873892787e-01
6.025138651616107621e-01,8.385592976040456836e-01
6.028318426858569890e-01,8.389958241703936448e-01
6.029704548083120175e-01,8.394817688385922683e-01
6.030634162750747596e-01,8.400418406595668852e-01
6.031464580857426316e-01,8.405854397799247257e-01
6.032263249258706939e-01,8.412114024033670034e-01
6.033312303390270248e-01,8.417961832752670626e-01
6.033995910559908360e-01,8.423644914465502342e-01
6.035037527135433955e-01,8.429327996178332949e-01
6.035965649803221034e-01,8.435011077891164666e-01
6.036886410360853272e-01,8.441105977119418569e-01
6.037721661887995861e-01,8.445553606285982617e-01
6.038779467712895865e-01,8.451895596023489832e-01
6.039724165087190233e-01,8.456096134680800569e-01
6.041683921768759014e-01,8.460873217859702367e-01
6.558798031886903246e-01,8.464661939001589808e-01
6.561847829030897916e-01,8.468285933137308374e-01
6.563074649277356176e-01,8.472568835297702439e-01
6.563908610286905976e-01,8.477510645482774221e-01
6.564936516724173554e-01,8.483852635220281435e-01
6.565941149850829106e-01,8.489947534448535338e-01
6.566913596809320630e-01,8.496948432210719160e-01
6.567718884411455349e-01,8.503372785451310811e-01
6.568423347057372741e-01,8.509467684679564714e-01
6.569457035296411007e-01,8.514574221870804260e-01
6.570505474253063305e-01,8.519763122565129354e-01
6.571434628335637296e-01,8.525858021793383257e-01
6.572266421547012794e-01,8.530470377966116180e-01
6.573512468596170999e-01,8.534670916623425807e-01
6.625078837994435865e-01,8.538953818783820982e-01
6.628317205333256190e-01,8.542907266931877297e-01
6.630042543551134537e-01,8.547601986607694657e-01
6.630995600515965371e-01,8.552873250805103078e-01
6.631925709534602920e-01,8.557732697487089313e-01
6.632849459789758040e-01,8.563168688690667718e-01
6.633995814000381852e-01,8.568851770403498325e-01
6.635232895160592115e-01,8.573299399570062373e-01
6.636222293157556518e-01,8.579394298798316276e-01
6.637360741511610929e-01,8.583841927964880325e-01
6.638751145683341459e-01,8.587960103119105515e-01
6.640025682840788868e-01,8.592490095788754001e-01
6.644003007845700193e-01,8.596443543936810316e-01
7.162331612478234355e-01,8.600067538072528883e-01
7.163865185213469378e-01,8.604350440232924058e-01
7.164876806424869127e-01,8.608468615387149248e-01
7.165991348231448566e-01,8.614151697099980964e-01
7.166931411075083691e-01,8.619917142315897118e-01
7.167729353446161689e-01,8.625106043010221102e-01
7.168772156574942933e-01,8.630294943704546196e-01
7.169958591130110026e-01,8.634577845864940260e-01
7.171321230889837750e-01,8.639684383056179806e-01
7.172364034018685608e-01,8.644214375725828292e-01
7.173980721098860425e-01,8.648744368395476778e-01
7.227284998802990801e-01,8.652615453040448656e-01
7.229586612860816608e-01,8.657557263225519328e-01
7.230651538199062145e-01,8.662004892392083377e-01
7.231572078332582088e-01,8.666040704043224130e-01
7.232854147326384098e-01,8.671064877731379239e-01
7.234114032712168907e-01,8.675924324413365474e-01
7.235806559896706958e-01,8.680619044089182834e-01
7.237365429048236987e-01,8.685807944783507928e-01
7.239010119219657646e-01,8.690585027962409725e-01
7.240923106116814445e-01,8.694867930122803790e-01
7.761424803867400524e-01,8.698656651264691231e-01
7.763570456969592914e-01,8.702610099412748657e-01
7.765069099653576501e-01,8.708540271634833685e-01
7.766347600151313202e-01,8.714799897869256462e-01
7.767727281593739264e-01,8.719906435060496008e-01
7.769233752365067858e-01,8.725589516773327725e-01
7.770868483654735925e-01,8.731025507976905020e-01
7.771927029155539790e-01,8.735555500646553506e-01
7.773990859755675054e-01,8.740167856819286429e-01
7.827173819325300430e-01,8.744121304967342745e-01
7.829838760654511676e-01,8.748733661140075668e-01
7.831123591440192211e-01,8.753263653809724154e-01
7.832401356464713249e-01,8.757876009982457077e-01
7.833894106155436798e-01,8.762323639149020016e-01
7.835740519404599258e-01,8.766359450800161879e-01
7.837815221522304032e-01,8.770971806972893692e-01
7.839473918495509785e-01,8.775501799642542178e-01
7.842236531185953208e-01,8.779702338299852915e-01
8.360762916116493138e-01,8.783243968932487045e-01
8.364157882257672316e-01,8.787362144086712235e-01
8.365975976977246820e-01,8.792139227265614032e-01
8.367383801489081119e-01,8.798069399487699060e-01
8.369013265676827906e-01,8.802681755660431984e-01
8.370989907151676901e-01,8.806717567311572736e-01
8.372617740174703727e-01,8.811412286987390097e-01
8.375356696620783747e-01,8.815777552650869708e-01
8.428909166037379386e-01,8.819401546786588275e-01
8.430770039619606138e-01,8.823766812450066777e-01
8.432067330780135261e-01,8.828296805119715263e-01
8.433891722191710905e-01,8.832332616770856015e-01
8.436557526367716164e-01,8.836450791925082315e-01
8.438803183280507714e-01,8.840568967079307505e-01
8.445183083808516233e-01,8.844522415227364931e-01
8.963456336526431922e-01,8.848228772866167935e-01
8.964962607712512188e-01,8.852099857511139813e-01
8.966804885025281280e-01,8.856876940690041611e-01
8.968769375050533732e-01,8.861654023868943408e-01
8.970987692456799945e-01,8.865854562526253035e-01
8.972841564685796190e-01,8.870055101183563773e-01
9.026861835196070549e-01,8.874173276337788963e-01
9.030539548652710691e-01,8.877797270473507529e-01
9.032628770537254326e-01,8.881668355118479408e-01
9.034598683314587486e-01,8.886527801800465642e-01
9.037861379776424009e-01,8.890398886445438631e-01
9.041203103130424079e-01,8.894352334593494946e-01
9.563569259509097087e-01,8.897976328729213513e-01
9.566248903906937606e-01,8.901847413374185392e-01
9.568218231453307077e-01,8.906542133050002752e-01
9.570528911936160288e-01,8.910989762216566801e-01
9.572614518193772737e-01,8.915190300873876428e-01
9.625307805139116102e-01,8.919308476028102728e-01
9.630078699954675026e-01,8.923014833666905732e-01
9.632060940781239644e-01,8.927627189839638655e-01
9.633926740256926191e-01,8.931910092000032719e-01
9.636928096024410806e-01,8.935781176645004598e-01
9.640153764341163889e-01,8.939569897786893149e-01
1.016345142344858843e+00,8.943276255425696153e-01
1.016647825397181126e+00,8.948547519623104574e-01
1.016902732828670608e+00,8.952830421783499748e-01
1.017114002794587524e+00,8.956454415919218315e-01
1.017328816597581342e+00,8.960490227570359067e-01
1.022914928567505433e+00,8.964278948712246509e-01
1.023241236661394105e+00,8.968150033357218387e-01
1.023472392540212272e+00,8.972103481505275813e-01
1.023811927187653348e+00,8.975974566150247691e-01
1.076336187823624391e+00,8.980257468310641755e-01
1.076647591562019945e+00,8.984375643464868055e-01
1.076937961686624812e+00,8.989976361674614225e-01
1.077195892740991479e+00,8.994094536828840525e-01
1.082618301361247815e+00,8.998459802492320136e-01
1.083136846952367227e+00,9.002330887137292015e-01
1.083392901393610552e+00,9.006284335285348330e-01
1.083857312361815595e+00,9.010155419930320209e-01
1.136319168408450597e+00,9.013861777569123213e-01
1.136684218050102446e+00,9.018062316226433950e-01
1.137031508588000062e+00,9.022180491380659140e-01
1.137485625864264716e+00,9.026216303031801003e-01
1.143125077554737468e+00,9.030416841689110630e-01
1.143380636436084341e+00,9.034535016843336930e-01
1.143878864597631662e+00,9.038406101488308808e-01
1.196392271133490670e+00,9.042112459127111812e-01
1.196695578463892184e+00,9.046148270778252565e-01
1.196985245999673264e+00,9.049936991920140006e-01
1.197332847042615889e+00,9.053890440068197432e-01
1.203080460734114343e+00,9.057761524713169310e-01
1.203439038696905161e+00,9.061632609358141188e-01
1.203915555251656722e+00,9.065750784512366378e-01
1.256518338267123003e+00,9.069704232660423804e-01
1.256788740829004603e+00,9.073657680808480119e-01
1.257280484749978999e+00,9.077446401950367560e-01
1.263104195288236475e+00,9.081646940607678298e-01
1.263466200001857054e+00,9.085353298246481302e-01
1.316032214107170084e+00,9.089224382891453180e-01
1.316731276075512325e+00,9.092930740530256184e-01
1.317183748337527049e+00,9.096966552181396937e-01
1.322846970110130860e+00,9.100755273323285488e-01
1.323532473897272022e+00,9.104543994465172929e-01
1.376498382447756130e+00,9.108250352103975933e-01
1.376952531497496190e+00,9.111791982736610063e-01
1.382594615753406364e+00,9.116074884897004127e-01
1.383197124227831809e+00,9.120028333045061553e-01
1.383653236931168262e+00,9.123899417690033431e-01
1.436522843928467186e+00,9.127523411825751998e-01
1.436929187507165473e+00,9.131723950483061625e-01
1.442616473103023322e+00,9.135265581115695754e-01
1.443336633398670799e+00,9.139301392766837617e-01
1.495764819173338589e+00,9.142843023399471747e-01
1.496731929152861351e+00,9.146796471547528062e-01
1.497090665940983278e+00,9.150502829186331066e-01
1.502780930132059822e+00,9.154621004340556256e-01
1.503476142569509788e+00,9.158903906500951431e-01
1.556408228715240316e+00,9.162527900636669997e-01
1.557011831542607361e+00,9.166316621778557439e-01
1.557694847308955799e+00,9.170434796932782628e-01
1.563349429487732589e+00,9.175211880111684426e-01
1.564002905840645719e+00,9.178835874247402993e-01
1.616779966649548594e+00,9.182871685898544856e-01
1.617280380645689242e+00,9.186413316531178985e-01
1.623082490465294736e+00,9.189954947163813115e-01
1.623529991358634295e+00,9.193578941299531682e-01
1.676745675298912941e+00,9.197614752950672434e-01
1.677373010707740031e+00,9.201156383583306564e-01
1.683129947787558311e+00,9.205027468228278442e-01
1.683851982178627971e+00,9.208898552873250321e-01
1.736804748383570240e+00,9.212440183505884450e-01
1.737385661216102495e+00,9.215734723629265268e-01
1.743222254531601845e+00,9.219688171777321584e-01
1.743871965432822746e+00,9.223147438906871276e-01
1.796711704778942709e+00,9.226689069539505406e-01
1.797615615413586276e+00,9.230395427178308410e-01
1.803512515074611189e+00,9.234348875326365835e-01
1.856527663178463294e+00,9.237972869462084402e-01
1.857233723020016436e+00,9.242255771622478466e-01
1.863143594884395959e+00,9.246044492764365907e-01
1.863780209328694815e+00,9.249750850403168911e-01
1.916724166193912726e+00,9.253374844538887478e-01
1.917491190321278793e+00,9.257081202177690482e-01
1.923433077039418126e+00,9.261034650325747908e-01
1.976492178649834619e+00,9.264658644461466475e-01
1.977076210827500846e+00,9.268365002100269479e-01
1.983217608983016245e+00,9.272318450248325794e-01
2.036000578497012548e+00,9.275777717377875486e-01
2.036945461745220065e+00,9.279731165525931802e-01
2.037645116576285886e+00,9.283602250170904790e-01
2.043576883899814511e+00,9.287555698318961106e-01
2.096806218988241710e+00,9.291097328951595236e-01
2.097434444282820998e+00,9.294556596081144928e-01
2.103331087446533854e+00,9.298427680726116806e-01
2.156143119355056204e+00,9.302216401868004247e-01
2.156981159356836653e+00,9.305758032500638377e-01
2.163145284518287248e+00,9.309711480648694693e-01
2.163828899902731084e+00,9.313664928796752118e-01
2.216831666972235659e+00,9.317618376944808434e-01
2.217607309987789765e+00,9.321160007577442563e-01
2.223413438173081680e+00,9.325360546234752190e-01
2.276588865852522403e+00,9.328902176867386320e-01
2.277213830892789836e+00,9.332608534506189324e-01
2.283029725357153872e+00,9.335903074629570142e-01
2.283847060830815678e+00,9.339938886280710895e-01
2.336797178394921737e+00,9.343727607422599446e-01
2.337459580217248423e+00,9.347269238055232465e-01
2.343437636600183893e+00,9.350893232190951032e-01
2.396553600028121789e+00,9.354599589829755146e-01
2.397099511665966354e+00,9.358223583965473713e-01
2.403216679741521311e+00,9.362177032113530029e-01
2.456079885577952204e+00,9.365883389752333033e-01
2.456972806017946098e+00,9.369754474397304911e-01
2.462899418383695860e+00,9.373872649551531211e-01
2.463636291925620725e+00,9.377496643687249778e-01
2.516749389551092619e+00,9.381450091835306093e-01
2.517424266533201394e+00,9.385156449474109097e-01
2.523415781941391600e+00,9.389027534119080975e-01
2.576587233155741785e+00,9.392733891757883979e-01
2.577211796495606055e+00,9.396769703409025842e-01
2.583299124880840125e+00,9.400476061047828846e-01
2.583927990930168228e+00,9.404264782189716287e-01
2.636779705104607352e+00,9.407971139828519291e-01
2.637450293525669398e+00,9.411924587976575607e-01
2.643565414744619702e+00,9.415713309118463048e-01
2.696626668805040872e+00,9.419584393763436037e-01
2.697149157771055350e+00,9.423702568917661226e-01
2.703103156495521020e+00,9.427491290059548668e-01
2.703670142015445421e+00,9.431197647698351672e-01
2.756533965537638409e+00,9.434821641834070238e-01
2.757066953803480658e+00,9.438857453485212101e-01
2.762882055719185104e+00,9.443140355645606165e-01
2.763583046242797714e+00,9.446929076787493607e-01
2.816522847589869372e+00,9.450635434426296611e-01
2.816963142244258478e+00,9.454341792065099614e-01
2.817346062814978680e+00,9.457965786200818181e-01
2.823451695045782195e+00,9.462083961355044481e-01
2.824570900784588723e+00,9.465872682496931922e-01
2.876836422550177463e+00,9.469496676632650489e-01
2.877357558846585395e+00,9.473532488283791242e-01
2.883347883486561791e+00,9.477074118916425371e-01
2.883892458453833907e+00,9.481274657573736109e-01
2.936697124800885739e+00,9.484733924703285801e-01
2.937114706870191938e+00,9.488934463360595428e-01
2.943140586191237418e+00,9.493464456030243914e-01
2.943534473547312125e+00,9.496923723159793607e-01
2.996419220072029432e+00,9.500465353792427736e-01
2.996883441595228348e+00,9.504089347928146303e-01
2.997254216041027597e+00,9.508619340597794789e-01
3.003140260368125425e+00,9.512655152248935542e-01
3.003780076227245743e+00,9.516443873390822983e-01
3.056625900796987594e+00,9.519820777017288238e-01
3.057110453015626561e+00,9.523691861662260116e-01
3.062932776598763507e+00,9.527480582804147557e-01
3.063524674863351560e+00,9.531434030952204983e-01
3.064310709851007175e+00,9.534893298081753565e-01
3.116872792401118808e+00,9.538682019223642117e-01
3.117124550961850815e+00,9.542717830874782869e-01
3.117707034904173558e+00,9.546259461507416999e-01
3.123583295916460223e+00,9.550542363667811063e-01
3.124149728292024086e+00,9.554413448312784052e-01
3.176850394339016947e+00,9.558037442448502619e-01
3.177253884670824924e+00,9.562237981105812246e-01
3.183361813956304687e+00,9.566109065750784124e-01
3.183875304912536564e+00,9.570144877401925987e-01
3.236838303556128782e+00,9.573768871537644554e-01
3.237198157548519806e+00,9.577887046691869743e-01
3.243269240643465778e+00,9.581593404330672747e-01
3.243849723667711071e+00,9.585876306491067922e-01
3.296716619256185865e+00,9.589335573620617614e-01
3.297162456869036973e+00,9.593536112277927241e-01
3.303096222862109244e+00,9.597571923929069104e-01
3.303725043724737631e+00,9.601525372077125420e-01
3.356595984148312617e+00,9.604984639206675112e-01
3.357117349100909642e+00,9.608855723851646990e-01
3.363107668601182265e+00,9.612726808496618869e-01
3.363624723976679221e+00,9.616597893141590747e-01
3.365204390059925998e+00,9.620057160271140440e-01
3.417002589885172803e+00,9.624175335425366740e-01
3.417645222166417085e+00,9.628211147076507492e-01
3.423582783359436554e+00,9.631999868218394933e-01
3.476454421538748285e+00,9.635870952863366812e-01
3.477248647866020281e+00,9.639577310502169816e-01
3.483433677933204464e+00,9.643613122153311679e-01
3.484004804994435212e+00,9.647237116289030245e-01
3.536944923432886689e+00,9.651025837430917687e-01
3.537543241870714006e+00,9.654814558572805128e-01
3.543648807928159172e+00,9.658685643217777006e-01
3.596625270503507110e+00,9.662474364359664447e-01
3.597351597189100136e+00,9.666180721998468561e-01
3.603568237053117684e+00,9.669804716134187128e-01
3.604291004477990779e+00,9.673593437276074569e-01
3.657193210263768535e+00,9.677299794914877573e-01
3.663390860678256367e+00,9.681253243062933889e-01
3.665178382337060725e+00,9.684959600701736893e-01
3.717306757001172635e+00,9.688665958340539897e-01
3.723563006663596298e+00,9.692372315979342901e-01
3.776982017504344480e+00,9.696161037121230342e-01
3.783355145352697679e+00,9.700196848772372205e-01
3.836901590847926258e+00,9.703656115901921897e-01
3.843320623440863670e+00,9.707774291056147087e-01
3.896762286585674140e+00,9.711480648694950091e-01
3.903263058695772614e+00,9.715598823849176391e-01
3.956543340610880755e+00,9.719140454481810520e-01
3.963286800843893509e+00,9.723011539126782399e-01
4.017055026093212078e+00,9.726635533262500966e-01
4.023919027372863333e+00,9.731577343447571637e-01
4.083137111232611360e+00,9.735366064589459079e-01
4.136648590028046080e+00,9.738907695222093208e-01
4.143404074119191094e+00,9.743025870376318398e-01
4.197147853499167525e+00,9.746485137505868090e-01
4.203999631734975040e+00,9.750026768138502220e-01
4.263185136139925113e+00,9.753980216286559646e-01
4.317600121046650585e+00,9.757439483416108228e-01
4.377221839671558534e+00,9.760981114048742358e-01
4.437172994314277474e+00,9.765016925699884220e-01
4.444173395018980344e+00,9.768970373847940536e-01
4.503233532994129540e+00,9.772759094989827977e-01
4.557509196213323399e+00,9.776547816131715418e-01
4.616593554998772220e+00,9.780089446764349548e-01
4.623924533475447518e+00,9.783795804403152552e-01
4.684900719419240467e+00,9.787419798538871119e-01
4.744014648821339719e+00,9.790961429171505248e-01
4.803421524545172794e+00,9.794585423307223815e-01
4.863294512933168612e+00,9.798291780946026819e-01
4.917395564891543280e+00,9.801751048075576511e-01
4.983781411116266824e+00,9.805622132720548390e-01
5.037663604856587263e+00,9.809163763353182519e-01
5.096807154361952641e+00,9.812705393985816649e-01
5.104584266517434799e+00,9.816329388121535215e-01
5.163934258529806698e+00,9.819871018754169345e-01
5.223542996891648471e+00,9.823577376392972349e-01
5.283518028461159588e+00,9.827201370528690916e-01
5.337483554559020682e+00,9.830825364664409483e-01
5.397137718249675586e+00,9.834531722303212486e-01
5.456665531409141678e+00,9.838485170451269912e-01
5.463795963201064865e+00,9.842109164586988479e-01
5.524018400418928110e+00,9.845980249231960357e-01
5.584122112994390541e+00,9.849604243367678924e-01
5.643717047197960746e+00,9.853392964509566365e-01
5.697718439620107489e+00,9.857264049154538244e-01
5.757498463855187154e+00,9.860640952781003499e-01
5.817702176783226875e+00,9.864841491438314236e-01
5.883535075825584215e+00,9.868712576083286114e-01
5.944080487538970559e+00,9.872501297225173555e-01
6.056826241121976651e+00,9.876701835882484293e-01
6.116988284097577555e+00,9.881231828552131669e-01
6.177578945094310825e+00,9.885102913197103547e-01
6.243596316028647841e+00,9.889056361345160973e-01
6.304702843740562557e+00,9.893339263505555037e-01
6.416838578774762603e+00,9.897292711653612463e-01
6.477355846058477695e+00,9.901246159801668778e-01
6.537678977960764470e+00,9.904705426931218470e-01
6.657141298183097078e+00,9.908247057563852600e-01
6.776726657635573581e+00,9.912447596221162227e-01
6.896767242274566279e+00,9.916236317363049668e-01
6.964474356805697930e+00,9.919860311498768235e-01
7.077667953356947095e+00,9.923978486652994535e-01
7.256521800951567513e+00,9.928096661807219725e-01
7.384493047103650731e+00,9.932050109955277151e-01
7.617695844623106005e+00,9.935756467594080155e-01
7.797372823244018036e+00,9.939215734723628737e-01
7.924059710485249042e+00,9.942592638350093992e-01
8.097147171855070269e+00,9.946381359491981433e-01
8.217174218045556700e+00,9.950087717130785547e-01
8.397725111823577393e+00,9.953464620757249692e-01
8.637365252172891417e+00,9.957253341899137133e-01
8.817306900267153580e+00,9.961042063041025685e-01
9.125528432917747068e+00,9.964666057176744252e-01
9.545473934699259644e+00,9.968042960803208397e-01
9.957159178815498279e+00,9.971749318442012511e-01
1.044495956443978280e+01,9.975455676080815515e-01
1.133658697043961006e+01,9.979079670216534081e-01
1.217679294708549342e+01,9.982703664352252648e-01
1.295682221428596748e+01,9.986492385494140089e-01
1.427709902099945261e+01,9.990363470139111968e-01
1.451734190161243454e+01,9.994152191280999409e-01
1.487719700547607538e+01,9.998846910956816769e-01


==> csv/cdf_plot_diff_filt.csv <==
qe, pe
1.792618626329511855e-03,2.064793210959922290e-05
2.736892564129678185e-03,1.519687803266502914e-02
3.082062580723743395e-03,4.148169560818484175e-02
3.275353193845642608e-03,5.211538064462844372e-02
3.386644160841001394e-03,6.012677830315293903e-02
3.511472113478797397e-03,7.168962028452850743e-02
3.617831971709506433e-03,8.595734137226156146e-02
3.781753922735830997e-03,9.824286097747310376e-02
4.175335100141674971e-03,1.065020338213127915e-01
5.614727941718244963e-02,1.143482480229604942e-01
5.632748439994172962e-02,1.231236191695401772e-01
5.646480894741179313e-02,1.347277570151349246e-01
5.654903450704851231e-02,1.454027379157977196e-01
5.665231431502104620e-02,1.521752596477462804e-01
5.681063081758863653e-02,1.605376721521339645e-01
5.710379339584181757e-02,1.728025438252359103e-01
5.748615454307270944e-02,1.913650347917656147e-01
6.269060838145990022e-02,2.010695628832772364e-01
6.304852395425775136e-02,2.135615618095847712e-01
6.333123560366860083e-02,2.224195246846028262e-01
6.346927403773849896e-02,2.291920464165513871e-01
6.358211935961533001e-02,2.370795564824182966e-01
6.371817244529953683e-02,2.445747558382028175e-01
6.406740095604601670e-02,2.522557865829737067e-01
1.162191835845893806e-01,2.582849827589767111e-01
1.163994409021618104e-01,2.671222977018851696e-01
1.165262922537513290e-01,2.764964588796431921e-01
1.166658812697407566e-01,2.856847886684148463e-01
1.168721615458512275e-01,2.973508703103384110e-01
1.173238498283563080e-01,3.091614874770291510e-01
1.226056141063602833e-01,3.220045012491998815e-01
1.230591069070852139e-01,3.344345563791786269e-01
1.233588479845004748e-01,3.415993888212095486e-01
1.235117080410030876e-01,3.472569222192397609e-01
1.236862789874615398e-01,3.541533315438458729e-01
1.759315990749898972e-01,3.599760483987528570e-01
1.762997987427350477e-01,3.650967355619334498e-01
1.764657464547370047e-01,3.731907249488963796e-01
1.766192315644687927e-01,3.822345192129008029e-01
1.768596838867853016e-01,3.935702339410708239e-01
1.773972758577629927e-01,4.025107885445272649e-01
1.827474545002022444e-01,4.156428733662323460e-01
1.833267895717660689e-01,4.241498213953872609e-01
1.835097764350979155e-01,4.296421713365406458e-01
1.837439108232952201e-01,4.373438500134211315e-01
2.362434652519296296e-01,4.431046230719993262e-01
2.364455011514765559e-01,4.503313993103590929e-01
2.366437035556623325e-01,4.574755838202804181e-01
2.370240927468048042e-01,4.696372158328343538e-01
2.426088828366884664e-01,4.795482232454419957e-01
2.432229780125505503e-01,4.902851479424335523e-01
2.435010588468999870e-01,4.948896368028741777e-01
2.440456338141705483e-01,5.014763271458363425e-01
2.963519109709344956e-01,5.080630174887984518e-01
2.966190269503732324e-01,5.137824946831575090e-01
2.968739343818593834e-01,5.202246495013523875e-01
3.026898966551372361e-01,5.295988106791105210e-01
3.033740738848145213e-01,5.356486547872230108e-01
3.036985015248905295e-01,5.401705519192252503e-01
3.563286155812739331e-01,5.459726208420226934e-01
3.566179093195220862e-01,5.526419029134231886e-01
3.569565325033752234e-01,5.620573599554005151e-01
3.627672731483699842e-01,5.709979145588569560e-01
3.635439209293633844e-01,5.763457289752431656e-01
4.162806712702260548e-01,5.811566971567797557e-01
4.165504442491085868e-01,5.863393281162891935e-01
4.168736640215053857e-01,5.945159092316903982e-01
4.226798093062628103e-01,6.034358159030372981e-01
4.235316319401405405e-01,6.125209060312609699e-01
4.763296757140222937e-01,6.175383535338936358e-01
4.766997078552770439e-01,6.238566207594309354e-01
4.772345283872198030e-01,6.305671986950507346e-01
4.834102402500972673e-01,6.384134128966983956e-01
5.363593444809655608e-01,6.436786355846462193e-01
5.367942118536006557e-01,6.500588466065123638e-01
5.426459867092947587e-01,6.562532262393920846e-01
5.957650859179342007e-01,6.659371063987941097e-01
5.965744214798529566e-01,6.711610332225227404e-01
5.972562469026010401e-01,6.782639218682249282e-01
6.035328328306011070e-01,6.882988168734901491e-01
6.565176046398935039e-01,6.928000660733827365e-01
6.570267513833794037e-01,6.978381615081249434e-01
6.635790693602927615e-01,7.049616980859366722e-01
7.167034151360263117e-01,7.104746959591996536e-01
7.226937397760058168e-01,7.176395284012305753e-01
7.764165214128582182e-01,7.245772335900559913e-01
7.775618107841586468e-01,7.307509652908261710e-01
8.363662286060191686e-01,7.375854308191034381e-01
8.421896332651096495e-01,7.443166566868327783e-01
8.964738260011295701e-01,7.493134562573557922e-01
9.028463667220193445e-01,7.554045962296875860e-01
9.566511915030884161e-01,7.605046354607586379e-01
9.633915243107959991e-01,7.675455803101319807e-01
1.016786192298174685e+00,7.723152526274493779e-01
1.023837633989587159e+00,7.785096322603290986e-01
1.076972721790919740e+00,7.823501476327145987e-01
1.136587699529459927e+00,7.873882430674568056e-01
1.143568890722154174e+00,7.936858623608845642e-01
1.197622514578395414e+00,7.986000702029691922e-01
1.256773090030177675e+00,8.038859408230265569e-01
1.316556065993539359e+00,8.104726311659887772e-01
1.376377229954328651e+00,8.166050670025396530e-01
1.436511949858557680e+00,8.227168549069810988e-01
1.496545114572845891e+00,8.296339121636967517e-01
1.556524635944825929e+00,8.354979248828230398e-01
1.616559819322350711e+00,8.413825855340587578e-01
1.676741439844352533e+00,8.468749354752121983e-01
1.736849292377083964e+00,8.520162705705023320e-01
1.803271258480202421e+00,8.580041708822860880e-01
1.916528131932125900e+00,8.643224381078234986e-01
1.983156543881157585e+00,8.704961698085936783e-01
2.096714048547252407e+00,8.754723214470070403e-01
2.163764401563301742e+00,8.798703309863517008e-01
2.283147637292657794e+00,8.846193553715595570e-01
2.397203181698681629e+00,8.902975367016993102e-01
2.516775469925546460e+00,8.980818071070182373e-01
2.636718415253216374e+00,9.032024942701988302e-01
2.703527716103919065e+00,9.093762259709690099e-01
2.876396452576663876e+00,9.172637360368358639e-01
2.997291595985402513e+00,9.228593256385373422e-01
3.176385894301569923e+00,9.293427763209514136e-01
3.297358733150896448e+00,9.345667031446800443e-01
3.476840441702822027e+00,9.395222068509838653e-01
3.597965261120783520e+00,9.450971485205756917e-01
3.836704849106451487e+00,9.514360636782226432e-01
4.016927376059379107e+00,9.561231442671016545e-01
4.204261958778769070e+00,9.619871569862278315e-01
4.557046256309047472e+00,9.687183828539571717e-01
4.857557896478239101e+00,9.742933245235489981e-01
5.397342486396103034e+00,9.799302099894695584e-01
6.417444933626715198e+00,9.862484772150069690e-01
7.197039672436956081e+00,9.937436765707914343e-01


==> csv/cdf_plot_diff_large.csv <==
qe, pe
2.308651669975514409e-03,3.294540123380527871e-05
2.416184427580514438e-03,1.573142908914201962e-03
2.640114394799608633e-03,1.968487723719865388e-03
2.736892564129678185e-03,2.553268595619908893e-03
2.800234324789596663e-03,3.179231219062209155e-03
2.848587069401165017e-03,3.936975447439730776e-03
2.889522061776950146e-03,4.834737631060924412e-03
2.930308829588446073e-03,5.732499814682118049e-03
2.966815782752263431e-03,6.704389151079373672e-03
3.001872546044559442e-03,7.593914984392115784e-03
3.035876946017035394e-03,8.466968117087955714e-03
3.069797420293118861e-03,9.307075848549990413e-03
3.095055436445059982e-03,1.054252839481768789e-02
3.128409386450314855e-03,1.175327189016003165e-02
3.162821584544728282e-03,1.304637888858688893e-02
3.187819723916573977e-03,1.453715829441657760e-02
3.221637389247966610e-03,1.594557419716175276e-02
3.256528768913469207e-03,1.763402601039427281e-02
3.287949234939135934e-03,1.888595125727887333e-02
3.315758635631382845e-03,2.063205752267055493e-02
3.349256879749962224e-03,2.250170904268900332e-02
3.375455469044608137e-03,2.394307034666798284e-02
3.399209751675513758e-03,2.542561340218922258e-02
3.421359630433329357e-03,2.717171966758090071e-02
3.442044339392325014e-03,2.866249907341059111e-02
3.465148121259975511e-03,3.042507803941917402e-02
3.489217528580557115e-03,3.233591131097987570e-02
3.510683617680143698e-03,3.354665480632221947e-02
3.525710225241729390e-03,3.530923377233080585e-02
3.546546262080951806e-03,3.712123084019009617e-02
3.568704040836090385e-03,3.877673725218881012e-02
3.582181645804816128e-03,4.016044410400863157e-02
3.601496605163401199e-03,4.134647854842562337e-02
3.622623429589966193e-03,4.322436641875251895e-02
3.649048100647922510e-03,4.510225428907942147e-02
3.668291501520704045e-03,4.671657894953588214e-02
3.690685407150562369e-03,4.817441295413176644e-02
3.716183041567733270e-03,4.950046535379242635e-02
3.740015705363530785e-03,5.059589994481645397e-02
3.756638544138990454e-03,5.204549759910388762e-02
3.776135579038886192e-03,5.286913262994901580e-02
3.799643736546176598e-03,5.403045802344065562e-02
3.826838508517171888e-03,5.533180137217596356e-02
3.856251655298681413e-03,5.618838180425490131e-02
3.881544979483786406e-03,5.724263464373666871e-02
3.914205436745810118e-03,5.806626967458179689e-02
3.954356362253497181e-03,5.902992266067060706e-02
4.003523442893675011e-03,5.960646718226219470e-02
4.069807185994589460e-03,6.014182995231152906e-02
4.180164600544600262e-03,6.066895637205241276e-02
4.327438885771694999e-03,6.111371928870878989e-02
5.582925623839773976e-02,6.152553680413135051e-02
5.593906570627305008e-02,6.205266322387224115e-02
5.600515534465166922e-02,6.263744409577227945e-02
5.604940356559229286e-02,6.324693401859768360e-02
5.609032195083574202e-02,6.388113299234843279e-02
5.611887462160014550e-02,6.463887722072594877e-02
5.614493855615743101e-02,6.550369400311334411e-02
5.617122056200907210e-02,6.631909268365002164e-02
5.619730836996628121e-02,6.730745472066418378e-02
5.622056928974328294e-02,6.821345325459382547e-02
5.624383020952028467e-02,6.940772404931926098e-02
5.626787416307843515e-02,7.076672185021373740e-02
5.629272429565013169e-02,7.223279220511806542e-02
5.632015014849556245e-02,7.369062620971394972e-02
5.634493273134144609e-02,7.523082371739435448e-02
5.636759835479621117e-02,7.660629421890571833e-02
5.638766628732194697e-02,7.840181858614810040e-02
5.640546811106372793e-02,7.966198018334115505e-02
5.642641499264966498e-02,8.139161374811593186e-02
5.645140945408022581e-02,8.319537446566677152e-02
5.647306878573177258e-02,8.485911722797394308e-02
5.649209857955250769e-02,8.678642320015154954e-02
5.651279410648801793e-02,8.804658479734460419e-02
5.653531863530014689e-02,8.983387281427854254e-02
5.655914392619365572e-02,9.189296039139137340e-02
5.658295231662946456e-02,9.368848475863375547e-02
5.660508675848885396e-02,9.492393730490145121e-02
5.662619129737200829e-02,9.630764415672127265e-02
5.665058179123994009e-02,9.790549611656082507e-02
5.668400964759956473e-02,9.986574748997224804e-02
5.670664332646069283e-02,1.011917998896329079e-01
5.673155667564766524e-02,1.024684341874428639e-01
5.675631332575425958e-02,1.040498134466655150e-01
5.679095245719412155e-02,1.054911747506444980e-01
5.682463688884809017e-02,1.067925180993797990e-01
5.685644592531291508e-02,1.081926976518165218e-01
5.688269566081483042e-02,1.093128412937659083e-01
5.690741529230658458e-02,1.103259123817054155e-01
5.694086788942898103e-02,1.112319109156350572e-01
5.696951154004370466e-02,1.122944001054252822e-01
5.700140406855513930e-02,1.132251076902802828e-01
5.704618893625612586e-02,1.140816881223592205e-01
5.708122332152898437e-02,1.149382685544381583e-01
5.711959300145397211e-02,1.156877764325072305e-01
5.716263654075015577e-02,1.164784660621185491e-01
5.721907895733235883e-02,1.171291377364862135e-01
5.728008252886662710e-02,1.178374638630130256e-01
5.739346093162123186e-02,1.184304810852215145e-01
5.762519496024742782e-02,1.188340622503356314e-01
6.256886693099095176e-02,1.192541161160666496e-01
6.270949149891125174e-02,1.197400607842652731e-01
6.278957570504950514e-02,1.204319142101751838e-01
6.285020155607223824e-02,1.210743495342343906e-01
6.290541317966191759e-02,1.220132934693978349e-01
6.293251716395720230e-02,1.228122194493176250e-01
6.297358257501717294e-02,1.235370182764613384e-01
6.301149453238896747e-02,1.243359442563811146e-01
6.303648753834378837e-02,1.252913608921614741e-01
6.307216528115722198e-02,1.263291410310263263e-01
6.310505570913504947e-02,1.270292308072446807e-01
6.312906246379923481e-02,1.280752472964180044e-01
6.316329033820733407e-02,1.292365726899096512e-01
6.319884522313357067e-02,1.309579699043759704e-01
6.323258109162899210e-02,1.321275316481760609e-01
6.324975236339680507e-02,1.331076573348817793e-01
6.327957054352184585e-02,1.348043454984227396e-01
6.330490575577996104e-02,1.358833073888298659e-01
6.333701083279019706e-02,1.371517053363313643e-01
6.336273545852644240e-02,1.387825026974047193e-01
6.339310311088586225e-02,1.401744458995330123e-01
6.341265417206920496e-02,1.414593165476513981e-01
6.344099981998807536e-02,1.429912777050233452e-01
6.346489248161724106e-02,1.448115111231911001e-01
6.348960672035608432e-02,1.465164356370405041e-01
6.351215215223748878e-02,1.480072150428702049e-01
6.353538699521377175e-02,1.495391762002421521e-01
6.355653315435749739e-02,1.505769563391070043e-01
6.357362932333132655e-02,1.523477716554240413e-01
6.359277364024973345e-02,1.537891329594030243e-01
6.361551960022526764e-02,1.557082025812721870e-01
6.363927596888085958e-02,1.576931630056089551e-01
6.366186640594850843e-02,1.593569057679161127e-01
6.368400484512037885e-02,1.605429402123331184e-01
6.370051811633747896e-02,1.621902102740233886e-01
6.372386227635584710e-02,1.635492080749178512e-01
6.374799731178271145e-02,1.648176060224193495e-01
6.376840635801572787e-02,1.659459860146771659e-01
6.379199867747042951e-02,1.673049838155716562e-01
6.382164937106415969e-02,1.684910182599886341e-01
6.384725362885146360e-02,1.696605800037887246e-01
6.387723120179877867e-02,1.706901237923451331e-01
6.390666435849734484e-02,1.715878859759663311e-01
6.394319465602760211e-02,1.724527027583537264e-01
6.398971649558160557e-02,1.732104469867312424e-01
6.404422755318273097e-02,1.739023004126411531e-01
6.412481681188908489e-02,1.743800087305313329e-01
6.425089505222025821e-02,1.749812623030482794e-01
1.157396997176052267e-01,1.753683707675454950e-01
1.158644850963552742e-01,1.758625517860525622e-01
1.159543863623935245e-01,1.762908420020920242e-01
1.160324732014583748e-01,1.767108958678230424e-01
1.160802127776572323e-01,1.773368584912653478e-01
1.161163639044060503e-01,1.780451846177921738e-01
1.161462216376318857e-01,1.789923649032640618e-01
1.161753142712640408e-01,1.797089273800993314e-01
1.162087257542609997e-01,1.807961256208149015e-01
1.162323532418207961e-01,1.817927240081375073e-01
1.162541998246169328e-01,1.829540494016291541e-01
1.162751027153452466e-01,1.839177023877179573e-01
1.162969787520773401e-01,1.849472461762743658e-01
1.163272535456327805e-01,1.863144803274772998e-01
1.163511265564676211e-01,1.879617503891675423e-01
1.163742999593309069e-01,1.893866389925296378e-01
1.163962511425853386e-01,1.906632732903395799e-01
1.164190886366811561e-01,1.922281798489453297e-01
1.164409531047505553e-01,1.938013227578595510e-01
1.164615758688969382e-01,1.952097386606047036e-01
1.164850932219785307e-01,1.967334634676682070e-01
1.165024850425755432e-01,1.982818973256570416e-01
1.165226576648081824e-01,1.992702593626712038e-01
1.165438511600169758e-01,2.009422384752868329e-01
1.165684640495667779e-01,2.025812721866686317e-01
1.165930224407774052e-01,2.041791241465082118e-01
1.166167465933165559e-01,2.058099215075815669e-01
1.166400915034249142e-01,2.073995371171126756e-01
1.166720562332712596e-01,2.090632798794198333e-01
1.166985796764030692e-01,2.105293502343241752e-01
1.167313788161239430e-01,2.120613113916961223e-01
1.167566611065617987e-01,2.137909449564708853e-01
1.167989919313772162e-01,2.153311424641512761e-01
1.168377680165799681e-01,2.171019577804683132e-01
1.168616104297570679e-01,2.183456466770444804e-01
1.168961405178858826e-01,2.195234447711530146e-01
1.169292073363459306e-01,2.205035704578587052e-01
1.169545246251213477e-01,2.215495869470320289e-01
1.169883951351879947e-01,2.223732219778771502e-01
1.170234685493343196e-01,2.233204022633490660e-01
1.170694466492183672e-01,2.241769826954279898e-01
1.171075826060341551e-01,2.250829812293576593e-01
1.171538373360936358e-01,2.259889797632873010e-01
1.172085424623842131e-01,2.267384876413563732e-01
1.172799807029739627e-01,2.273232685132564046e-01
1.173707562824222173e-01,2.280892490919423921e-01
1.176055652778545957e-01,2.285175393079818540e-01
1.225963586279332773e-01,2.289705385749466748e-01
1.227451503527376975e-01,2.294894286443791009e-01
1.228170946761097948e-01,2.303048273249157785e-01
1.228736610999031642e-01,2.312272985594623353e-01
1.229201759878428835e-01,2.320591699406159281e-01
1.229550743191243356e-01,2.328416232199188030e-01
1.230000355721549976e-01,2.335828947476794037e-01
1.230346760545475426e-01,2.343735843772907224e-01
1.230692333738803157e-01,2.353207646627626382e-01
1.230958202380671995e-01,2.364409083047120108e-01
1.231304644477415611e-01,2.375116338448106934e-01
1.231647684006498267e-01,2.386811955886107839e-01
1.231986431534626281e-01,2.397189757274756361e-01
1.232231097661551367e-01,2.409791373246686907e-01
1.232628446109096387e-01,2.423463714758716248e-01
1.232931569891704271e-01,2.437465510283083336e-01
1.233265513793069257e-01,2.450890761285859087e-01
1.233546131861218420e-01,2.463904194773212097e-01
1.233846914819658469e-01,2.481035803414790852e-01
1.234093772748823259e-01,2.494708144926819915e-01
1.234310282619954791e-01,2.506650852874074409e-01
1.234579884099729075e-01,2.521064465913864239e-01
1.234848591087922554e-01,2.534901534432062453e-01
1.235124421251898585e-01,2.554751138675430133e-01
1.235334608691818215e-01,2.564552395542487040e-01
1.235509207334262172e-01,2.577895283042178076e-01
1.235725939899090520e-01,2.592885440603559521e-01
1.235947496130185286e-01,2.606310691606335550e-01
1.236131475881885322e-01,2.616111948473392457e-01
1.236338079061882755e-01,2.632502285587210444e-01
1.236547575531088405e-01,2.648645532191775120e-01
1.236754581743126913e-01,2.663306235740818262e-01
1.237015784559136744e-01,2.678955301326875760e-01
1.237343151316872003e-01,2.694933820925271561e-01
1.237565990092304169e-01,2.706711801866357181e-01
1.237763695171545386e-01,2.716760149242667399e-01
1.238033002210980893e-01,2.732738668841063201e-01
1.238293797500944482e-01,2.744187195769810517e-01
1.238585026422955870e-01,2.753741362127614112e-01
1.238825189221137713e-01,2.762966074473079403e-01
1.239079524058794846e-01,2.770790607266108152e-01
1.239552938695787088e-01,2.780838954642418925e-01
1.239994230080754267e-01,2.787345671386095569e-01
1.240631362168509444e-01,2.793193480105095605e-01
1.241506426584670919e-01,2.798464744302504581e-01
1.242711469004420533e-01,2.803818372002997994e-01
1.757722602385647370e-01,2.807442366138716561e-01
1.758765405514495228e-01,2.811807631802195617e-01
1.759897391776488185e-01,2.817655440521196208e-01
1.760511668885400560e-01,2.822926704718605184e-01
1.761115410064650888e-01,2.830092329486957881e-01
1.761517240377341587e-01,2.836928500242972273e-01
1.761946983947237921e-01,2.847306301631620795e-01
1.762259742511584903e-01,2.856366286970917212e-01
1.762602122172907126e-01,2.867073542371904038e-01
1.762912895564028304e-01,2.876710072232792070e-01
1.763166912524061214e-01,2.887746781646117200e-01
1.763400086086985841e-01,2.900677851630385495e-01
1.763641213996225421e-01,2.912702923080724426e-01
1.763878662808571196e-01,2.924975085040316669e-01
1.764115036396007863e-01,2.940788877632543596e-01
1.764326985739850251e-01,2.951825587045868171e-01
1.764538406132010184e-01,2.962862296459192746e-01
1.764749536726217816e-01,2.974887367909531677e-01
1.764959631182616562e-01,2.987736074390716090e-01
1.765208820401376055e-01,3.002973322461350847e-01
1.765450156445758090e-01,3.015163120917858652e-01
1.765690923331020290e-01,3.028341281411380814e-01
1.765965849258677167e-01,3.047531977630072442e-01
1.766192315644687927e-01,3.061698500160608960e-01
1.766409083274100844e-01,3.070923212506074251e-01
1.766746320293577366e-01,3.086078097073624571e-01
1.767022108431637317e-01,3.100574073616498838e-01
1.767346393899316137e-01,3.114822959650119794e-01
1.767696278581409874e-01,3.128083483646726393e-01
1.768121412467404951e-01,3.140190918600149761e-01
1.768392479142144591e-01,3.156251801701630000e-01
1.768736507461476926e-01,3.168441600158137805e-01
1.769083527996317962e-01,3.181619760651659967e-01
1.769425170831240290e-01,3.191503381021801866e-01
1.769679424073133944e-01,3.200975183876520469e-01
1.770026827529602720e-01,3.209952805712732449e-01
1.770482341948120819e-01,3.218683337039691117e-01
1.770859188405160545e-01,3.225354780789536635e-01
1.771294701172460018e-01,3.233014586576396510e-01
1.771746115049588344e-01,3.239603666823157591e-01
1.772321846189084393e-01,3.247098745603848036e-01
1.773037054976994709e-01,3.252699463813594760e-01
1.773967296619494149e-01,3.258711999538764226e-01
1.775409493228863322e-01,3.262583084183736659e-01
1.825703452326421505e-01,3.267030713350300153e-01
1.827235049149406043e-01,3.271890160032286388e-01
1.828097661728539380e-01,3.278561603782131906e-01
1.828725457697666368e-01,3.284985957022724112e-01
1.829181891371856050e-01,3.293551761343513351e-01
1.829577121530423511e-01,3.301788111651964841e-01
1.830130635786220150e-01,3.310601006482007946e-01
1.830476862795848980e-01,3.317519540741106776e-01
1.830841132852534248e-01,3.327073707098910371e-01
1.831190718071140644e-01,3.335886601928953477e-01
1.831529890502980873e-01,3.347499855863869667e-01
1.831876108486429899e-01,3.358042384258687063e-01
1.832225092588879445e-01,3.369655638193603808e-01
1.832572313127367458e-01,3.378962714042153537e-01
1.832813227482799068e-01,3.389340515430802059e-01
1.833152028703377567e-01,3.400130134334873322e-01
1.833393482491241233e-01,3.409601937189592480e-01
1.833734426691113750e-01,3.422944824689283516e-01
1.833972465304734012e-01,3.433734443593354779e-01
1.834221660713108992e-01,3.443947517975834427e-01
1.834542041616882280e-01,3.455972589426173358e-01
1.834776471067933734e-01,3.468656568901188342e-01
1.835021746875697968e-01,3.482493637419386556e-01
1.835341419147784592e-01,3.492047803777190151e-01
1.835574706616827090e-01,3.503990511724444645e-01
1.835805619889596674e-01,3.518157034254981164e-01
1.836045981135836502e-01,3.531582285257756637e-01
1.836264705389112351e-01,3.544430991738940495e-01
1.836504543616357399e-01,3.558185696754054272e-01
1.836743906147053629e-01,3.575152578389463875e-01
1.836983413869908155e-01,3.588989646907662090e-01
1.837223728310388715e-01,3.600685264345663272e-01
1.837456288721017739e-01,3.611721973758987847e-01
1.837670842261551751e-01,3.621770321135298620e-01
1.837885229431002188e-01,3.630336125456087859e-01
1.838161971045726428e-01,3.645655737029807608e-01
1.838434049686477056e-01,3.656774809946216620e-01
1.838724717873863046e-01,3.667234974837949579e-01
1.839132609905580473e-01,3.677777503232767531e-01
1.839615688890361422e-01,3.686672761565895073e-01
1.840031788081031294e-01,3.693591295824993903e-01
1.840570151371212493e-01,3.698615469513149567e-01
1.841347538436133302e-01,3.702816008170459749e-01
1.843232458948573793e-01,3.707675454852445984e-01
2.358336537415328671e-01,3.711381812491248988e-01
2.359560329193477468e-01,3.715582351148559170e-01
2.360508098265767796e-01,3.721594886873728636e-01
2.361018026548933335e-01,3.726948514574222049e-01
2.361448196711057879e-01,3.734525956857996931e-01
2.361878842803444289e-01,3.741444491117096316e-01
2.362253998374719277e-01,3.751739929002660401e-01
2.362684973902851038e-01,3.762117730391308923e-01
2.362971257400592329e-01,3.772083714264535259e-01
2.363206291546804394e-01,3.781884971131592166e-01
2.363523689828628260e-01,3.796133857165213121e-01
2.363855606293807643e-01,3.809064927149481417e-01
2.364119216678362001e-01,3.823478540189271246e-01
2.364335214183810319e-01,3.834268159093342510e-01
2.364600466741995088e-01,3.846293230543681441e-01
2.364851218881747208e-01,3.856835758938499392e-01
2.365096318570325540e-01,3.868778466885753331e-01
2.365367259202622030e-01,3.881462446360768870e-01
2.365651962198067615e-01,3.897605692965332991e-01
2.365898658096243778e-01,3.907654040341643764e-01
2.366174111869567831e-01,3.919761475295067132e-01
2.366429115638934988e-01,3.935575267887294060e-01
2.366708714418930271e-01,3.945376524754350966e-01
2.367088537821293581e-01,3.959295956775633618e-01
2.367467120106181433e-01,3.976674655926465962e-01
2.367915115849950070e-01,3.987381911327452788e-01
2.368274789684332582e-01,3.999654073287045031e-01
2.368625263768120437e-01,4.011679144737383962e-01
2.368971017324039696e-01,4.022798217653792974e-01
2.369320775943539736e-01,4.033834927067118103e-01
2.369669616559499925e-01,4.042400731387907342e-01
2.370009193439448492e-01,4.050225264180936091e-01
2.370367297791386996e-01,4.058379250986303144e-01
2.370838597587843211e-01,4.065462512251570848e-01
2.371399597611212329e-01,4.073369408547684589e-01
2.371867209219313821e-01,4.080040852297530107e-01
2.372436634666208466e-01,4.086465205538121759e-01
2.373152387802934804e-01,4.093054285784882840e-01
2.374412139983339554e-01,4.099972820043982225e-01
2.425393626281002746e-01,4.103926268192038540e-01
2.427381972970032997e-01,4.108538624364771463e-01
2.428174434624513767e-01,4.114468796586856492e-01
2.428856241064386579e-01,4.120893149827448698e-01
2.429327509066725455e-01,4.127894047589631965e-01
2.429788819929135091e-01,4.136048034394999018e-01
2.430260040882159522e-01,4.144449111709619382e-01
2.430614758788840479e-01,4.151202918962549338e-01
2.431077602872167009e-01,4.160262904301845754e-01
2.431429867572643122e-01,4.169075799131888860e-01
2.431882179082522910e-01,4.180441962557551738e-01
2.432223047669679339e-01,4.188101768344411058e-01
2.432590513422305811e-01,4.200538657310172730e-01
2.433047753977923833e-01,4.210751731692652378e-01
2.433381475638130009e-01,4.220223534547371536e-01
2.433740009687579420e-01,4.234719511090245803e-01
2.434085556324450117e-01,4.244356040951133835e-01
2.434341889425328809e-01,4.254157297818190742e-01
2.434655741062374812e-01,4.264205645194501515e-01
2.434910129813439017e-01,4.279607620271305146e-01
2.435202906449740468e-01,4.290726693187714713e-01
2.435522429490266649e-01,4.303740126675068001e-01
2.435812990485297647e-01,4.315765198125406932e-01
2.436056238720618605e-01,4.327625542569576433e-01
2.436287248262780647e-01,4.338991705995239312e-01
2.436530734615127702e-01,4.351510958464085421e-01
2.436816211605974392e-01,4.366583479528551304e-01
2.437074286202467466e-01,4.377126007923369255e-01
2.437284969076780605e-01,4.389398169882961498e-01
2.437567512396954239e-01,4.400023061780863887e-01
2.437805042434659786e-01,4.408753593107822000e-01
2.438034403800659611e-01,4.417895941950202854e-01
2.438358342184077099e-01,4.428026652829598064e-01
2.438721198916071753e-01,4.439392816255260943e-01
2.439074098536631041e-01,4.449029346116148975e-01
2.439421772261141097e-01,4.456853878909177724e-01
2.439769445985717766e-01,4.463442959155938805e-01
2.440241421169986324e-01,4.470279129911953198e-01
2.440815746722702073e-01,4.475385667103193299e-01
2.441583139245528944e-01,4.480739294803686712e-01
2.442926145907375890e-01,4.484939833460996894e-01
2.958543046559081180e-01,4.488728554602884335e-01
2.960023047055038159e-01,4.492764366254025643e-01
2.960721441080049754e-01,4.497211995420589137e-01
2.961447786333393228e-01,4.505201255219786760e-01
2.961911157520780158e-01,4.513108151515900501e-01
2.962269117584803713e-01,4.520520866793506509e-01
2.962714259074339385e-01,4.529663215635887363e-01
2.963154879835050437e-01,4.538723200975183780e-01
2.963433428809236769e-01,4.548606821345325679e-01
2.963751621352483934e-01,4.558819895727805327e-01
2.964069088770537874e-01,4.569032970110284975e-01
2.964343856254569864e-01,4.581387495572961654e-01
2.964579663012123500e-01,4.590529844415342509e-01
2.964899448818392180e-01,4.599836920263892792e-01
2.965202538343769678e-01,4.614909441328358675e-01
2.965569763577757811e-01,4.628828873349641326e-01
2.965849812613552405e-01,4.642748305370923978e-01
2.966185897936690630e-01,4.654608649815094035e-01
2.966541013131107629e-01,4.668692808842545561e-01
2.966890528534926741e-01,4.681788605832983285e-01
2.967341412684743052e-01,4.692907678749392297e-01
2.967692832308344020e-01,4.704520932684309042e-01
2.968155977587305649e-01,4.714898734072957565e-01
2.968514196941018923e-01,4.726017806989367132e-01
2.968860342658941054e-01,4.735077792328663548e-01
2.969202642614321430e-01,4.742902325121692297e-01
2.969559308861091651e-01,4.755009760075115666e-01
2.970007606131030986e-01,4.763246110383566601e-01
2.970477349033306957e-01,4.771647187698186965e-01
2.970953840130602375e-01,4.779801174503554018e-01
2.971528810955104127e-01,4.787378616787329455e-01
2.972105323643242647e-01,4.793226425506329491e-01
2.972821766077771155e-01,4.799980232759259446e-01
2.974185093491332754e-01,4.806981130521443268e-01
3.025630047846261661e-01,4.811511123191091754e-01
3.027703932218894778e-01,4.816864750891585167e-01
3.028648574337006183e-01,4.823536194641430686e-01
3.029332196603334859e-01,4.830948909919036693e-01
3.029823668619435750e-01,4.836302537619530106e-01
3.030273076416278855e-01,4.844127070412558855e-01
3.030837621644144608e-01,4.851210331677827114e-01
3.031174778026590744e-01,4.858458319949264248e-01
3.031535373323213101e-01,4.867188851276222361e-01
3.031894924156319782e-01,4.876907744640194831e-01
3.032245160271396234e-01,4.885226458451730758e-01
3.032691106393659020e-01,4.894286443791027175e-01
3.032953650008307633e-01,4.902605157602563102e-01
3.033324020127514675e-01,4.911747506444943956e-01
3.033747788963603309e-01,4.922866579361353523e-01
3.034196047242498917e-01,4.931267656675973887e-01
3.034428748346351679e-01,4.939751097493678689e-01
3.034740961106296986e-01,4.949387627354566721e-01
3.035072957097961766e-01,4.960589063774060170e-01
3.035365207441154123e-01,4.970719774653455381e-01
3.035602048827823474e-01,4.978626670949568567e-01
3.035902607515095220e-01,4.988839745332048214e-01
3.036176431028325684e-01,5.002100269328655369e-01
3.036434415404787313e-01,5.011736799189543401e-01
3.036738648053927125e-01,5.021208602044262559e-01
3.037093132673818197e-01,5.033316036997685927e-01
3.037332616291887888e-01,5.043693838386333894e-01
3.037623362631891588e-01,5.053083277737968615e-01
3.037904032251736997e-01,5.061896172568011165e-01
3.038171346118945237e-01,5.072685791472082428e-01
3.038519855686183657e-01,5.081663413308294963e-01
3.038847003590217088e-01,5.089982127119830890e-01
3.039209866873970878e-01,5.096735934372760291e-01
3.039649956578116541e-01,5.103572105128775238e-01
3.040292113712250721e-01,5.109914094866282452e-01
3.041156227764196807e-01,5.115350086069860858e-01
3.042083163878694929e-01,5.119138807211748299e-01
3.046170991967489527e-01,5.123256982365973489e-01
3.559246225258283491e-01,5.126963340004777603e-01
3.561026960831847887e-01,5.131410969171340541e-01
3.561531302987219760e-01,5.136846960374918947e-01
3.562077890411141645e-01,5.143271313615510598e-01
3.562477494851812310e-01,5.149860393862272234e-01
3.562884376912023310e-01,5.157767290158384865e-01
3.563283580340470547e-01,5.166909639000766274e-01
3.563651010891322191e-01,5.178440529432597472e-01
3.564008411058650072e-01,5.189724329355176469e-01
3.564341084811362137e-01,5.200596311762332169e-01
3.564654277595635801e-01,5.208256117549191488e-01
3.564932480759774869e-01,5.217810283906995084e-01
3.565265568953801534e-01,5.227282086761714242e-01
3.565622814556468345e-01,5.241119155279911901e-01
3.565958025062687664e-01,5.250179140619208873e-01
3.566314787394964103e-01,5.263110210603477723e-01
3.566755694286161127e-01,5.273735102501380112e-01
3.567119785986982983e-01,5.283865813380774767e-01
3.567476495179433549e-01,5.294902522794099342e-01
3.568044360525013392e-01,5.303303600108719706e-01
3.568518884477644981e-01,5.313763765000453221e-01
3.568865030195533805e-01,5.321423570787312540e-01
3.569226799936298100e-01,5.330730646635862824e-01
3.569767856958216967e-01,5.340696630509088605e-01
3.570151148114231177e-01,5.348932980817540095e-01
3.570586682941234713e-01,5.356016242082808354e-01
3.571061371641515159e-01,5.362440595323400006e-01
3.571553956208251002e-01,5.369112039073246079e-01
3.572046462744887796e-01,5.375124574798415544e-01
3.572799376856194975e-01,5.380890020014331698e-01
3.574189781027958812e-01,5.386902555739501164e-01
3.576622988328520547e-01,5.390691276881388605e-01
3.627372740597584189e-01,5.394891815538698232e-01
3.628659248397858583e-01,5.400739624257698823e-01
3.629325467146077289e-01,5.406752159982868289e-01
3.629912137985435994e-01,5.413176513223459940e-01
3.630377258806727347e-01,5.421165773022658119e-01
3.630842379627952088e-01,5.427672489766334207e-01
3.631207913924983099e-01,5.434920478037772451e-01
3.631662976117744357e-01,5.444886461910998232e-01
3.632232422742898148e-01,5.453369902728703034e-01
3.632600083923098744e-01,5.461606253037154524e-01
3.633060111643615642e-01,5.469266058824013843e-01
3.633629559370488149e-01,5.479314406200324061e-01
3.634061639405905542e-01,5.487468393005691114e-01
3.634440628470669843e-01,5.497269649872748021e-01
3.634813863547514678e-01,5.505917817696622807e-01
3.635177510049725225e-01,5.515801438066764151e-01
3.635536503634451133e-01,5.524614332896806701e-01
3.635838518847489542e-01,5.533097773714511503e-01
3.636166052408595917e-01,5.541663578035300741e-01
3.636492276783909183e-01,5.551217744393104336e-01
3.636828619672949348e-01,5.560854274253992369e-01
3.637153153419292462e-01,5.570161350102542652e-01
3.637514214372195021e-01,5.579468425951092936e-01
3.637835050969084882e-01,5.588693138296557672e-01
3.638128815227203994e-01,5.596023490071079243e-01
3.638524947452259628e-01,5.605742383435051712e-01
3.638973825446500943e-01,5.615049459283601996e-01
3.639479755648267201e-01,5.624603625641405591e-01
3.639981259309832407e-01,5.630698524869659494e-01
3.640780838906465533e-01,5.635475608048561291e-01
3.641889185954938490e-01,5.639758510208956466e-01
3.645073402036580479e-01,5.643711958357012781e-01
4.159918724517963629e-01,5.647418315995815785e-01
4.161151347565461567e-01,5.652360126180886457e-01
4.161788703056812366e-01,5.658455025409140360e-01
4.162324057698330027e-01,5.663808653109634328e-01
4.162830949853146834e-01,5.669821188834803793e-01
4.163179397954952510e-01,5.677728085130916424e-01
4.163650570262089623e-01,5.688847158047326547e-01
4.164043635978398328e-01,5.697165871858861363e-01
4.164353231327821980e-01,5.706555311210496084e-01
4.164794324421905447e-01,5.715368206040539745e-01
4.165141433089414313e-01,5.723604556348990124e-01
4.165497591778055675e-01,5.733735267228385890e-01
4.165894929502511612e-01,5.743948341610864983e-01
4.166322558874158144e-01,5.755314505036528416e-01
4.166663112634250155e-01,5.764951034897416449e-01
4.167016159429748345e-01,5.773269748708952376e-01
4.167467525067214407e-01,5.781176645005065007e-01
4.168022079294952942e-01,5.789824812828939793e-01
4.168512880153407707e-01,5.797814072628136861e-01
4.168985997937457721e-01,5.806544603955094974e-01
4.169424725319414993e-01,5.815934043306729695e-01
4.169907389034976930e-01,5.825158755652195541e-01
4.170375140039439543e-01,5.834136377488406966e-01
4.170858753152861809e-01,5.841466729262928537e-01
4.171321417668560905e-01,5.849538352565211152e-01
4.171938583334866557e-01,5.855468524787296181e-01
4.172701232017239636e-01,5.861233970003212335e-01
4.174111631882737594e-01,5.866834688212959614e-01
4.225634070859302094e-01,5.870541045851762618e-01
4.228078493202674926e-01,5.874741584509072245e-01
4.229121514376305013e-01,5.880342302718819525e-01
4.229690485473258654e-01,5.885448839910059071e-01
4.230282451489530970e-01,5.893273372703087265e-01
4.230743991757501821e-01,5.900191906962186650e-01
4.231312187985869500e-01,5.907604622239792658e-01
4.231777308807094240e-01,5.914605520001976480e-01
4.232352953076345958e-01,5.922924233813512407e-01
4.232837591406579669e-01,5.931901855649724942e-01
4.233279695451119817e-01,5.938408572393401030e-01
4.233784201822499149e-01,5.946892013211105832e-01
4.234336620244438798e-01,5.954469455494880714e-01
4.234879683270387218e-01,5.963035259815669953e-01
4.235282494381820140e-01,5.971930518148798051e-01
4.235695138636486057e-01,5.981402321003517208e-01
4.236055283308870489e-01,5.989803398318137573e-01
4.236484710029186918e-01,5.999357564675941168e-01
4.236878523307874289e-01,6.008664640524490341e-01
4.237290622157585673e-01,6.017065717839110706e-01
4.237556219581872785e-01,6.023242980570450156e-01
4.237913407324989112e-01,6.031232240369647224e-01
4.238272821755739717e-01,6.039468590678098714e-01
4.238770370524158615e-01,6.046881305955704722e-01
4.239204052388012567e-01,6.054705838748734026e-01
4.239857054063445041e-01,6.060883101480072366e-01
4.240577791652422324e-01,6.065577821155889726e-01
4.241504534027196183e-01,6.069695996310114916e-01
4.242707648106658347e-01,6.073649444458171232e-01
4.759052532315966033e-01,6.077026348084636487e-01
4.760990316469504435e-01,6.081556340754284973e-01
4.761736955624640277e-01,6.086086333423933459e-01
4.762478993976504427e-01,6.092840140676862859e-01
4.762934150888231688e-01,6.098687949395863450e-01
4.763401551642698628e-01,6.105935937667300584e-01
4.763811713655052849e-01,6.113678106957245451e-01
4.764234592870264517e-01,6.120267187204005976e-01
4.764673483592030134e-01,6.127350448469274236e-01
4.765107689741265862e-01,6.137810613361007750e-01
4.765591103159594333e-01,6.147529506724980219e-01
4.766181342500896978e-01,6.157742581107459312e-01
4.766555823680096449e-01,6.166967293452925158e-01
4.767073916585806703e-01,6.176850913823066502e-01
4.767587952669138929e-01,6.183439994069828138e-01
4.768176724036898850e-01,6.192747069918377312e-01
4.768875787941395661e-01,6.201477601245336535e-01
4.769449390784952225e-01,6.209549224547618040e-01
4.770027943585919417e-01,6.217209030334478470e-01
4.770518251907329699e-01,6.223551020071985684e-01
4.771083729169761645e-01,6.229398828790986276e-01
4.771891787361637327e-01,6.235658455025409053e-01
4.772601126401859739e-01,6.241918081259831830e-01
4.773846079710852841e-01,6.246777527941818065e-01
4.824137839270059569e-01,6.251636974623804299e-01
4.827387833290214258e-01,6.255590422771861725e-01
4.828887092864786457e-01,6.261108777478523457e-01
4.829815322971398039e-01,6.267286040209861797e-01
4.830502914085277322e-01,6.273298575935031263e-01
4.830975023792605239e-01,6.278652203635525231e-01
4.831572027381303425e-01,6.285488374391539068e-01
4.832249901844731799e-01,6.292818726166061749e-01
4.832857456516037598e-01,6.299819623928244461e-01
4.833526199423421321e-01,6.307644156721273765e-01
4.834097208026888470e-01,6.314480327477288713e-01
4.834819871982365402e-01,6.324199220841261182e-01
4.835379270051032297e-01,6.332929752168219295e-01
4.835791453693316644e-01,6.340589557955078615e-01
4.836256666267713111e-01,6.348743544760445667e-01
4.836767343830150612e-01,6.356732804559643846e-01
4.837210672971348213e-01,6.364557337352672040e-01
4.837684208137127406e-01,6.371805325624109173e-01
4.838100645384346699e-01,6.378970950392461869e-01
4.838638678878770527e-01,6.385477667136139068e-01
4.839170482070387358e-01,6.391984383879815157e-01
4.839779886202311143e-01,6.399644189666674476e-01
4.840503011742292028e-01,6.405080180870252882e-01
4.842640020561428393e-01,6.409939627552239116e-01
5.359684492014837875e-01,6.413810712197210995e-01
5.361420959064089331e-01,6.418423068369943918e-01
5.362290866473062856e-01,6.424106150082775635e-01
5.362906761111119192e-01,6.429953958801776226e-01
5.363533177517965100e-01,6.437037220067043375e-01
5.364007546378291025e-01,6.444285208338480508e-01
5.364445513124060927e-01,6.449638836038974476e-01
5.365002566885712643e-01,6.458616457875185901e-01
5.365616026558206464e-01,6.467676443214482873e-01
5.366201945307591537e-01,6.476901155559948720e-01
5.366650272241102471e-01,6.485302232874569084e-01
5.367035345320925188e-01,6.491891313121329610e-01
5.367708531447268339e-01,6.498892210883513432e-01
5.368413971984120625e-01,6.507622742210471545e-01
5.369105695008047352e-01,6.516188546531260783e-01
5.369916764108229046e-01,6.524095442827374525e-01
5.370633869188479181e-01,6.531590521608064970e-01
5.371445591808898801e-01,6.537932511345572184e-01
5.372134169001147042e-01,6.544109774076910524e-01
5.373392774537621985e-01,6.548804493752727884e-01
5.424441970514215505e-01,6.553663940434714119e-01
5.428082005293327628e-01,6.558605750619785901e-01
5.429339108650788059e-01,6.563629924307941010e-01
5.430281383540935813e-01,6.569807187039279350e-01
5.430972722443128120e-01,6.576478630789124313e-01
5.431567347454457906e-01,6.582902984029717075e-01
5.432257128652917544e-01,6.590892243828914143e-01
5.432831872563281816e-01,6.597234233566422468e-01
5.433436829202131779e-01,6.603658586807014119e-01
5.433991223023282302e-01,6.610082940047605771e-01
5.434693689013225804e-01,6.617495655325211779e-01
5.435306713713228266e-01,6.624990734105903334e-01
5.435965236695472491e-01,6.633556538426692573e-01
5.436554172298224685e-01,6.642122342747481811e-01
5.437178802333120231e-01,6.649535058025087819e-01
5.437822732563091233e-01,6.658924497376722540e-01
5.438480671969947444e-01,6.666419576157412985e-01
5.439181987564511989e-01,6.673255746913427933e-01
5.439784573738937201e-01,6.680091917669441770e-01
5.441550316014465150e-01,6.685033727854513552e-01
5.446670550160537250e-01,6.688740085493316556e-01
5.961210674573902413e-01,6.692611170138288434e-01
5.962274228700203960e-01,6.698211888348035714e-01
5.962953489871014590e-01,6.703812606557781884e-01
5.963576411134219324e-01,6.709742778779866912e-01
5.964432039622813431e-01,6.717237857560557357e-01
5.964948057904817524e-01,6.725227117359755535e-01
5.965497518541240662e-01,6.731733834103431624e-01
5.966202237089290872e-01,6.740793819442728596e-01
5.966795364086974196e-01,6.749194896757348960e-01
5.967372137672932730e-01,6.755536886494856175e-01
5.968076524433785224e-01,6.762949601772462183e-01
5.968993547462631000e-01,6.769538682019223819e-01
5.969699467344247168e-01,6.777116124302998701e-01
5.970502289064749668e-01,6.783952295059013649e-01
5.971067259633278113e-01,6.789388286262590944e-01
5.972017467033774452e-01,6.795730276000099268e-01
5.972818127002682553e-01,6.801330994209845437e-01
5.974671999231695452e-01,6.805860986879493923e-01
6.027154089828162808e-01,6.809896798530634676e-01
6.028884366284109619e-01,6.814014973684860976e-01
6.029934316952467732e-01,6.818792056863762774e-01
6.030751289473135213e-01,6.824310411570424506e-01
6.031224452885852738e-01,6.829828766277087349e-01
6.032026171316562380e-01,6.835594211493003503e-01
6.032837893264786366e-01,6.841689110721257405e-01
6.033648309516959074e-01,6.848031100458764620e-01
6.034570513719661466e-01,6.853384728159258588e-01
6.035313424812305261e-01,6.859479627387512490e-01
6.035958142388464509e-01,6.866562888652779639e-01
6.036580485792641948e-01,6.873975603930386757e-01
6.037216167252845711e-01,6.880894138189485032e-01
6.037819522032217279e-01,6.887730308945499980e-01
6.038522767548770709e-01,6.894731206707683802e-01
6.039218114997857434e-01,6.900743742432853267e-01
6.039816484725557544e-01,6.906344460642600547e-01
6.041527266490243075e-01,6.910956816815332360e-01
6.560134414196217012e-01,6.914910264963389785e-01
6.562316586501704130e-01,6.919357894129952724e-01
6.563307018023567529e-01,6.924546794824277818e-01
6.564004699255454600e-01,6.931382965580291655e-01
6.564820625482670202e-01,6.937972045827053291e-01
6.565646252239598635e-01,6.945137670595405988e-01
6.566411107774172695e-01,6.952220931860674247e-01
6.567145330837986794e-01,6.958892375610519210e-01
6.567956399938168488e-01,6.966799271906632951e-01
6.568997294031486689e-01,6.973141261644140165e-01
6.569934989726478047e-01,6.979647978387816254e-01
6.570743335300821553e-01,6.986401785640746764e-01
6.571446632395566700e-01,6.991508322831986311e-01
6.572371068367055535e-01,6.996532496520142530e-01
6.573455195048133470e-01,7.001062489189789906e-01
6.576246802185869988e-01,7.004851210331677347e-01
6.628546189630846186e-01,7.008557567970481461e-01
6.630183285696422679e-01,7.013664105161721007e-01
6.631098377721711401e-01,7.019182459868382740e-01
6.631809881550998487e-01,7.024783178078130019e-01
6.632732893009696262e-01,7.030878077306383922e-01
6.633512912924288685e-01,7.036643522522300076e-01
6.634361419575329766e-01,7.042738421750553979e-01
6.635284465113000518e-01,7.047762595438709088e-01
6.636002197719914619e-01,7.052457315114526448e-01
6.636841252358249843e-01,7.060034757398301331e-01
6.637646970745159081e-01,7.066541474141978529e-01
6.638403544640425480e-01,7.072554009867147995e-01
6.639370765682151010e-01,7.078813636101570772e-01
6.640749634762799225e-01,7.084661444820571363e-01
6.645821912135951859e-01,7.089356164496388724e-01
7.161928031981412701e-01,7.093968520669121647e-01
7.163427985765491446e-01,7.098910330854192319e-01
7.164343246731608161e-01,7.104840503076277347e-01
7.165258804368812573e-01,7.112747399372389978e-01
7.166102430487708563e-01,7.119748297134573800e-01
7.166916391924926799e-01,7.126831558399842059e-01
7.167688712472175538e-01,7.132679367118842650e-01
7.168669412791528472e-01,7.139350810868687613e-01
7.169468140931423150e-01,7.145198619587688205e-01
7.170510161789656056e-01,7.150058066269674439e-01
7.171561623711453226e-01,7.155988238491759468e-01
7.172492060502566602e-01,7.161177139186083451e-01
7.174615408901940938e-01,7.165624768352647500e-01
7.227748466860239862e-01,7.169660580003788253e-01
7.229827849228881442e-01,7.174190572673436739e-01
7.230986785053006294e-01,7.179132382858507411e-01
7.231814569087591238e-01,7.184156556546662520e-01
7.232730748475713067e-01,7.190745636793424156e-01
7.233599382204025652e-01,7.196099264493917014e-01
7.234648432323997902e-01,7.201205801685157670e-01
7.235663588806973134e-01,7.206559429385650528e-01
7.236589860865860757e-01,7.212489601607735556e-01
7.237272552756246480e-01,7.218502137332905022e-01
7.238284373398617966e-01,7.225255944585835532e-01
7.239296209529666459e-01,7.230774299292497265e-01
7.240422414239522375e-01,7.235633745974483499e-01
7.242553147637742494e-01,7.239916648134878674e-01
7.760664058989508174e-01,7.243540642270597241e-01
7.762975330894439363e-01,7.247741180927906868e-01
7.763917985360124785e-01,7.252847718119147524e-01
7.764945891797425670e-01,7.258530799831978131e-01
7.765920722517472008e-01,7.264790426066400908e-01
7.766878442703495367e-01,7.271379506313162544e-01
7.767735040898737786e-01,7.276403680001317653e-01
7.769015068421347703e-01,7.281922034707980496e-01
7.770160997665542801e-01,7.287522752917726665e-01
7.771088127597636230e-01,7.293370561636727256e-01
7.771921128290060210e-01,7.298065281312544617e-01
7.773004514824094491e-01,7.302512910479108665e-01
7.776800018198104514e-01,7.306301631620996107e-01
7.828795957525680471e-01,7.311984713333827823e-01
7.830643436343409647e-01,7.316844160015814058e-01
7.831576765869174839e-01,7.320962335170039248e-01
7.832619395464035517e-01,7.327304324907546462e-01
7.833774275800831077e-01,7.332410862098787119e-01
7.834734313370006475e-01,7.337517399290026665e-01
7.836107801623470870e-01,7.342294482468928463e-01
7.837493808985052102e-01,7.347730473672505758e-01
7.838507804319583272e-01,7.352507556851407555e-01
7.839729127762329330e-01,7.357696457545732649e-01
7.841897676162545849e-01,7.361979359706126713e-01
8.361773143596162861e-01,7.365438626835676406e-01
8.363662286060191686e-01,7.370380437020747078e-01
8.364720975028916428e-01,7.375816428224325483e-01
8.365879245150364962e-01,7.381828963949494948e-01
8.366918814829105155e-01,7.388006226680833288e-01
8.367979018758686660e-01,7.393689308393665005e-01
8.369592600748410050e-01,7.400113661634256657e-01
8.370873137198420189e-01,7.405384925831665077e-01
8.371817020334987314e-01,7.410079645507482438e-01
8.372952744163469907e-01,7.415103819195637547e-01
8.376197020564229989e-01,7.419057267343694972e-01
8.429600797662484268e-01,7.422928351988666851e-01
8.431118953416294470e-01,7.427046527142892041e-01
8.432168730324129946e-01,7.431411792806371652e-01
8.433571547189666617e-01,7.436765420506864510e-01
8.435412454174384678e-01,7.441624867188850745e-01
8.436810170391950692e-01,7.446237223361583668e-01
8.437869605605541334e-01,7.451261397049738777e-01
8.439138926542599783e-01,7.455873753222471700e-01
8.440763697372644092e-01,7.460074291879782438e-01
8.961515417520282689e-01,7.464110103530923190e-01
8.963803937569381208e-01,7.468804823206740551e-01
8.965078474726795310e-01,7.474652631925741142e-01
8.966574588569042881e-01,7.481159348669417231e-01
8.967628135766692044e-01,7.487254247897671133e-01
8.968900680546842974e-01,7.492443148591996227e-01
8.970308247582137184e-01,7.497467322280151336e-01
8.971437067225529471e-01,7.502326768962137571e-01
8.973183545018131868e-01,7.506115490104025012e-01
8.976814271986505167e-01,7.511469117804518980e-01
9.029488844326266639e-01,7.515752019964913044e-01
9.031586140942426955e-01,7.520282012634561530e-01
9.033100819134032289e-01,7.525223822819632202e-01
9.034736390674402706e-01,7.531071631538632793e-01
9.036220821514950874e-01,7.536013441723703465e-01
9.037709176511232734e-01,7.541202342418027449e-01
9.039449231377094662e-01,7.546720697124690291e-01
9.042555146797714993e-01,7.551003599285084356e-01
9.562857528941215435e-01,7.554545229917718485e-01
9.564728171924263833e-01,7.560310675133634639e-01
9.566234758063940635e-01,7.565499575827958623e-01
9.567632236578316185e-01,7.571594475056213636e-01
9.569370586479042373e-01,7.577359920272128679e-01
9.570776308723133452e-01,7.581642822432523854e-01
9.572008181125152282e-01,7.586255178605256777e-01
9.576978860804263860e-01,7.590702807771819716e-01
9.630081587099514895e-01,7.594738619422961579e-01
9.631822562507685870e-01,7.599680429608032250e-01
9.633105506670658347e-01,7.604539876290018485e-01
9.634371636822547380e-01,7.608740414947328112e-01
9.636920711137442197e-01,7.613435134623145473e-01
9.638267310890547002e-01,7.619282943342146064e-01
9.639933253509569422e-01,7.624389480533385610e-01
9.643104488435660926e-01,7.628260565178358599e-01
1.016392447815526179e+00,7.632543467338752663e-01
1.016554446714428295e+00,7.638473639560837691e-01
1.016694677897440613e+00,7.643744903758246112e-01
1.016891289057789693e+00,7.649345621967993392e-01
1.017076533350138590e+00,7.654287432153064064e-01
1.017193987843656444e+00,7.658899788325796987e-01
1.017516828004529472e+00,7.662770872970768865e-01
1.023042882170956513e+00,7.666889048124995165e-01
1.023220314702245615e+00,7.671748494806981400e-01
1.023379698928762460e+00,7.676937395501305383e-01
1.023589008175030957e+00,7.681549751674038307e-01
1.023830781108171495e+00,7.686162107846771230e-01
1.024063314313209405e+00,7.691103918031841902e-01
1.076323866510767724e+00,7.694563185161391594e-01
1.076496932948052265e+00,7.698928450824870096e-01
1.076695146651099888e+00,7.704282078525364064e-01
1.076903850610447799e+00,7.709718069728941359e-01
1.077090416444449472e+00,7.714083335392420970e-01
1.077273976028132463e+00,7.718036783540477286e-01
1.077589301909008812e+00,7.722154958694703586e-01
1.083044788093579402e+00,7.726026043339675464e-01
1.083253958899090819e+00,7.729814764481562905e-01
1.083427075602153566e+00,7.733850576132703658e-01
1.083646661815346190e+00,7.737968751286929958e-01
1.083824028841545717e+00,7.742086926441155148e-01
1.084046977248838139e+00,7.746864009620056946e-01
1.136129118637496660e+00,7.750488003755775512e-01
1.136543756201217059e+00,7.755512177443930621e-01
1.136716906731487509e+00,7.760289260622832419e-01
1.136925530337608015e+00,7.764819253292480905e-01
1.137123817663188596e+00,7.768772701440537221e-01
1.137334461597355739e+00,7.772726149588594646e-01
1.142836061468815334e+00,7.776267780221228776e-01
1.143137500029716147e+00,7.780056501363116217e-01
1.143345178868745426e+00,7.783762859001919221e-01
1.143542850256124010e+00,7.788210488168483270e-01
1.143792252805110321e+00,7.792575753831961771e-01
1.144099011924826215e+00,7.797188110004694694e-01
1.196313415952322545e+00,7.800812104140413261e-01
1.196510191240992560e+00,7.804600825282300702e-01
1.196673102524079546e+00,7.808883727442695877e-01
1.196904788117773011e+00,7.814072628137019860e-01
1.197159046521146131e+00,7.818273166794330598e-01
1.197402912144208020e+00,7.822061887936218039e-01
1.202912852039302871e+00,7.826097699587358791e-01
1.203195452698849754e+00,7.829968784232330670e-01
1.203403569020828900e+00,7.834416413398894719e-01
1.203647599322668071e+00,7.839028769571627642e-01
1.203902506754154222e+00,7.843476398738190580e-01
1.256139885548852586e+00,7.847182756376994694e-01
1.256507137470479485e+00,7.851712749046642070e-01
1.256707633918986433e+00,7.856901649740967164e-01
1.257033006203258640e+00,7.861925823429122273e-01
1.257230746919896225e+00,7.865385090558671966e-01
1.262582091544652840e+00,7.869750356222150467e-01
1.263126015062062679e+00,7.873539077364037908e-01
1.263382278954955362e+00,7.878069070033686394e-01
1.263729174986348847e+00,7.882434335697166006e-01
1.264007255820701614e+00,7.886470147348306758e-01
1.316337328226846459e+00,7.890341231993278637e-01
1.316590957373208193e+00,7.894788861159842686e-01
1.316835556388390449e+00,7.899483580835660046e-01
1.317148995498472086e+00,7.904013573505308532e-01
1.317417264002062049e+00,7.908049385156449285e-01
1.322999623383949164e+00,7.912414650819928896e-01
1.323359182493611952e+00,7.916532825974154086e-01
1.323626119315798322e+00,7.920486274122211512e-01
1.323941408023040500e+00,7.924357358767183390e-01
1.376175583160469396e+00,7.928393170418324143e-01
1.376546357606275306e+00,7.932428982069464896e-01
1.376800774404870475e+00,7.936547157223691196e-01
1.377149688201538824e+00,7.941159513396424119e-01
1.377404318405194283e+00,7.945195325047564872e-01
1.382955034486959445e+00,7.948984046189452313e-01
1.383312991242148238e+00,7.952608040325170879e-01
1.383623821197742521e+00,7.956808578982481617e-01
1.383999218802747233e+00,7.961503298658298977e-01
1.436314319483602553e+00,7.965044929290933107e-01
1.436697453478539277e+00,7.968916013935904985e-01
1.436942096398378110e+00,7.973363643102467924e-01
1.437209361167169241e+00,7.977646545262863098e-01
1.437508522578730963e+00,7.981270539398581665e-01
1.443197592981494415e+00,7.985306351049722418e-01
1.443464772185718559e+00,7.989177435694695406e-01
1.443883380924850801e+00,7.993460337855089470e-01
1.444623357531920060e+00,7.997331422500061349e-01
1.496620604576620606e+00,8.001284870648118774e-01
1.496859864211638191e+00,8.005979590323936135e-01
1.497188439903955892e+00,8.010015401975076887e-01
1.497694378555294747e+00,8.014133577129302077e-01
1.503359263763016651e+00,8.018498842792781689e-01
1.503697801350010188e+00,8.022864108456261301e-01
1.504030875851543048e+00,8.026817556604317616e-01
1.556397136748651766e+00,8.030359187236951746e-01
1.556757005003843730e+00,8.034806816403515795e-01
1.557187923833516230e+00,8.038842628054656547e-01
1.562630782118687556e+00,8.043290257221220596e-01
1.563374095761849158e+00,8.047737886387783535e-01
1.563729504863055064e+00,8.051856061542009835e-01
1.564100139278903345e+00,8.055562419180812839e-01
1.616478712412332541e+00,8.059268776819615843e-01
1.616803140052408549e+00,8.063716405986179891e-01
1.617150741095347843e+00,8.067422763624982895e-01
1.617488846552967541e+00,8.071623302282292522e-01
1.623245346048205473e+00,8.075082569411842215e-01
1.623626951610471769e+00,8.078871290553729656e-01
1.624020817119748994e+00,8.082989465707955956e-01
1.676513941270290076e+00,8.086531096340590086e-01
1.676838675497465125e+00,8.090978725507153024e-01
1.677278663564755190e+00,8.095179264164463762e-01
1.682849440544589736e+00,8.098885621803266766e-01
1.683388580571584248e+00,8.103086160460576393e-01
1.683778016000032629e+00,8.106957245105549381e-01
1.684302255960554717e+00,8.110910693253605697e-01
1.736618211861028493e+00,8.114534687389324263e-01
1.736885838341362120e+00,8.118982316555887202e-01
1.737313892422711170e+00,8.123018128207029065e-01
1.743002962825476176e+00,8.127795211385930862e-01
1.743436094000772041e+00,8.131748659533987178e-01
1.743872772198610255e+00,8.135784471185127931e-01
1.796327980101406485e+00,8.139737919333185356e-01
1.796804546313396367e+00,8.143361913468903923e-01
1.797318707152640860e+00,8.147315361616960239e-01
1.802910654767277521e+00,8.151762990783524288e-01
1.803478486337819486e+00,8.156045892943918352e-01
1.803860847485050378e+00,8.159916977588891340e-01
1.856278095055629018e+00,8.164446970258538716e-01
1.856760029009626445e+00,8.168482781909680579e-01
1.857166829728285506e+00,8.172930411076243518e-01
1.857674017674403988e+00,8.176719132218130959e-01
1.863316741271445753e+00,8.181002034378526133e-01
1.863595961687201097e+00,8.185120209532751323e-01
1.864058290163047582e+00,8.188991294177724312e-01
1.916549123070273586e+00,8.192697651816527316e-01
1.916839168252372216e+00,8.196815826970752505e-01
1.917225372995171595e+00,8.201345819640400991e-01
1.917674486428066594e+00,8.205134540782288433e-01
1.923329489624482358e+00,8.209582169948852481e-01
1.923606877560889439e+00,8.213288527587655485e-01
1.924230395429769036e+00,8.216912521723374052e-01
1.976713258962931041e+00,8.220865969871430368e-01
1.977026724712225292e+00,8.225313599037994416e-01
1.977387371833563723e+00,8.229184683682966295e-01
1.983132798053280244e+00,8.233138131831022610e-01
1.983469715457877314e+00,8.237421033991417785e-01
1.984033359817090059e+00,8.241621572648727412e-01
2.036606972770966806e+00,8.245986838312207023e-01
2.036876372081030340e+00,8.249857922957178902e-01
2.037325797996713206e+00,8.254140825117574076e-01
2.042738607548790775e+00,8.258506090781052578e-01
2.043505155153092723e+00,8.263365537463039923e-01
2.043967002812582479e+00,8.267648439623433987e-01
2.096575875311849302e+00,8.271107706752983679e-01
2.096876410290295922e+00,8.275308245410293306e-01
2.097291125899896080e+00,8.279179330055266295e-01
2.102774041318822285e+00,8.282968051197153736e-01
2.103388532332285621e+00,8.286921499345210052e-01
2.103621092742914200e+00,8.290792583990181930e-01
2.104477286429220495e+00,8.295240213156745979e-01
2.156700608459336532e+00,8.299276024807886731e-01
2.157003953972122190e+00,8.303311836459028594e-01
2.157439253577636329e+00,8.307182921104000473e-01
2.163214804726873997e+00,8.311054005748972351e-01
2.163516058964086497e+00,8.315007453897028666e-01
2.164014287125630709e+00,8.318796175038917218e-01
2.216240079218897208e+00,8.322173078665381363e-01
2.216877778342017713e+00,8.326291253819607663e-01
2.217224948840558874e+00,8.330491792476917290e-01
2.222848521148392820e+00,8.334774694637312464e-01
2.223482492006759514e+00,8.338728142785368780e-01
2.223877037161703374e+00,8.342599227430340658e-01
2.276313853883914717e+00,8.346799766087651395e-01
2.276854327549356682e+00,8.351741576272722067e-01
2.277187244038220371e+00,8.356024478433117242e-01
2.282774871204094502e+00,8.360389744096595743e-01
2.283368087905564003e+00,8.364425555747737606e-01
2.283599994284966961e+00,8.368873184914300545e-01
2.284153400486561569e+00,8.372908996565442408e-01
2.336739179602965955e+00,8.377686079744344205e-01
2.337088020218906159e+00,8.382216072413991581e-01
2.337550313987959871e+00,8.386416611071302318e-01
2.343377576804157592e+00,8.390370059219358634e-01
2.343842692362778646e+00,8.394323507367414949e-01
2.396221457998568560e+00,8.397947501503133516e-01
2.396798463888925923e+00,8.401736222645022067e-01
2.397017794475782004e+00,8.405360216780740634e-01
2.397428093653693359e+00,8.409560755438050261e-01
2.403170604776399433e+00,8.413596567089191014e-01
2.403533395544418028e+00,8.417302924727994018e-01
2.403978912774535903e+00,8.421503463385304755e-01
2.456485274963602361e+00,8.425374548030276634e-01
2.456890344054079023e+00,8.429492723184502934e-01
2.457249997258070806e+00,8.433610898338728123e-01
2.457586011599576903e+00,8.437399619480615565e-01
2.463380064904047373e+00,8.441353067628671880e-01
2.463791751383290762e+00,8.445306515776729306e-01
2.516093843835681909e+00,8.449259963924785621e-01
2.516751528425007489e+00,8.453295775575926374e-01
2.517033352896910436e+00,8.457413950730152674e-01
2.517451830051951944e+00,8.461614489387462301e-01
2.523240117406126970e+00,8.466062118554026350e-01
2.523653325664223512e+00,8.469686112689744917e-01
2.524144553363347754e+00,8.473639560837801232e-01
2.576671599693827197e+00,8.477510645482774221e-01
2.576891747021021750e+00,8.481381730127746099e-01
2.577216174661099313e+00,8.485664632288140163e-01
2.582973673622448896e+00,8.490112261454704212e-01
2.583508562566894096e+00,8.493900982596591653e-01
2.584017568401265841e+00,8.498266248260071265e-01
2.636462450878523711e+00,8.502219696408127581e-01
2.636800195408817160e+00,8.506255508059268333e-01
2.637112363101882018e+00,8.510785500728916819e-01
2.637478152991763469e+00,8.514574221870804260e-01
2.643264901561894753e+00,8.519104214540452746e-01
2.643563240314793283e+00,8.523469480203932358e-01
2.643997408182877429e+00,8.527175837842735362e-01
2.696474547652716325e+00,8.531046922487707240e-01
2.696789079882794482e+00,8.535494551654271289e-01
2.697032349756169900e+00,8.540601088845510835e-01
2.697358277213101729e+00,8.544801627502820462e-01
2.703008699361046929e+00,8.549002166160131200e-01
2.703589797955633145e+00,8.552626160295849767e-01
2.703913411888820839e+00,8.556250154431568333e-01
2.756502064465621515e+00,8.560121239076540212e-01
2.756822739483967055e+00,8.564074687224596527e-01
2.757056854346313646e+00,8.567781044863400641e-01
2.757429269706149100e+00,8.572393401036132454e-01
2.762895064623418939e+00,8.576758666699612066e-01
2.763531599412891726e+00,8.580712114847668381e-01
2.763907718738536357e+00,8.584665562995725807e-01
2.764586723032387283e+00,8.588207193628359937e-01
2.816741553557099209e+00,8.592160641776416252e-01
2.816997902348553851e+00,8.596443543936810316e-01
2.817372992098401863e+00,8.600479355587952179e-01
2.817704691135862305e+00,8.604844621251430681e-01
2.823521215254372052e+00,8.609045159908741418e-01
2.823799296088721711e+00,8.612751517547544422e-01
2.824429282686360398e+00,8.617199146714108471e-01
2.876651474787562890e+00,8.620987867855995912e-01
2.876871306611770152e+00,8.625023679507136665e-01
2.877139641730232178e+00,8.630377307207630633e-01
2.877557359823122329e+00,8.634166028349518074e-01
2.883354688528787957e+00,8.638448930509912138e-01
2.883685326643180780e+00,8.642155288148715142e-01
2.884170539288186674e+00,8.646026372793688131e-01
2.936396387016176668e+00,8.649403276420152276e-01
2.936825039334407528e+00,8.653109634058955280e-01
2.937022612876837080e+00,8.657886717237857077e-01
2.937406664309876181e+00,8.662499073410590000e-01
2.942918346041765609e+00,8.666864339074069612e-01
2.943429264501518539e+00,8.670405969706703742e-01
2.943846580401773494e+00,8.674688871867097806e-01
2.944310048459022333e+00,8.678971774027492980e-01
2.996732126424115350e+00,8.682760495169380421e-01
2.996999308609538115e+00,8.687125760832860033e-01
2.997266379118174839e+00,8.691408662993254097e-01
2.997543883576810231e+00,8.695773928656733709e-01
3.003222035948885704e+00,8.700221557823297758e-01
3.003593988869023512e+00,8.704175005971354073e-01
3.004078783184058743e+00,8.707716636603988203e-01
3.004540683983264238e+00,8.711670084752044518e-01
3.056698523125987776e+00,8.715129351881594211e-01
3.056930257154614416e+00,8.719576981048158260e-01
3.057172127518028582e+00,8.724683518239397806e-01
3.057509592226177908e+00,8.728554602884369684e-01
3.063141885307295809e+00,8.732508051032426000e-01
3.063591516501102952e+00,8.736214408671230114e-01
3.063940211520544743e+00,8.740497310831624178e-01
3.064396959355025984e+00,8.744780212992019353e-01
3.116649723541301320e+00,8.748568934133906794e-01
3.116895965803982094e+00,8.752440018778878672e-01
3.117137357717723045e+00,8.757381828963949344e-01
3.117514349698948806e+00,8.762076548639766704e-01
3.123024417962151134e+00,8.767100722327921813e-01
3.123593079231268277e+00,8.771301260985232551e-01
3.123963853677067526e+00,8.775419436139457741e-01
3.124566362151499632e+00,8.779208157281345182e-01
3.176873261154780970e+00,8.783738149950993668e-01
3.177070235079115790e+00,8.788597596632979903e-01
3.177402032242438334e+00,8.792386317774867344e-01
3.177698751966294921e+00,8.796504492929093644e-01
3.183594646247238646e+00,8.801034485598741020e-01
3.184172016071179279e+00,8.805152660752967320e-01
3.236207103455774892e+00,8.808859018391770324e-01
3.236804209699854162e+00,8.812318285521320016e-01
3.236979540875148942e+00,8.816107006663207457e-01
3.237233416642419481e+00,8.820225181817432647e-01
3.237629940468283340e+00,8.824755174487081133e-01
3.243536083231435274e+00,8.828873349641307433e-01
3.243804419370464043e+00,8.832991524795532623e-01
3.244561340771074942e+00,8.837192063452842250e-01
3.296640878248966455e+00,8.840980784594730801e-01
3.296990868092719573e+00,8.845675504270548162e-01
3.297210213003614054e+00,8.850370223946364412e-01
3.297592574150846723e+00,8.854488399100590712e-01
3.303385924866493184e+00,8.858524210751731465e-01
3.303735898156001660e+00,8.862312931893618906e-01
3.304254927473839754e+00,8.866678197557098517e-01
3.356700866894301249e+00,8.870137464686648210e-01
3.357077318278732569e+00,8.874749820859381133e-01
3.357396068980176285e+00,8.879279813529028509e-01
3.357665762037204793e+00,8.883397988683254809e-01
3.363505498304597552e+00,8.887351436831311124e-01
3.363815101573113253e+00,8.891551975488621862e-01
3.364463956853265270e+00,8.895670150642847052e-01
3.416770175072204374e+00,8.899376508281650056e-01
3.417049945702700597e+00,8.904153591460551853e-01
3.417456387323276612e+00,8.909095401645622525e-01
3.423131400440629246e+00,8.912637032278256655e-01
3.423630183103872682e+00,8.916755207432482955e-01
3.424000957549675483e+00,8.921120473095961456e-01
3.476594151086644047e+00,8.925238648250187756e-01
3.476967734951763589e+00,8.929521550410581821e-01
3.477261486861993323e+00,8.934216270086399181e-01
3.477698260724715773e+00,8.938334445240625481e-01
3.483653825260399017e+00,8.942864437910272857e-01
3.484108622918928866e+00,8.947394430579921343e-01
3.535554278824069030e+00,8.951100788218724347e-01
3.537015114093930102e+00,8.955054236366780662e-01
3.537455946376084626e+00,8.959913683048766897e-01
3.543505163972872296e+00,8.964443675718415383e-01
3.543862854639824533e+00,8.968397123866472809e-01
3.544732494945445289e+00,8.972103481505275813e-01
3.596990739502767820e+00,8.976633474174923188e-01
3.597293663681941922e+00,8.981163466844571674e-01
3.597688100723439142e+00,8.985611096011135723e-01
3.603666349469155428e+00,8.989893998171529788e-01
3.603990777109231658e+00,8.993682719313418339e-01
3.656025365840231967e+00,8.997471440455305780e-01
3.656970992765958606e+00,9.001342525100277658e-01
3.657240606022511109e+00,9.005213609745249537e-01
3.657679241075815213e+00,9.008919967384052541e-01
3.663818237570888314e+00,9.012955779035194404e-01
3.664547407531593137e+00,9.016991590686335156e-01
3.716958586847759705e+00,9.021274492846729220e-01
3.717303718232813914e+00,9.025804485516377706e-01
3.717702970749254821e+00,9.030005024173688444e-01
3.723666526548013778e+00,9.034205562830998071e-01
3.724188688540888137e+00,9.038323737985224371e-01
3.776507174245601561e+00,9.041865368617858500e-01
3.777109682720030115e+00,9.046724815299844735e-01
3.777574971078274224e+00,9.050842990454069925e-01
3.783609073903253961e+00,9.055043529111380662e-01
3.784169106789897263e+00,9.058914613756352541e-01
3.836762550430750096e+00,9.062785698401324419e-01
3.837168683152281545e+00,9.067727508586395091e-01
3.837608379635238265e+00,9.071516229728282532e-01
3.843772504796683975e+00,9.075881495391762144e-01
3.844390365846870328e+00,9.080082034049071771e-01
3.896984326247681096e+00,9.083870755190960322e-01
3.897526343733503484e+00,9.087412385823593342e-01
3.903355852298817652e+00,9.092189469002495139e-01
3.904027880981832954e+00,9.095731099635129269e-01
3.956866472008433444e+00,9.099519820777017820e-01
3.957182072711504794e+00,9.104049813446665196e-01
3.957658821553292405e+00,9.108167988600891496e-01
3.963727095498282615e+00,9.112286163755116686e-01
3.964155803451240523e+00,9.116569065915511860e-01
4.016821890198896128e+00,9.120604877566652613e-01
4.017181943822562218e+00,9.124887779727047787e-01
4.017644546000517458e+00,9.128923591378188540e-01
4.023697884568655958e+00,9.133371220544752589e-01
4.024230002515283289e+00,9.137242305189724467e-01
4.076961399369731787e+00,9.140783935822358597e-01
4.077436454128415377e+00,9.144902110976583787e-01
4.083592927435226727e+00,9.149020286130810087e-01
4.084045225828571546e+00,9.152561916763444216e-01
4.136950914599256457e+00,9.156680091917669406e-01
4.137367959675230189e+00,9.160551176562641285e-01
4.143248556163411145e+00,9.164586988213783147e-01
4.143914700593398948e+00,9.168210982349501714e-01
4.144562744262322518e+00,9.171834976485220281e-01
4.197043443787075390e+00,9.175788424633276597e-01
4.197483738441464496e+00,9.180153690296756208e-01
4.203555169991462392e+00,9.184683682966403584e-01
4.204068582337825433e+00,9.188307677102122151e-01
4.256985979033583334e+00,9.191931671237840717e-01
4.257406510646833731e+00,9.196132209895151455e-01
4.263742620059533195e+00,9.200579839061715504e-01
4.264668931170562338e+00,9.204203833197434070e-01
4.317173257212945536e+00,9.207827827333152637e-01
4.317681158060943325e+00,9.211616548475040078e-01
4.323787841527409803e+00,9.215322906113843082e-01
4.376545001488755915e+00,9.218864536746477212e-01
4.377236389338016842e+00,9.223065075403786839e-01
4.383303063982126879e+00,9.227183250558013139e-01
4.384159947215225728e+00,9.230971971699900580e-01
4.436825354104328767e+00,9.234595965835619147e-01
4.437438723961089515e+00,9.238549413983675462e-01
4.443768065395359734e+00,9.242585225634816215e-01
4.444489153908475210e+00,9.246621037285958078e-01
4.497092749484773222e+00,9.250656848937098831e-01
4.497600994891381099e+00,9.254692660588240694e-01
4.503731314281241183e+00,9.258728472239381446e-01
4.504345409457100047e+00,9.262681920387437762e-01
4.557012339940157197e+00,9.266470641529325203e-01
4.557555552709926516e+00,9.270588816683551503e-01
4.563840723361075824e+00,9.274789355340861130e-01
4.565237682638271011e+00,9.278330985973495260e-01
4.617290045792769249e+00,9.282449161127721560e-01
4.623639558177115028e+00,9.286237882269609001e-01
4.624483527853683107e+00,9.289944239908412005e-01
4.677116103499502131e+00,9.293650597547215009e-01
4.677692775431540717e+00,9.297439318689102450e-01
4.684334330548630021e+00,9.301145676327905454e-01
4.737088645926598396e+00,9.304604943457455146e-01
4.737564231145135807e+00,9.308887845617850321e-01
4.743840191923005989e+00,9.313088384275159948e-01
4.744908028814972312e+00,9.316794741913962952e-01
4.797257273168668235e+00,9.320912917068189252e-01
4.803397643708046338e+00,9.325031092222414442e-01
4.804564994734477956e+00,9.328572722855048571e-01
4.857164467091673821e+00,9.332279080493851575e-01
4.857624898130579183e+00,9.336726709660415624e-01
4.863923357723645147e+00,9.340680157808471940e-01
4.864742169827738216e+00,9.344880696465781567e-01
4.917302685571373289e+00,9.348916508116923429e-01
4.917709510812604989e+00,9.352622865755726433e-01
4.924464557747048055e+00,9.356164496388360563e-01
4.977120891298093319e+00,9.359870854027163567e-01
4.977533497544376573e+00,9.363989029181388757e-01
4.984171078451429260e+00,9.368024840832530620e-01
5.037200633456954790e+00,9.372060652483671372e-01
5.037599397039157267e+00,9.376508281650235421e-01
5.044100057524609326e+00,9.380379366295207300e-01
5.045062680177188952e+00,9.383838633424756992e-01
5.097398076134947331e+00,9.387709718069728870e-01
5.103447046561788270e+00,9.391333712205447437e-01
5.104303750187995981e+00,9.395040069844250441e-01
5.157189388273703656e+00,9.398499336973800133e-01
5.157705896813255642e+00,9.402452785121856449e-01
5.164447332596349582e+00,9.406735687282251623e-01
5.217202039717939499e+00,9.410277317914885753e-01
5.217723925631688964e+00,9.414230766062942068e-01
5.224234683997625694e+00,9.417607669689407324e-01
5.276993947845840083e+00,9.421561117837463639e-01
5.277527461630711514e+00,9.425596929488605502e-01
5.284100280823523121e+00,9.429797468145915129e-01
5.285634414546240833e+00,9.433503825784718133e-01
5.337394333837512050e+00,9.437539637435858886e-01
5.343455164535686919e+00,9.441493085583916312e-01
5.344233813674426514e+00,9.445199443222719315e-01
5.397191859277495674e+00,9.449152891370775631e-01
5.397713260841902283e+00,9.453271066525001931e-01
5.404271333852014081e+00,9.457471605182311558e-01
5.457122807822569754e+00,9.461342689827283436e-01
5.457621035984115743e+00,9.465543228484594174e-01
5.464109588785640348e+00,9.470073221154242660e-01
5.517019205765779866e+00,9.473861942296130101e-01
5.517571643712864571e+00,9.477485936431848668e-01
5.524056217341430042e+00,9.481521748082989420e-01
5.524840019729469809e+00,9.485392832727961299e-01
5.577450001535336988e+00,9.489181553869848740e-01
5.583951428613275425e+00,9.493299729024075040e-01
5.584852075184564058e+00,9.497170813669046918e-01
5.637469523396117843e+00,9.501124261817103234e-01
5.644122581748053591e+00,9.505489527480582845e-01
5.696641180179282671e+00,9.509360612125554724e-01
5.697605716544357435e+00,9.513396423776696587e-01
5.704219866698045927e+00,9.517185144918584028e-01
5.756793560157035472e+00,9.520726775551218157e-01
5.757509560095766865e+00,9.524680223699274473e-01
5.764319755970312542e+00,9.528551308344246351e-01
5.817299420866011594e+00,9.532504756492302667e-01
5.823533066236045386e+00,9.537034749161951153e-01
5.824612729497035346e+00,9.540741106800754157e-01
5.877517822402870351e+00,9.544365100936472723e-01
5.884062824250934298e+00,9.548895093606121209e-01
5.937068624344709278e+00,9.552601451244924213e-01
5.937729066326292937e+00,9.557213807417657137e-01
5.944819129842603189e+00,9.560755438050291266e-01
5.997567839513710197e+00,9.564544159192178707e-01
6.004276021388633922e+00,9.569238878867996068e-01
6.057086035565831139e+00,9.572945236506799072e-01
6.063583240143820774e+00,9.577475229176447558e-01
6.064751544900980562e+00,9.581099223312166124e-01
6.117491089233379142e+00,9.584887944454053565e-01
6.123731613813238717e+00,9.589417937123702051e-01
6.124928681223390292e+00,9.593206658265589493e-01
6.177604351691281970e+00,9.596830652401308059e-01
6.184792514004016972e+00,9.600948827555533249e-01
6.237511793129936422e+00,9.604655185194336253e-01
6.244442423484612981e+00,9.609020450857815865e-01
6.297255168533976821e+00,9.612726808496618869e-01
6.303826483801126201e+00,9.617833345687858415e-01
6.305186433793678269e+00,9.621951520842084715e-01
6.357714288823045123e+00,9.625740241983972156e-01
6.416897118200296291e+00,9.629940780641281783e-01
6.417735719535626160e+00,9.633894228789339209e-01
6.424841607051874348e+00,9.637930040440479962e-01
6.477662986549777457e+00,9.641718761582367403e-01
6.485009733608104732e+00,9.645754573233509266e-01
6.537725490042892496e+00,9.649625657878481144e-01
6.596466325650177431e+00,9.653414379020368585e-01
6.597691074734958860e+00,9.657120736659171589e-01
6.605098123813469613e+00,9.661321275316481216e-01
6.657645536149946253e+00,9.664945269452200893e-01
6.664663538826149924e+00,9.669063444606426083e-01
6.717584533005293679e+00,9.672934529251397962e-01
6.724513380461204726e+00,9.677299794914877573e-01
6.777587828811161508e+00,9.680759062044427266e-01
6.784495804841411903e+00,9.684877237198652455e-01
6.837623181626420354e+00,9.688665958340539897e-01
6.845111626848646935e+00,9.693278314513272820e-01
6.904213532484980931e+00,9.697973034189090180e-01
6.957297956431117925e+00,9.701597028324808747e-01
6.964511858430966207e+00,9.705632839975949500e-01
7.017658969441340489e+00,9.709586288124006925e-01
7.024816978466730255e+00,9.714198644296738738e-01
7.083753023461122567e+00,9.718646273463302787e-01
7.137265056758256954e+00,9.722270267599021354e-01
7.144521878283164540e+00,9.727541531796430885e-01
7.197649250189454229e+00,9.731083162429063904e-01
7.205014856716419835e+00,9.734954247074036893e-01
7.264568509849772759e+00,9.738990058725177645e-01
7.317731583840499709e+00,9.742449325854727338e-01
7.377711568618744664e+00,9.746485137505868090e-01
7.436883369261929388e+00,9.750191495144671094e-01
7.444565352310875461e+00,9.754227306795812957e-01
7.497732990101483530e+00,9.757768937428447087e-01
7.557741722675169527e+00,9.761887112582672277e-01
7.617707431324540757e+00,9.765593470221475281e-01
7.677625438510244038e+00,9.769135100854109410e-01
7.737630560648849354e+00,9.772676731486743540e-01
7.797518465806707155e+00,9.776465452628630981e-01
7.857014104253313036e+00,9.780254173770518422e-01
7.865032101643762985e+00,9.783960531409321426e-01
7.925020983695997501e+00,9.787831616054294415e-01
7.985376266967553427e+00,9.791290883183844107e-01
8.045379988323203335e+00,9.795573785344238171e-01
8.105404751104215322e+00,9.799362506486125612e-01
8.164944734544198113e+00,9.802904137118759742e-01
8.225312995000088279e+00,9.806363404248309434e-01
8.337331310280669427e+00,9.809822671377859127e-01
8.397702432457043287e+00,9.813776119525915442e-01
8.464505657091144997e+00,9.817482477164718446e-01
8.524561892512897643e+00,9.821024107797352576e-01
8.584829166061947348e+00,9.824977555945410002e-01
8.645521042156580904e+00,9.828601550081128568e-01
8.764468812197854675e+00,9.832390271223016009e-01
8.824844953657768443e+00,9.836261355867987888e-01
8.885485420320799577e+00,9.839967713506790892e-01
8.997753457112402486e+00,9.843591707642509459e-01
9.065560594861006294e+00,9.847050974772059151e-01
9.125722468534911869e+00,9.850592605404693280e-01
9.244683695233623766e+00,9.854134236037327410e-01
9.305003971810561936e+00,9.857675866669961540e-01
9.424210911646994759e+00,9.861382224308764544e-01
9.485461879244169836e+00,9.864841491438314236e-01
9.604767614665613351e+00,9.868630212580201677e-01
9.664907123836451674e+00,9.872171843212835807e-01
9.777759066560669510e+00,9.875878200851638811e-01
9.845681581496734225e+00,9.879584558490441815e-01
9.965071681424801042e+00,9.883373279632329256e-01
1.008432844033506726e+01,9.887079637271132260e-01
1.014563166794618176e+01,9.890703631406850826e-01
1.026566058564332806e+01,9.894327625542569393e-01
1.038551360294485981e+01,9.897869256175203523e-01
1.050491427301436964e+01,9.901493250310922090e-01
1.061678032236453362e+01,9.905034880943556219e-01
1.068601962938816641e+01,9.908905965588528097e-01
1.080551352252661701e+01,9.912694686730415539e-01
1.092538043572061213e+01,9.916318680866134105e-01
1.104583049281635354e+01,9.919777947995683798e-01
1.116586895219537112e+01,9.923401942131402365e-01
1.134522925771307555e+01,9.927108299770205369e-01
1.146516565336648519e+01,9.930732293905923935e-01
1.163669603469108793e+01,9.934768105557065798e-01
1.176564190570336876e+01,9.938474463195868802e-01
1.188587457723931529e+01,9.941851366822334057e-01
1.212543109309019940e+01,9.945557724461137061e-01
1.224576152274697805e+01,9.949099355093771191e-01
1.241711059586060095e+01,9.952640985726405320e-01
1.259687733527114695e+01,9.956264979862123887e-01
1.277678497380763645e+01,9.960136064507095766e-01
1.296583546923489472e+01,9.963924785648983207e-01
1.320592871985333616e+01,9.967713506790870648e-01
1.350587685340136623e+01,9.971666954938926963e-01
1.380540293589639411e+01,9.975208585571561093e-01
1.409727141525993410e+01,9.979326760725787393e-01
1.427727222795450146e+01,9.983115481867674834e-01
1.446580204003533865e+01,9.987151293518815587e-01
1.470579169995974311e+01,9.991187105169957450e-01
1.494587258982492095e+01,9.995058189814929328e-01
1.703775834870470618e+01,9.998682183950647895e-01


==> csv/cdf_plot_path.csv <==
qe, pe
1.158670143129314489e-03,5.523397110158631720e-06
2.502204411872765988e-03,4.595466395651981971e-03
2.758211548027911242e-03,1.298550660598294347e-02
2.966815782752263431e-03,2.235318810481198501e-02
3.131975241648099484e-03,3.022402898678803324e-02
3.314681068359304206e-03,3.916640890813485876e-02
3.476737245413641375e-03,4.878264327692103525e-02
3.614545875830765809e-03,5.866952410410498919e-02
3.759540784230575028e-03,6.823604789889974043e-02
3.941662466089290717e-03,7.477022668021740537e-02
4.286609902250937409e-03,7.763686978038973618e-02
4.664443285651298510e-03,7.959767575449604171e-02
5.103670905722834661e-03,8.151429455172108651e-02
5.498196635903673801e-02,8.343643674605628890e-02
5.540129893841339026e-02,8.543590649993372532e-02
5.579024227385209755e-02,8.744089965092130545e-02
5.612533819085996356e-02,9.109738853784631052e-02
5.629194902522227650e-02,9.851531085678935651e-02
5.642321894877011523e-02,1.081039282400247381e-01
5.656276495297207774e-02,1.175931244752772692e-01
5.673299498433315158e-02,1.269276655914453600e-01
5.690671640369959761e-02,1.354171269497591867e-01
5.708369887100439577e-02,1.439728690733949046e-01
5.731032912586364603e-02,1.524015730634969701e-01
5.761622447642000822e-02,1.591235473465600347e-01
6.217193266722154110e-02,1.632163846051875866e-01
6.262320941427756971e-02,1.689275772170915901e-01
6.286036196434530154e-02,1.779583314922009718e-01
6.304752295494764347e-02,1.858623127568379552e-01
6.323305846139604114e-02,1.943738677035924123e-01
6.341869744134753795e-02,2.035427069064557337e-01
6.354850332398687129e-02,2.123304317087181259e-01
6.368577829750865504e-02,2.214385135433697138e-01
6.384853644770926984e-02,2.298837877248022521e-01
6.412794104951102803e-02,2.343025054129291573e-01
6.450307858633874680e-02,2.363848261234589854e-01
6.497335212249155667e-02,2.382959215235738726e-01
1.148654297802631508e-01,2.401628297468074713e-01
1.153420382139525024e-01,2.420518315584817282e-01
1.157545178830665655e-01,2.439684503557067730e-01
1.161088591301007167e-01,2.470615527373956066e-01
1.162897808609142380e-01,2.536178251071539158e-01
1.164325839110558203e-01,2.629302726348813346e-01
1.165827088196369488e-01,2.722261499712783084e-01
1.167547920218880986e-01,2.807542751093632383e-01
1.169201568131950086e-01,2.881611506340859830e-01
1.171164518658607268e-01,2.954133710397242596e-01
1.173597277311749787e-01,3.032068843621580911e-01
1.177415307282231316e-01,3.089677875480535407e-01
1.222916575520127669e-01,3.129170164818169675e-01
1.226855159092660186e-01,3.195174760284565374e-01
1.229306295894438961e-01,3.282113030798462505e-01
1.231183080009223829e-01,3.357949273120940381e-01
1.233032953382473540e-01,3.434116919270027712e-01
1.234675417760344729e-01,3.504816402280058196e-01
1.236167624635842177e-01,3.587391189076929998e-01
1.237718130131271188e-01,3.668750828509566575e-01
1.239652916822031603e-01,3.732048959391984222e-01
1.243372976188483747e-01,3.758119393751933046e-01
1.247391002975806185e-01,3.777782687464097955e-01
1.252814478055008784e-01,3.796948875436348403e-01
1.751465092308845950e-01,3.815728425610887542e-01
1.755780065107048760e-01,3.834452741814325383e-01
1.760328990581183639e-01,3.856712032168264637e-01
1.762681556924117210e-01,3.908134859263841521e-01
1.764260109209536687e-01,3.985407184834960925e-01
1.765942037604795178e-01,4.074223410366311637e-01
1.767913993316283516e-01,4.152987053157173869e-01
1.769663249836217478e-01,4.223520834253899348e-01
1.771868349678523691e-01,4.287316070876231455e-01
1.774729059241292317e-01,4.355971896955503353e-01
1.781758070375549785e-01,4.401650391056515232e-01
1.825499477915976110e-01,4.442523529671689175e-01
1.828252838486332799e-01,4.513278246652821513e-01
1.830489736245555221e-01,4.583812027749546991e-01
1.832456826617478995e-01,4.649209049533825078e-01
1.834325044232221202e-01,4.711512968936414913e-01
1.836075707256634715e-01,4.783317131368476915e-01
1.837603747415905708e-01,4.850757810083513588e-01
1.839629452246882568e-01,4.907041226636030262e-01
1.843527350839613277e-01,4.933664000706994845e-01
1.848260270941248784e-01,4.952830188679245293e-01
2.341959975637530889e-01,4.972272546507003899e-01
2.352718189029900930e-01,4.991604436392558797e-01
2.357132984856213920e-01,5.011654367902435014e-01
2.361316301376903404e-01,5.038056206088993294e-01
2.363514422172718898e-01,5.091854093941937665e-01
2.365408815073832827e-01,5.164486765940523583e-01
2.367582767029619006e-01,5.234689143210640161e-01
2.369786138189677871e-01,5.295280809509080866e-01
2.372122478926319555e-01,5.349244399275330242e-01
2.375605027616262133e-01,5.409283725862754633e-01
2.422260567140910315e-01,5.445241041049887487e-01
2.427040340872788082e-01,5.498486589191816654e-01
2.429798974736729900e-01,5.557807874154919725e-01
2.431995573926304388e-01,5.611108656267951300e-01
2.434314217510369360e-01,5.667005435022756110e-01
2.436207032259773975e-01,5.722239406124343120e-01
2.438015379181679432e-01,5.775761124121779888e-01
2.440649381224557768e-01,5.820997746453978605e-01
2.445575576927716543e-01,5.840881976050550373e-01
2.451155148954320406e-01,5.859385356369581910e-01
2.951125612926175368e-01,5.878054438601917342e-01
2.956095009777726101e-01,5.897772966285184104e-01
2.960913738164705489e-01,5.919535150899208897e-01
2.963550021086969188e-01,5.963114754098360892e-01
2.965668834209223004e-01,6.024424462021121807e-01
2.967948644512030665e-01,6.081812557995669444e-01
2.970471171097077701e-01,6.134395298484379699e-01
2.973204069927481985e-01,6.177753965799125391e-01
2.979978444206971000e-01,6.224537139322168233e-01
3.025468572101519538e-01,6.257898457867526743e-01
3.028656683506891767e-01,6.309210817020900475e-01
3.031430188228145806e-01,6.359915602492156594e-01
3.034204206905410928e-01,6.405815032477575333e-01
3.036436917896268017e-01,6.452929609827228186e-01
3.038599089032800737e-01,6.500872696743404955e-01
3.043266145835088476e-01,6.532521762184614333e-01
3.048665004019035507e-01,6.551467014272458478e-01
3.548967030095595554e-01,6.569638990764880004e-01
3.555424934109940871e-01,6.588970880650435458e-01
3.561430043579161264e-01,6.609020812160311120e-01
3.564292917309208608e-01,6.650004418717687660e-01
3.566771986499905900e-01,6.705735495559188575e-01
3.569672624909470127e-01,6.752021563342317512e-01
3.572587186204312371e-01,6.794275551235031685e-01
3.580144210111008141e-01,6.833381202774955199e-01
3.626671968494304954e-01,6.868178604568954126e-01
3.630505083019841539e-01,6.914078034554372865e-01
3.633626057654171237e-01,6.955890150678273320e-01
3.636363639018735938e-01,6.994830100304891829e-01
3.639090081268070431e-01,7.034267155671424243e-01
3.644358961383642459e-01,7.057796827360699465e-01
3.651321984078736982e-01,7.076355441650833411e-01
4.152185243715222907e-01,7.094140780345543629e-01
4.158614669855376089e-01,7.113141266404489071e-01
4.163769780575377055e-01,7.144569395961292146e-01
4.166783647786642675e-01,7.191573505368742403e-01
4.170265080195934004e-01,7.231894304272900031e-01
4.174591971218827302e-01,7.269066766824268111e-01
4.224544180774070234e-01,7.300273960496663772e-01
4.229469188100848376e-01,7.339158676152180982e-01
4.233073234496553816e-01,7.375723565021430339e-01
4.236728114086862895e-01,7.410079095046617770e-01
4.240980621567980169e-01,7.442943307852061263e-01
4.249180052905643379e-01,7.462054261853210413e-01
4.751078719694346031e-01,7.480723344085545845e-01
4.758373202434917904e-01,7.499447660288983686e-01
4.764185127766384920e-01,7.526457072157659578e-01
4.767716376913311294e-01,7.565397021784278087e-01
4.772363021371034408e-01,7.600581061375988323e-01
4.822674008313693195e-01,7.629247492377712048e-01
4.829340588588859617e-01,7.665646679333657509e-01
4.834223880655308392e-01,7.697295744774866888e-01
4.838261611631644588e-01,7.727122089169723429e-01
4.846438323050394903e-01,7.747558658477310400e-01
5.349305428750095182e-01,7.765951570854138231e-01
5.359344115969655320e-01,7.784013079404357160e-01
5.365397950550054862e-01,7.813287084088197387e-01
5.370292736184334448e-01,7.846924572489063499e-01
5.379148890216323142e-01,7.877910830277053966e-01
5.428899106966533772e-01,7.907571472758605502e-01
5.434454691080514710e-01,7.936458839644735530e-01
5.440132174781853180e-01,7.963357783571207715e-01
5.452979630593590699e-01,7.982026865803544258e-01
5.956585855323537348e-01,8.000585480093677093e-01
5.965518505100964042e-01,8.025551235031593844e-01
5.971552248638201110e-01,8.056537492819584312e-01
6.026001086572307930e-01,8.081779417613008665e-01
6.033303014086044413e-01,8.109672573019309771e-01
6.041551573000381037e-01,8.134141222217312617e-01
6.549454952526490015e-01,8.152202730767531547e-01
6.563415614252543495e-01,8.171147982855375691e-01
6.570161280988140451e-01,8.198930670319473091e-01
6.625652821005789672e-01,8.223454553488577234e-01
6.634000598096534418e-01,8.250243029472846823e-01
6.647605060727035386e-01,8.272612787768989229e-01
7.158605963120645566e-01,8.290729530290309457e-01
7.169814959703790791e-01,8.315142945517211004e-01
7.226922612783015509e-01,8.337899341611064719e-01
7.236786093976654843e-01,8.364356413768724297e-01
7.751044345402868796e-01,8.383467367769873446e-01
7.766681518094709080e-01,8.403020193539835203e-01
7.825027859830296917e-01,8.425887057575891514e-01
7.836813191225266984e-01,8.450300472802793061e-01
8.354565290570992175e-01,8.468859087092925897e-01
8.370983004920173887e-01,8.489627060227121769e-01
8.432508389520299019e-01,8.512714860147585494e-01
8.951363031236792001e-01,8.532709557686359858e-01
8.971792850119975071e-01,8.553864168618267039e-01
9.035274754750688420e-01,8.576178692943308146e-01
9.564156226148923245e-01,8.595068711060049882e-01
9.630536427989500048e-01,8.616223321991958173e-01
1.016357394704572314e+00,8.635831381733021228e-01
1.023124932062502435e+00,8.656544120896115802e-01
1.076693756497557608e+00,8.676207414608280155e-01
1.084096641853500298e+00,8.697472493482391043e-01
1.142579777270537056e+00,8.716859617339047794e-01
1.196799858776773640e+00,8.736191507224603248e-01
1.255460063140538818e+00,8.755965268878971308e-01
1.265635353457296164e+00,8.775794264504440667e-01
1.375811625563512219e+00,8.795015686447792413e-01
1.436535239658502938e+00,8.814734214131059176e-01
1.496999688251777760e+00,8.833292828421192011e-01
1.557439939877467872e+00,8.852624718306747464e-01
1.623708814105457865e+00,8.871128098625779002e-01
1.737150269273822767e+00,8.889686712915911837e-01
1.803432291297549783e+00,8.909239538685873594e-01
1.917326323314069159e+00,8.927577217091600126e-01
1.984825766181368412e+00,8.946246299323936668e-01
2.103156402466053176e+00,8.965191551411780813e-01
2.216773067484736348e+00,8.983971101586319952e-01
2.282960834802707950e+00,9.003302991471875405e-01
2.396890340760033933e+00,9.022248243559718439e-01
2.462948294484337719e+00,9.041801069329680196e-01
2.525134882537174441e+00,9.060746321417524340e-01
2.637113665405885321e+00,9.079912509389774788e-01
2.703010462884071430e+00,9.099299633246431540e-01
2.765181972075620109e+00,9.118134417392073088e-01
2.876522465995826394e+00,9.137687243162034845e-01
2.937508654718856249e+00,9.157626706729706800e-01
3.002711552415166629e+00,9.176792894701957248e-01
3.063140729121786698e+00,9.196014316645308995e-01
3.123771901621896774e+00,9.215290972559763150e-01
3.235626839813229516e+00,9.234236224647607294e-01
3.296861950558092058e+00,9.253623348504264046e-01
3.357245441861568480e+00,9.273949449869647310e-01
3.423433728974445422e+00,9.292894701957491455e-01
3.535461951293714655e+00,9.312337059785250615e-01
3.602229593794707529e+00,9.331116609959789754e-01
3.717005577040256803e+00,9.349564756307719993e-01
3.836842991092748179e+00,9.367957668684547823e-01
3.957797889443016359e+00,9.386571516945781957e-01
4.083008648505066951e+00,9.404467323582695881e-01
4.257831347921249510e+00,9.422639300075118518e-01
4.444616127860374633e+00,9.441142680394150055e-01
4.676507258072946982e+00,9.459646060713180482e-01
4.863235898641669941e+00,9.477541867350095517e-01
5.095979088105854871e+00,9.495769077813618342e-01
5.277653890747085796e+00,9.513996288277142277e-01
5.458131250435297233e+00,9.532720604480580118e-01
5.697068955870835616e+00,9.551279218770712953e-01
5.877902846117238234e+00,9.570279704829658396e-01
6.063940475800788654e+00,9.588783085148689933e-01
6.298728611250480114e+00,9.607231231496620172e-01
6.538128103721528639e+00,9.625955547700056902e-01
6.777690723170909592e+00,9.644293226105784544e-01
7.018119865039444072e+00,9.663238478193628689e-01
7.317847400567874416e+00,9.681576156599355221e-01
7.563732746923118810e+00,9.699637665149573040e-01
7.857987820666195944e+00,9.718030577526401981e-01
8.105439511208507142e+00,9.736644425787636115e-01
8.398786543254244563e+00,9.755755379788785264e-01
8.756871711832076244e+00,9.774148292165613094e-01
9.062989414956366119e+00,9.792541204542442035e-01
9.483272211906516702e+00,9.810713181034863561e-01
9.903147178470669942e+00,9.828940391498387497e-01
1.038325487831247784e+01,9.848051345499535536e-01
1.086437636905198900e+01,9.866499491847465775e-01
1.139727481981288726e+01,9.884947638195396014e-01
1.194402199506608042e+01,9.904776633820865372e-01
1.260385507681318984e+01,9.923721885908709517e-01
1.343734677054890270e+01,9.942998541823162562e-01
1.440405197936555126e+01,9.961280986257787795e-01
1.566510358497019517e+01,9.980944279969953259e-01
1.998591869482926953e+01,9.998840086606867184e-01


==> csv/cdf_plot_path_filt.csv <==
qe, pe
1.981640230190317986e-03,4.133683318520968040e-05
2.595963809908230502e-03,1.225637103941466972e-02
2.756997354645407405e-03,3.003120930905483349e-02
3.001583155206599685e-03,5.435793563855072924e-02
3.175420017478280954e-03,7.484033648182213116e-02
3.257881695873932060e-03,8.631130769071782005e-02
3.333380857463152935e-03,9.964243639294793897e-02
3.405970773391331363e-03,1.118161337659921845e-01
3.486064021661627876e-03,1.222330157286650315e-01
3.558510769422484898e-03,1.337039869375607204e-01
3.634201184441465671e-03,1.506934253766818999e-01
3.725834791979965033e-03,1.658020379058760263e-01
3.824410969953673245e-03,1.818407291817373816e-01
3.985825292361910854e-03,1.911415166484095596e-01
5.575468678737371953e-02,1.972386995432279799e-01
5.603863118101792828e-02,2.025504826075274489e-01
5.617727852566312130e-02,2.135460802347932119e-01
5.626787416307843515e-02,2.284686770146538981e-01
5.636089832733004457e-02,2.451480892048860105e-01
5.643582221370180285e-02,2.635016431391191127e-01
5.650201628891293737e-02,2.775148295889052208e-01
5.657008800485363587e-02,2.893164954632825303e-01
5.664471665558279412e-02,3.035777029121798920e-01
5.672205458531642819e-02,3.180869313601885073e-01
5.683698366386047418e-02,3.322447967261228374e-01
5.700043945655819400e-02,3.459892937602050411e-01
5.728918061873977674e-02,3.626687059504371535e-01
5.747718829834602694e-02,3.810429283012628510e-01
6.250101762979354270e-02,3.938986834218630717e-01
6.267719876008492896e-02,4.131203108529855617e-01
6.287397070862177362e-02,4.299030651261807057e-01
6.306070727473356285e-02,4.448049934894487967e-01
6.323605726066827692e-02,4.592108798544943249e-01
6.333716554522306197e-02,4.690490461525742560e-01
6.340695897446235740e-02,4.771303970402827610e-01
6.349661464145284206e-02,4.900481574106607674e-01
6.359277765764947965e-02,4.981915135481470580e-01
6.371979991310672276e-02,5.079470061798565528e-01
6.386259163021379415e-02,5.159870202343798118e-01
1.157365350729455677e-01,5.217948452969017881e-01
1.160838135441588648e-01,5.279747018580907003e-01
1.162365655905273076e-01,5.356220159973544837e-01
1.163378461066144620e-01,5.485604447843250853e-01
1.164109841605109885e-01,5.580472480003306757e-01
1.164963242099115170e-01,5.701796085401897862e-01
1.165752544490994413e-01,5.778682595126387600e-01
1.166760210103545692e-01,5.869830312299775255e-01
1.168148598817175809e-01,5.976686026083541936e-01
1.170594843779204641e-01,6.070107269082115620e-01
1.174049736974153157e-01,6.175516193704400081e-01
1.225494790379350052e-01,6.328255792323750351e-01
1.227102662911433439e-01,6.467974288489758417e-01
1.230237343438134179e-01,6.544034061550544346e-01
1.232792886580669212e-01,6.639108777876526757e-01
1.234074277281249632e-01,6.727362916726949971e-01
1.235304718755758646e-01,6.800942479796622253e-01
1.236963227267118270e-01,6.867288097058884544e-01
1.239543661300301913e-01,6.920612611867804631e-01
1.761416655353931215e-01,6.986751544964140415e-01
1.763149498427396544e-01,7.035322323956761936e-01
1.764336556397250177e-01,7.106421677035322793e-01
1.765363777304751469e-01,7.176074240952400318e-01
1.766296761444829944e-01,7.233325754913916272e-01
1.767455605121914797e-01,7.304838476324329033e-01
1.770114122299315529e-01,7.378211355228075918e-01
1.775075098661094142e-01,7.466672178244424529e-01
1.826717575894643009e-01,7.582001942831160246e-01
1.830718821402799179e-01,7.694024760763077397e-01
1.833506631407344489e-01,7.766777587169046981e-01
1.835475556412213827e-01,7.851104726866874328e-01
1.839288042252240629e-01,7.893681665047640461e-01
2.363074476527637913e-01,7.955273546493603076e-01
2.364587623701297492e-01,8.021619163755864257e-01
2.366062616382957895e-01,8.066882996093669433e-01
2.367575986138870103e-01,8.144802926647789487e-01
2.371741287217121741e-01,8.219829278878945100e-01
2.426885112490040353e-01,8.287208316970836597e-01
2.432617539559600583e-01,8.357067565053841740e-01
2.435767026967938786e-01,8.420519603993138480e-01
2.961439721916891976e-01,8.469917119649463810e-01
2.964452264289052508e-01,8.523034950292458500e-01
2.966541013131107629e-01,8.571399045119153515e-01
2.970249460367302419e-01,8.659446499803650221e-01
3.030843937477301075e-01,8.699956596325155722e-01
3.035722928088158135e-01,8.767955686914825630e-01
3.562451936450417023e-01,8.803505363454106059e-01
3.566146082803400841e-01,8.854556352437840117e-01
3.571693232208517088e-01,8.901887026434904815e-01
3.634124951570782969e-01,8.958518487898642357e-01
4.161989839033386485e-01,9.018250211851269738e-01
4.167467525067214407e-01,9.063927412520926818e-01
4.229690485473258654e-01,9.122832399809850390e-01
4.240994557584321090e-01,9.180083913771366344e-01
4.767931450732632026e-01,9.227621271934357550e-01
4.834658587894613557e-01,9.291073310873654290e-01
5.367046932408181537e-01,9.326829671578860115e-01
5.435121540824305875e-01,9.371266767252960372e-01
5.968989040178318550e-01,9.423144492900399349e-01
6.038383996024165867e-01,9.489696794328587037e-01
6.631219789753006744e-01,9.529586838352314127e-01
7.169358680017257068e-01,9.576504144017526921e-01
7.769361325480539371e-01,9.626315028005704155e-01
8.433891226683210007e-01,9.673645702002769964e-01
9.564294587533972436e-01,9.733377425955397344e-01
1.076406859922357517e+00,9.774300890808754749e-01
1.257129578160154804e+00,9.803443358204327884e-01
1.563093605991319190e+00,9.845193559721390208e-01
1.916557913769881827e+00,9.889837339561415863e-01
2.523516601677322946e+00,9.954736167662195934e-01
3.902933321624677099e+00,9.992766054192587788e-01


==> csv/cir_block.csv <==
subcar, ori1, recons1, ori2, recons2
-5.700000000000000000e+01,-1.077030654057790526e+00,-1.274946401466435564e+00,-7.456008789136676640e-01,-1.345556187935322612e+00
-5.600000000000000000e+01,-9.007306807868278309e-01,-1.219196116106618044e+00,-6.140350600239048440e-01,-1.264152908448496149e+00
-5.500000000000000000e+01,-2.510068736669532341e-01,-9.696461982669407620e-01,-5.557243066484718330e-01,-1.006297056545727875e+00
-5.400000000000000000e+01,3.119785947769358470e-01,1.016766353691908320e-01,1.162610125118750393e-01,3.673558220188551798e-03
-5.300000000000000000e+01,2.181049703722130750e-01,8.224610880759800624e-01,2.892253561428731468e-01,8.843605148728855836e-01
-5.200000000000000000e+01,5.119229460304021151e-01,9.129025579477627605e-01,7.622930466135088290e-01,1.083494304297765387e+00
-5.100000000000000000e+01,4.869058109267239698e-01,8.478108163290785093e-01,9.587695286264469319e-01,1.118884182761791690e+00
-5.000000000000000000e+01,5.512026688162677823e-01,7.264130308091165666e-01,9.740034980781182572e-01,1.094255070801824159e+00
-4.900000000000000000e+01,6.572971821951363314e-01,5.973729661221754972e-01,1.060907069762369925e+00,1.044167923732765679e+00
-4.800000000000000000e+01,5.813532459102276340e-01,4.970508357012745071e-01,1.055902676478065683e+00,9.949971806170947453e-01
-4.700000000000000000e+01,6.052010592394896360e-01,4.438544338548595092e-01,1.133634966142589739e+00,9.679752107872864331e-01
-4.600000000000000000e+01,5.665607887684797062e-01,4.368625172821983815e-01,1.102595875235961920e+00,9.692288797801528188e-01
-4.500000000000000000e+01,5.003049109904991187e-01,4.622576542067978744e-01,9.998736850925925568e-01,9.892225909001605144e-01
-4.400000000000000000e+01,5.375024625951460022e-01,5.010064534065673536e-01,9.449682237329564138e-01,1.013279019885346299e+00
-4.300000000000000000e+01,4.893680591071747354e-01,5.355525718455448336e-01,9.909339252641646834e-01,1.030386953256253069e+00
-4.200000000000000000e+01,4.929626425910060283e-01,5.542568250831495513e-01,9.906113874240686235e-01,1.035202538003565209e+00
-4.100000000000000000e+01,4.679455074873277165e-01,5.526989112771597545e-01,1.032042193321629497e+00,1.026720584830356442e+00
-4.000000000000000000e+01,4.808848175719637741e-01,5.329079155261478018e-01,9.767642742394497812e-01,1.007029576430083395e+00
-3.900000000000000000e+01,5.040231955282011844e-01,5.019813742076203456e-01,9.903706128721401214e-01,9.809534590405822874e-01
-3.800000000000000000e+01,4.762738267861845731e-01,4.703363433330713383e-01,9.414036838027318721e-01,9.558691356196231670e-01
-3.700000000000000000e+01,5.077517797418031886e-01,4.492331556012970628e-01,9.865060238908006651e-01,9.405468859919343672e-01
-3.600000000000000000e+01,4.685029322867515500e-01,4.478142081783217932e-01,9.508848543757996152e-01,9.424297461097069784e-01
-3.500000000000000000e+01,4.815685628141004315e-01,4.705065606296262581e-01,9.988396500864341609e-01,9.643010275772717632e-01
-3.400000000000000000e+01,6.168334486672129024e-01,5.155217339762271367e-01,9.850513753763848745e-01,1.002553265465822907e+00
-3.300000000000000000e+01,5.872441703742591335e-01,5.750645816001912491e-01,1.061822321680538472e+00,1.048636455496793518e+00
-3.200000000000000000e+01,5.667991784598563898e-01,6.377917895782433400e-01,1.064014124165283182e+00,1.092826404011145947e+00
-3.100000000000000000e+01,6.426063193698881015e-01,6.928813450522572914e-01,1.177549374287113704e+00,1.127681676002961098e+00
-3.000000000000000000e+01,7.187464847087065012e-01,7.335745639633227677e-01,1.148506620771692521e+00,1.149503354407195976e+00
-2.900000000000000000e+01,7.193023361542524308e-01,7.586081700113143089e-01,1.092791278522245779e+00,1.158234521361022118e+00
-2.800000000000000000e+01,7.656788058993950763e-01,7.718178418359086246e-01,1.095145511416813600e+00,1.156966967877049335e+00
-2.700000000000000000e+01,7.719589986202184395e-01,7.808013393018611303e-01,1.198053028824006994e+00,1.151509509971130107e+00
-2.600000000000000000e+01,7.966141634995786980e-01,7.949077613573485301e-01,1.148346606214798449e+00,1.149598288616574537e+00
-2.500000000000000000e+01,8.828960522342951256e-01,8.225353673244111263e-01,1.167533157334617044e+00,1.159157857397353109e+00
-2.400000000000000000e+01,9.390493846136800382e-01,8.682552575399115069e-01,1.234162861203089712e+00,1.185781824922142569e+00
-2.300000000000000000e+01,1.016583846157062654e+00,9.309652388803146827e-01,1.257869283984746733e+00,1.230666104057898558e+00
-2.200000000000000000e+01,9.798460880040309462e-01,1.004332453491542765e+00,1.299264357730532726e+00,1.290403305422332503e+00
-2.100000000000000000e+01,9.665495759497064743e-01,1.079684031793170851e+00,1.347463694144380941e+00,1.358896751833453376e+00
-2.000000000000000000e+01,1.102995760616681808e+00,1.149722670323790163e+00,1.438124466450124039e+00,1.430157068829515543e+00
-1.900000000000000000e+01,1.223436438814646587e+00,1.210969860821314414e+00,1.410619647470634730e+00,1.500360891329302282e+00
-1.800000000000000000e+01,1.253492655347238083e+00,1.264359949017705098e+00,1.536309458999296718e+00,1.568496815116307896e+00
-1.700000000000000000e+01,1.296433537189783047e+00,1.314778415246986798e+00,1.649332891235552268e+00,1.635919993505179360e+00
-1.600000000000000000e+01,1.356318195535826998e+00,1.370046415470043799e+00,1.746792083812698237e+00,1.705262646552352823e+00
-1.500000000000000000e+01,1.514629552919753985e+00,1.438686192334164282e+00,1.800247558210502419e+00,1.778820716518862755e+00
-1.400000000000000000e+01,1.535258833251290422e+00,1.525555067825554501e+00,1.841947976193346825e+00,1.856704128579629964e+00
-1.300000000000000000e+01,1.683264228586339506e+00,1.627067772501785026e+00,1.935824541870375892e+00,1.935942423891824582e+00
-1.200000000000000000e+01,1.741808405161557438e+00,1.731504081144911167e+00,2.008663376434072223e+00,2.011831994681432700e+00
-1.100000000000000000e+01,1.765446426188279849e+00,1.826320702923089234e+00,2.097785831499607845e+00,2.080664452764583228e+00
-1.000000000000000000e+01,1.900342414242820910e+00,1.905014862412268695e+00,2.119851955960207590e+00,2.141319025296787970e+00
-9.000000000000000000e+00,1.994979955774460079e+00,1.967564072974784306e+00,2.208177465826355768e+00,2.194816258008502441e+00
-8.000000000000000000e+00,2.019772776864368069e+00,2.017216904306918135e+00,2.232159679369388527e+00,2.242992070769290525e+00
-7.000000000000000000e+00,2.028086917455544924e+00,2.057770032621050849e+00,2.317088866072044340e+00,2.287405347047386517e+00
-6.000000000000000000e+00,2.105497007622029404e+00,2.092301960653927928e+00,2.352095398278131633e+00,2.328709937208815806e+00
-5.000000000000000000e+00,2.110622883719631915e+00,2.122770840070030030e+00,2.323854621074755933e+00,2.366339436212999470e+00
-4.000000000000000000e+00,2.144927662411880487e+00,2.149934704159542243e+00,2.387815031853773196e+00,2.398470911171954434e+00
-3.000000000000000000e+00,2.189147239373310239e+00,2.173461003462450414e+00,2.407690233045283179e+00,2.422489130130146329e+00
-2.000000000000000000e+00,2.188238351586919705e+00,2.192365626483550933e+00,2.444504286420912109e+00,2.436188729078370585e+00
-1.000000000000000000e+00,2.218322975072528624e+00,2.205830129842691001e+00,2.441571389826501903e+00,2.439368555915323977e+00
1.000000000000000000e+00,2.215170460697810206e+00,2.218041711831344465e+00,2.428641781894890883e+00,2.426349103158508935e+00
2.000000000000000000e+00,2.211335588987633383e+00,2.219708918812555165e+00,2.410877712530560490e+00,2.418744932574690587e+00
3.000000000000000000e+00,2.207088305710244835e+00,2.220490684501152945e+00,2.427306298580913957e+00,2.414316570967542042e+00
4.000000000000000000e+00,2.227899494560893867e+00,2.221327419888000865e+00,2.433413971812059984e+00,2.413686001211572840e+00
5.000000000000000000e+00,2.250424362902731623e+00,2.222599017824461676e+00,2.425158193529129314e+00,2.416118065519397895e+00
6.000000000000000000e+00,2.215883706205440173e+00,2.224286867640973941e+00,2.413310333647688211e+00,2.420138481952661014e+00
7.000000000000000000e+00,2.217573344013241687e+00,2.226150742099029411e+00,2.409244154957625561e+00,2.423987774269606099e+00
8.000000000000000000e+00,2.233795431112662211e+00,2.227875340077751787e+00,2.415495714639790847e+00,2.425951452709763423e+00
9.000000000000000000e+00,2.223973532782847595e+00,2.229186217239793155e+00,2.419154990549775341e+00,2.424673882857766749e+00
1.000000000000000000e+01,2.236717930093419238e+00,2.229931137872278146e+00,2.427465892141588366e+00,2.419492446407176534e+00
1.100000000000000000e+01,2.209443462480749965e+00,2.230102502503320316e+00,2.388952117421904386e+00,2.410694866270818526e+00
1.200000000000000000e+01,2.248239077924646612e+00,2.229774219340747710e+00,2.418771681653095307e+00,2.399500891938525449e+00
1.300000000000000000e+01,2.214531333216219089e+00,2.228962300093393800e+00,2.407941039445376852e+00,2.387635628871035198e+00
1.400000000000000000e+01,2.227377634251686889e+00,2.227470413084124967e+00,2.370257385663151695e+00,2.376620738125577947e+00
1.500000000000000000e+01,2.232233160704073960e+00,2.224798090093349945e+00,2.370642944926394158e+00,2.367136207727820185e+00
1.600000000000000000e+01,2.234807998550832675e+00,2.220153307800703857e+00,2.372933340826757664e+00,2.358749309736133615e+00
1.700000000000000000e+01,2.203281455036595560e+00,2.212563378308886275e+00,2.322053801494711855e+00,2.350044065560568551e+00
1.800000000000000000e+01,2.205113820601772634e+00,2.201059059623077463e+00,2.346620317986737980e+00,2.338996921172841859e+00
1.900000000000000000e+01,2.210963279343503451e+00,2.184910226374314757e+00,2.320975917671053601e+00,2.323447176413263815e+00
2.000000000000000000e+01,2.112516927576562065e+00,2.163883788765770699e+00,2.275184467792699117e+00,2.301597801218448147e+00
2.100000000000000000e+01,2.139125611236446289e+00,2.138456951501315650e+00,2.283253665756015849e+00,2.272519217842547512e+00
2.200000000000000000e+01,2.123816908966877470e+00,2.109872216433247072e+00,2.244548254541335552e+00,2.236565937557588590e+00
2.300000000000000000e+01,2.085724350385582238e+00,2.079923976001591512e+00,2.206161716361922043e+00,2.195505229884306075e+00
2.400000000000000000e+01,2.036109469955546203e+00,2.050469004845714149e+00,2.139788755723860625e+00,2.152143655389660015e+00
2.500000000000000000e+01,2.049809344612834483e+00,2.022812792347354005e+00,2.133690426386615435e+00,2.109451792595824493e+00
2.600000000000000000e+01,1.985062541866494223e+00,1.997209716311436400e+00,2.049381113941628030e+00,2.069525340007590142e+00
2.700000000000000000e+01,1.962002351427112989e+00,1.972648847183950727e+00,2.058970679947806026e+00,2.032852975454284117e+00
2.800000000000000000e+01,1.980533086113420049e+00,1.946953318529496046e+00,2.010078104172739799e+00,1.998143647896663877e+00
2.900000000000000000e+01,1.921446470349619018e+00,1.917129819268569291e+00,1.941821015375353898e+00,1.962646903195770065e+00
3.000000000000000000e+01,1.860451126844027581e+00,1.879902249845498696e+00,1.875056930637276409e+00,1.922763916272660412e+00
3.100000000000000000e+01,1.835864099240709146e+00,1.832379980347507820e+00,1.879473156701917613e+00,1.874796203673463779e+00
3.200000000000000000e+01,1.722040070491822616e+00,1.772755387721232312e+00,1.824599102512048265e+00,1.815740153052801009e+00
3.300000000000000000e+01,1.688893033208200167e+00,1.700775413519962642e+00,1.726960947039508421e+00,1.743975128173604006e+00
3.400000000000000000e+01,1.653989731730410639e+00,1.617611934965649478e+00,1.696227890319321530e+00,1.659523580289964606e+00
3.500000000000000000e+01,1.556328777980042544e+00,1.524900634082535289e+00,1.610560426642611898e+00,1.563486966930028865e+00
3.600000000000000000e+01,1.465369653095094593e+00,1.423173611589056975e+00,1.460337022270340679e+00,1.456547129111284367e+00
3.700000000000000000e+01,1.275203840576788927e+00,1.310301797927710288e+00,1.303388407408505145e+00,1.336998400454457947e+00
3.800000000000000000e+01,1.120484168317199325e+00,1.180575000329716406e+00,1.184684607253002842e+00,1.199194375724673023e+00
3.900000000000000000e+01,9.630497291039601393e-01,1.025132047826011084e+00,9.419566175818788745e-01,1.033586871615225000e+00
4.000000000000000000e+01,8.413817649951824684e-01,8.354255513170621983e-01,8.927696969316579745e-01,8.305464474011847731e-01
4.100000000000000000e+01,7.627248585646888568e-01,6.119794780033321890e-01,5.540199919031425502e-01,5.905889011235195829e-01
4.200000000000000000e+01,4.445499873731870721e-01,3.738166749566316227e-01,4.714369418396719413e-01,3.349251905516215100e-01
4.300000000000000000e+01,2.565616346688301408e-01,1.513495220348993198e-01,2.425716241032764842e-01,9.601635967437378849e-02
4.400000000000000000e+01,-4.408493881697909261e-02,-3.706544757155263992e-02,-9.250081129727250051e-02,-1.083526619325397011e-01
4.500000000000000000e+01,-2.294775178966080020e-01,-1.946033050272558684e-01,-3.531628416851610441e-01,-2.825840670309888170e-01
4.600000000000000000e+01,-4.049874844304006682e-01,-3.354285965676133130e-01,-4.974040232309470677e-01,-4.407291368874896587e-01
4.700000000000000000e+01,-5.457638372548896388e-01,-4.720578668336363193e-01,-6.634332324392866465e-01,-5.941989574371960847e-01
4.800000000000000000e+01,-6.685078797172865350e-01,-6.089115396846472850e-01,-7.949899502621231573e-01,-7.461161419433337549e-01
4.900000000000000000e+01,-7.998160870547945667e-01,-7.422884301279097929e-01,-9.453341713548411018e-01,-8.915447457918517227e-01
5.000000000000000000e+01,-8.781389575370128764e-01,-8.649606691989877305e-01,-9.965346985045357986e-01,-1.022203999201962032e+00
5.100000000000000000e+01,-9.093962612526405032e-01,-9.713060156901482944e-01,-1.090616933724708693e+00,-1.131885023370645227e+00
5.200000000000000000e+01,-9.926000671699228839e-01,-1.059424459247741312e+00,-1.185832407633667929e+00,-1.218684794649639525e+00
5.300000000000000000e+01,-1.059259781372189568e+00,-1.130345004389323504e+00,-1.206257773333738514e+00,-1.283999758260341517e+00
5.400000000000000000e+01,-1.189995818465930943e+00,-1.186335363946611432e+00,-1.300510067260635561e+00,-1.330528335971803866e+00
5.500000000000000000e+01,-1.225420210076911598e+00,-1.229529350393945064e+00,-1.383087107373961233e+00,-1.360692677920136040e+00
5.600000000000000000e+01,-1.280219197190005431e+00,-1.260888447506536947e+00,-1.437976161329904246e+00,-1.375517748238419546e+00
5.700000000000000000e+01,-1.386853235474014401e+00,-1.278761312313799303e+00,-1.514490335156281953e+00,-1.373218378072140311e+00


==> csv/est_wave.csv <==
iter, timeline, ref, diff, diff2, path
0.000000000000000000e+00,2.080000000000000000e+04,1.338010453206665673e+01,1.086218203737191068e+01,1.278256781193489999e+01,1.290259192284508671e+01
1.000000000000000000e+00,2.080100000000000000e+04,1.338010453206665673e+01,1.068215322580645221e+01,1.290260080645161267e+01,1.296261290322580706e+01
2.000000000000000000e+00,2.080200000000000000e+04,1.332010406331299457e+01,1.170235887096774263e+01,1.314264919354838668e+01,1.320266129032258107e+01
3.000000000000000000e+00,2.080300000000000000e+04,1.332010406331299457e+01,1.170235887096774263e+01,1.314264919354838668e+01,1.320266129032258107e+01
4.000000000000000000e+00,2.080400000000000000e+04,1.356010593832764144e+01,1.194240725806451664e+01,1.314264919354838668e+01,1.314264919354838668e+01
5.000000000000000000e+00,2.080500000000000000e+04,1.344010500082031889e+01,1.236248342374924647e+01,1.332267631103074201e+01,1.332267631103074201e+01
6.000000000000000000e+00,2.080600000000000000e+04,1.350010546957398105e+01,1.206242314647377967e+01,1.332267631103074201e+01,1.338268836648583360e+01
7.000000000000000000e+00,2.080700000000000000e+04,1.344010500082031889e+01,8.101627486437614323e+00,1.314264014466546016e+01,1.344270042194092873e+01
8.000000000000000000e+00,2.080800000000000000e+04,1.338010453206665673e+01,8.041615430982519186e+00,1.326266425557564688e+01,1.338268836648583360e+01
9.000000000000000000e+00,2.080900000000000000e+04,1.332010406331299457e+01,8.101627486437614323e+00,1.338268836648583360e+01,1.344270042194092873e+01
1.000000000000000000e+01,2.081000000000000000e+04,1.338010453206665673e+01,1.980397830018083383e+01,1.320265220012055529e+01,1.326266425557564688e+01
1.100000000000000000e+01,2.081100000000000000e+04,1.332010406331299457e+01,1.974396624472573691e+01,1.338268836648583360e+01,1.338268836648583360e+01
1.200000000000000000e+01,2.081200000000000000e+04,1.344010500082031889e+01,8.461699819168174486e+00,1.332267631103074201e+01,1.326266425557564688e+01
1.300000000000000000e+01,2.081300000000000000e+04,1.344010500082031889e+01,1.560313441832429149e+01,1.338268836648583360e+01,1.350271247739602032e+01
1.400000000000000000e+01,2.081400000000000000e+04,1.338010453206665673e+01,1.518305003013863796e+01,1.350271247739602032e+01,1.350271247739602032e+01
1.500000000000000000e+01,2.081500000000000000e+04,1.350010546957398105e+01,8.701748040988547928e+00,1.338268836648583360e+01,1.320265220012055529e+01
1.600000000000000000e+01,2.081600000000000000e+04,1.350010546957398105e+01,1.482297769740807603e+01,1.362273658830620704e+01,1.344270042194092873e+01
1.700000000000000000e+01,2.081700000000000000e+04,1.344010500082031889e+01,1.482297769740807603e+01,1.320265220012055529e+01,1.350271247739602032e+01
1.800000000000000000e+01,2.081800000000000000e+04,1.332010406331299457e+01,1.134227848101265756e+01,1.326266425557564688e+01,1.356272453285111546e+01
1.900000000000000000e+01,2.081900000000000000e+04,1.320010312580567025e+01,1.074215792646172396e+01,1.314264014466546016e+01,1.338268836648583360e+01
2.000000000000000000e+01,2.082000000000000000e+04,1.320010312580567025e+01,1.068214587100662882e+01,1.308262808921036857e+01,1.332267631103074201e+01
2.100000000000000000e+01,2.082100000000000000e+04,1.326010359455933241e+01,1.104221820373719076e+01,1.332267631103074201e+01,1.338268836648583360e+01
2.200000000000000000e+01,2.082200000000000000e+04,1.320010312580567025e+01,1.098220614828209740e+01,1.308262808921036857e+01,1.326266425557564688e+01
2.300000000000000000e+01,2.082300000000000000e+04,1.314010265705200808e+01,1.092219409282700404e+01,1.302261603375527343e+01,1.320265220012055529e+01
2.400000000000000000e+01,2.082400000000000000e+04,1.320010312580567025e+01,1.398280892103676898e+01,1.302261603375527343e+01,1.308262808921036857e+01
2.500000000000000000e+01,2.082500000000000000e+04,1.314010265705200808e+01,1.398280892103676898e+01,1.314264014466546016e+01,1.320265220012055529e+01
2.600000000000000000e+01,2.082600000000000000e+04,1.326010359455933241e+01,1.470295358649788930e+01,1.302261603375527343e+01,1.308262808921036857e+01
2.700000000000000000e+01,2.082700000000000000e+04,1.314010265705200808e+01,1.194239903556359295e+01,1.314264014466546016e+01,1.326266425557564688e+01
2.800000000000000000e+01,2.082800000000000000e+04,1.314010265705200808e+01,1.332267631103074201e+01,1.302261603375527343e+01,1.308262808921036857e+01
2.900000000000000000e+01,2.082900000000000000e+04,1.314010265705200808e+01,1.344270042194092873e+01,1.338268836648583360e+01,1.338268836648583360e+01
3.000000000000000000e+01,2.083000000000000000e+04,1.326010359455933241e+01,1.356272453285111546e+01,1.344270042194092873e+01,1.332267631103074201e+01
3.100000000000000000e+01,2.083100000000000000e+04,1.326010359455933241e+01,1.344270042194092873e+01,1.350271247739602032e+01,1.350271247739602032e+01
3.200000000000000000e+01,2.083200000000000000e+04,1.326010359455933241e+01,1.356272398553636194e+01,1.362273603856970894e+01,1.356272398553636194e+01
3.300000000000000000e+01,2.083300000000000000e+04,1.338010453206665673e+01,1.320265220012055529e+01,1.326266425557564688e+01,1.338268836648583360e+01
3.400000000000000000e+01,2.083400000000000000e+04,1.332010406331299457e+01,1.332267631103074201e+01,1.350271247739602032e+01,1.350271247739602032e+01
3.500000000000000000e+01,2.083500000000000000e+04,1.338010453206665673e+01,1.320266129032258107e+01,1.344270967741935507e+01,1.344270967741935507e+01
3.600000000000000000e+01,2.083600000000000000e+04,1.344010500082031889e+01,1.332268548387096807e+01,1.350272177419354769e+01,1.344270967741935507e+01
3.700000000000000000e+01,2.083700000000000000e+04,1.350010546957398105e+01,1.320266129032258107e+01,1.362274596774193647e+01,1.362274596774193647e+01
3.800000000000000000e+01,2.083800000000000000e+04,1.350010546957398105e+01,1.320266129032258107e+01,1.362274596774193647e+01,1.362274596774193647e+01
3.900000000000000000e+01,2.083900000000000000e+04,1.356010593832764144e+01,1.380277275467148890e+01,1.380277275467148890e+01,1.380277275467148890e+01
4.000000000000000000e+01,2.084000000000000000e+04,1.356010593832764144e+01,1.722345991561181222e+01,1.386278481012658226e+01,1.380277275467148890e+01
4.100000000000000000e+01,2.084100000000000000e+04,1.356010593832764144e+01,1.338268836648583360e+01,1.386278481012658226e+01,1.386278481012658226e+01
4.200000000000000000e+01,2.084200000000000000e+04,1.362010640708130538e+01,1.320265220012055529e+01,1.374276069921639554e+01,1.386278481012658226e+01
4.300000000000000000e+01,2.084300000000000000e+04,1.380010781334229186e+01,1.350271247739602032e+01,1.392279686558167562e+01,1.398280892103676898e+01
4.400000000000000000e+01,2.084400000000000000e+04,1.380010781334229186e+01,1.728347197106690558e+01,1.410283303194695570e+01,1.404282097649186234e+01
4.500000000000000000e+01,2.084500000000000000e+04,1.392010875084961619e+01,1.368274864376130218e+01,1.392279686558167562e+01,1.398280892103676898e+01
4.600000000000000000e+01,2.084600000000000000e+04,1.398010921960327657e+01,1.362273658830620704e+01,1.392279686558167562e+01,1.398280892103676898e+01
4.700000000000000000e+01,2.084700000000000000e+04,1.428011156337158916e+01,1.686338758288125561e+01,1.410283303194695570e+01,1.404282097649186234e+01
4.800000000000000000e+01,2.084800000000000000e+04,1.422011109461792522e+01,1.680337552742615870e+01,1.434288125376732914e+01,1.434288125376732914e+01
4.900000000000000000e+01,2.084900000000000000e+04,1.428011156337158916e+01,1.392279686558167562e+01,1.440289330922242250e+01,1.434288125376732914e+01
5.000000000000000000e+01,2.085000000000000000e+04,1.422011109461792522e+01,1.464294153104279772e+01,1.458292947558770258e+01,1.446290536467751586e+01
5.100000000000000000e+01,2.085100000000000000e+04,1.428011156337158916e+01,1.560313441832429149e+01,1.464294153104279772e+01,1.434288125376732914e+01
5.200000000000000000e+01,2.085200000000000000e+04,1.434011203212525132e+01,9.601928872814948335e+00,1.476296564195298444e+01,1.464294153104279772e+01
5.300000000000000000e+01,2.085300000000000000e+04,1.434011203212525132e+01,1.368274864376130218e+01,1.470295358649788930e+01,1.464294153104279772e+01
5.400000000000000000e+01,2.085400000000000000e+04,1.434011203212525132e+01,1.506302591922844947e+01,1.482297769740807603e+01,1.476296564195298444e+01
5.500000000000000000e+01,2.085500000000000000e+04,1.434011203212525132e+01,1.530307414104882291e+01,1.488298975286317116e+01,1.482297769740807603e+01
5.600000000000000000e+01,2.085600000000000000e+04,1.440011250087891170e+01,1.524306208559372955e+01,1.482297769740807603e+01,1.482297769740807603e+01
5.700000000000000000e+01,2.085700000000000000e+04,1.428011156337158916e+01,1.590319469559976007e+01,1.488298975286317116e+01,1.482297769740807603e+01
5.800000000000000000e+01,2.085800000000000000e+04,1.434011203212525132e+01,1.584318327974276563e+01,1.476296623794212515e+01,1.476296623794212515e+01
5.900000000000000000e+01,2.085900000000000000e+04,1.416011062586426483e+01,1.476296623794212515e+01,1.482297829581993831e+01,1.470295418006431021e+01
6.000000000000000000e+01,2.086000000000000000e+04,1.422011109461792522e+01,1.452291800643087072e+01,1.494300241157556641e+01,1.482297829581993831e+01
6.100000000000000000e+01,2.086100000000000000e+04,1.416011062586426483e+01,1.470295358649788930e+01,1.506302591922844947e+01,1.482297769740807603e+01
6.200000000000000000e+01,2.086200000000000000e+04,1.422011109461792522e+01,1.482297829581993831e+01,1.482297829581993831e+01,1.482297829581993831e+01
6.300000000000000000e+01,2.086300000000000000e+04,1.416011062586426483e+01,1.476296564195298444e+01,1.482297769740807603e+01,1.470295358649788930e+01
6.400000000000000000e+01,2.086400000000000000e+04,1.422011109461792522e+01,1.572314840777087852e+01,1.488298017224113856e+01,1.458292008812337315e+01
6.500000000000000000e+01,2.086500000000000000e+04,1.404010968835694051e+01,1.434287202082916224e+01,1.476295613859403133e+01,1.452290807129982042e+01
6.600000000000000000e+01,2.086600000000000000e+04,1.410011015711060267e+01,1.440288403765271497e+01,1.458292008812337315e+01,1.434287202082916224e+01
6.700000000000000000e+01,2.086700000000000000e+04,1.392010875084961619e+01,1.452290807129982042e+01,1.458292008812337315e+01,1.446289605447626769e+01
6.800000000000000000e+01,2.086800000000000000e+04,1.386010828209595402e+01,1.464293210494692588e+01,1.434287202082916224e+01,1.410282395353494955e+01
6.900000000000000000e+01,2.086900000000000000e+04,1.380010781334229186e+01,1.464294153104279772e+01,1.434288125376732914e+01,1.410283303194695570e+01
7.000000000000000000e+01,2.087000000000000000e+04,1.374010734458862970e+01,1.434288125376732914e+01,1.416284508740204906e+01,1.392279686558167562e+01
7.100000000000000000e+01,2.087100000000000000e+04,1.374010734458862970e+01,1.428286919831223578e+01,1.404282097649186234e+01,1.380277275467148890e+01
7.200000000000000000e+01,2.087200000000000000e+04,1.374010734458862970e+01,1.422285714285714242e+01,1.380277275467148890e+01,1.374276069921639554e+01
7.300000000000000000e+01,2.087300000000000000e+04,1.380010781334229186e+01,1.458292947558770258e+01,1.356272453285111546e+01,1.344270042194092873e+01
7.400000000000000000e+01,2.087400000000000000e+04,1.380010781334229186e+01,1.308262808921036857e+01,1.362273658830620704e+01,1.344270042194092873e+01
7.500000000000000000e+01,2.087500000000000000e+04,1.374010734458862970e+01,8.881784565916399643e+00,1.356272508038585478e+01,1.338268890675241352e+01
7.600000000000000000e+01,2.087600000000000000e+04,1.374010734458862970e+01,8.881784565916399643e+00,1.356272508038585478e+01,1.338268890675241352e+01
7.700000000000000000e+01,2.087700000000000000e+04,1.380010781334229186e+01,1.542309825195901141e+01,1.350271247739602032e+01,1.326266425557564688e+01
7.800000000000000000e+01,2.087800000000000000e+04,1.368010687583496754e+01,8.461699819168174486e+00,1.356272453285111546e+01,1.344270042194092873e+01
7.900000000000000000e+01,2.087900000000000000e+04,1.368010687583496754e+01,8.521711874623266070e+00,1.356272453285111546e+01,1.344270042194092873e+01
8.000000000000000000e+01,2.088000000000000000e+04,1.362010640708130538e+01,8.281663652802892628e+00,1.356272453285111546e+01,1.344270042194092873e+01
8.100000000000000000e+01,2.088100000000000000e+04,1.356010593832764144e+01,8.881784565916399643e+00,1.368274919614148111e+01,1.356272508038585478e+01
8.200000000000000000e+01,2.088200000000000000e+04,1.350010546957398105e+01,9.061820739549840908e+00,1.374276125401929427e+01,1.368274919614148111e+01
8.300000000000000000e+01,2.088300000000000000e+04,1.344010500082031889e+01,8.401687763713079349e+00,1.380277275467148890e+01,1.374276069921639554e+01
8.400000000000000000e+01,2.088400000000000000e+04,1.338010453206665673e+01,9.361880650994574893e+00,1.380277275467148890e+01,1.386278481012658226e+01
8.500000000000000000e+01,2.088500000000000000e+04,1.332010406331299457e+01,9.421892706449668253e+00,1.392279686558167562e+01,1.386278481012658226e+01
8.600000000000000000e+01,2.088600000000000000e+04,1.326010359455933241e+01,9.841977094635321777e+00,1.404282097649186234e+01,1.398280892103676898e+01
8.700000000000000000e+01,2.088700000000000000e+04,1.332010406331299457e+01,9.962001205545508498e+00,1.380277275467148890e+01,1.374276069921639554e+01
8.800000000000000000e+01,2.088800000000000000e+04,1.320010312580567025e+01,9.721946335602723366e+00,1.374275130156187430e+01,1.368273928714457277e+01
8.900000000000000000e+01,2.088900000000000000e+04,1.308010218829834592e+01,9.361873873873875596e+00,1.362272672672672869e+01,1.362272672672672869e+01
9.000000000000000000e+01,2.089000000000000000e+04,1.308010218829834592e+01,8.221645645645645928e+00,1.368273873873874003e+01,1.368273873873874003e+01
9.100000000000000000e+01,2.089100000000000000e+04,1.296010125079102160e+01,8.281657989587504431e+00,1.362272727272727302e+01,1.344269122947537021e+01
9.200000000000000000e+01,2.089200000000000000e+04,1.290010078203735944e+01,8.641730422591628269e+00,1.368273983577007868e+01,1.362272781894652596e+01
9.300000000000000000e+01,2.089300000000000000e+04,1.296010125079102160e+01,8.281657657657657268e+00,1.362272672672672869e+01,1.350270270270270423e+01
9.400000000000000000e+01,2.089400000000000000e+04,1.290010078203735944e+01,8.461699819168174486e+00,1.356272453285111546e+01,1.338268836648583360e+01
9.500000000000000000e+01,2.089500000000000000e+04,1.278009984453003511e+01,8.581723930078361207e+00,1.368274864376130218e+01,1.338268836648583360e+01
9.600000000000000000e+01,2.089600000000000000e+04,1.272009937577637295e+01,1.236248342374924647e+01,1.344270042194092873e+01,1.314264014466546016e+01
9.700000000000000000e+01,2.089700000000000000e+04,1.260009843826904863e+01,1.224245931283905975e+01,1.326266425557564688e+01,1.302261603375527343e+01
9.800000000000000000e+01,2.089800000000000000e+04,1.248009750076172608e+01,1.314264014466546016e+01,1.284257986738999513e+01,1.272255575647980663e+01
9.900000000000000000e+01,2.089900000000000000e+04,1.248009750076172608e+01,1.350271193250301494e+01,1.260253113700281347e+01,1.260253113700281347e+01
1.000000000000000000e+02,2.090000000000000000e+04,1.242009703200806214e+01,1.296260397830018185e+01,1.242249547920433983e+01,1.230247136829415311e+01
1.010000000000000000e+02,2.090100000000000000e+04,1.230009609450073782e+01,1.272255575647980663e+01,1.230247136829415311e+01,1.218244725738396639e+01
1.020000000000000000e+02,2.090200000000000000e+04,1.236009656325439998e+01,1.278256781193489999e+01,1.230247136829415311e+01,1.218244725738396639e+01
1.030000000000000000e+02,2.090300000000000000e+04,1.230009609450073782e+01,1.278256781193489999e+01,1.224245931283905975e+01,1.212243520192887303e+01
1.040000000000000000e+02,2.090400000000000000e+04,1.218009515699341350e+01,1.218244725738396639e+01,1.230247136829415311e+01,1.212243520192887303e+01
1.050000000000000000e+02,2.090500000000000000e+04,1.218009515699341350e+01,1.224245881880273323e+01,1.236248292486942546e+01,1.218244676576938623e+01
1.060000000000000000e+02,2.090600000000000000e+04,1.206009421948608917e+01,1.200241060666934523e+01,1.224245881880273323e+01,1.200241060666934523e+01
1.070000000000000000e+02,2.090700000000000000e+04,1.212009468823975133e+01,1.200241060666934523e+01,1.236248292486942546e+01,1.218244676576938623e+01
1.080000000000000000e+02,2.090800000000000000e+04,1.212009468823975133e+01,1.194239855363600000e+01,1.242249497790277424e+01,1.218244676576938623e+01
1.090000000000000000e+02,2.090900000000000000e+04,1.212009468823975133e+01,1.182237444756930600e+01,1.236248292486942546e+01,1.212243471273604101e+01
1.100000000000000000e+02,2.091000000000000000e+04,1.218009515699341350e+01,1.224245881880273323e+01,1.230247087183608024e+01,1.218244676576938623e+01
1.110000000000000000e+02,2.091100000000000000e+04,1.230009609450073782e+01,1.212243471273604101e+01,1.200241060666934523e+01,1.194239855363600000e+01
1.120000000000000000e+02,2.091200000000000000e+04,1.236009656325439998e+01,1.206242265970269401e+01,1.212243471273604101e+01,1.212243471273604101e+01
1.130000000000000000e+02,2.091300000000000000e+04,1.248009750076172608e+01,1.194239086904285152e+01,1.194239086904285152e+01,1.206241489787745280e+01
1.140000000000000000e+02,2.091400000000000000e+04,1.248009750076172608e+01,1.194239086904285152e+01,1.194239086904285152e+01,1.206241489787745280e+01
1.150000000000000000e+02,2.091500000000000000e+04,1.266009890702271079e+01,1.212242691229475433e+01,1.224245094112935561e+01,1.224245094112935561e+01
1.160000000000000000e+02,2.091600000000000000e+04,1.272009937577637295e+01,1.218243892671205408e+01,1.224245094112935561e+01,1.236247496996395689e+01
1.170000000000000000e+02,2.091700000000000000e+04,1.284010031328369728e+01,1.224245094112935561e+01,1.248249899879855818e+01,1.254251101321585793e+01
1.180000000000000000e+02,2.091800000000000000e+04,1.284010031328369728e+01,1.224245881880273323e+01,1.248250703093612124e+01,1.254251908396946646e+01
1.190000000000000000e+02,2.091900000000000000e+04,1.290010078203735944e+01,1.242249547920433983e+01,1.260253164556961991e+01,1.260253164556961991e+01
1.200000000000000000e+02,2.092000000000000000e+04,1.302010171954468376e+01,1.254251959011452655e+01,1.260253164556961991e+01,1.260253164556961991e+01
1.210000000000000000e+02,2.092100000000000000e+04,1.296010125079102160e+01,1.200241109101868631e+01,1.254251959011452655e+01,1.272255575647980663e+01
1.220000000000000000e+02,2.092200000000000000e+04,1.308010218829834592e+01,1.194239855363600000e+01,1.260253113700281347e+01,1.272255524306950747e+01
1.230000000000000000e+02,2.092300000000000000e+04,1.308010218829834592e+01,2.130427968655816784e+01,1.284257986738999513e+01,1.284257986738999513e+01
1.240000000000000000e+02,2.092400000000000000e+04,1.308010218829834592e+01,2.112424266773804860e+01,1.278256729610285447e+01,1.290259140216954847e+01
1.250000000000000000e+02,2.092500000000000000e+04,1.314010265705200808e+01,2.100421940928270104e+01,1.296260397830018185e+01,1.308262808921036857e+01
1.260000000000000000e+02,2.092600000000000000e+04,1.320010312580567025e+01,7.501506931886678053e+00,1.308262808921036857e+01,1.308262808921036857e+01
1.270000000000000000e+02,2.092700000000000000e+04,1.338010453206665673e+01,1.908383363471970995e+01,1.338268836648583360e+01,1.338268836648583360e+01
1.280000000000000000e+02,2.092800000000000000e+04,1.338010453206665673e+01,1.980397750100442167e+01,1.350271193250301494e+01,1.350271193250301494e+01
1.290000000000000000e+02,2.092900000000000000e+04,1.332010406331299457e+01,1.926386980108499003e+01,1.338268836648583360e+01,1.338268836648583360e+01
1.300000000000000000e+02,2.093000000000000000e+04,1.332010406331299457e+01,1.350271247739602032e+01,1.362273658830620704e+01,1.350271247739602032e+01
1.310000000000000000e+02,2.093100000000000000e+04,1.326010359455933241e+01,1.878377335744424315e+01,1.362273658830620704e+01,1.356272453285111546e+01
1.320000000000000000e+02,2.093200000000000000e+04,1.326010359455933241e+01,1.326266425557564688e+01,1.368274864376130218e+01,1.362273658830620704e+01
1.330000000000000000e+02,2.093300000000000000e+04,1.320010312580567025e+01,1.302261603375527343e+01,1.374276069921639554e+01,1.362273658830620704e+01
1.340000000000000000e+02,2.093400000000000000e+04,1.326010359455933241e+01,1.392279686558167562e+01,1.350271247739602032e+01,1.356272453285111546e+01
1.350000000000000000e+02,2.093500000000000000e+04,1.308010218829834592e+01,1.392279686558167562e+01,1.350271247739602032e+01,1.362273658830620704e+01
1.360000000000000000e+02,2.093600000000000000e+04,1.308010218829834592e+01,1.386278481012658226e+01,1.338268836648583360e+01,1.350271247739602032e+01
1.370000000000000000e+02,2.093700000000000000e+04,1.308010218829834592e+01,1.380277275467148890e+01,1.338268836648583360e+01,1.356272453285111546e+01
1.380000000000000000e+02,2.093800000000000000e+04,1.302010171954468376e+01,1.344269122947537021e+01,1.344269122947537021e+01,1.344269122947537021e+01
1.390000000000000000e+02,2.093900000000000000e+04,1.302010171954468376e+01,1.350270324389267174e+01,1.326265518622346740e+01,1.344269122947537021e+01
1.400000000000000000e+02,2.094000000000000000e+04,1.308010218829834592e+01,1.308261914297156459e+01,1.338267921505806868e+01,1.344269122947537021e+01
1.410000000000000000e+02,2.094100000000000000e+04,1.314010265705200808e+01,1.338267921505806868e+01,1.380276331597917405e+01,1.356271525830997149e+01
1.420000000000000000e+02,2.094200000000000000e+04,1.326010359455933241e+01,1.236247844395428253e+01,1.356271906958091122e+01,1.344269500701824782e+01
1.430000000000000000e+02,2.094300000000000000e+04,1.332010406331299457e+01,1.188238698010849959e+01,1.344270042194092873e+01,1.344270042194092873e+01
1.440000000000000000e+02,2.094400000000000000e+04,1.332010406331299457e+01,1.284257986738999513e+01,1.332267631103074201e+01,1.326266425557564688e+01
1.450000000000000000e+02,2.094500000000000000e+04,1.338010453206665673e+01,1.308262808921036857e+01,1.332267631103074201e+01,1.332267631103074201e+01
1.460000000000000000e+02,2.094600000000000000e+04,1.338010453206665673e+01,1.308262808921036857e+01,1.314264014466546016e+01,1.332267631103074201e+01
1.470000000000000000e+02,2.094700000000000000e+04,1.338010453206665673e+01,1.302261603375527343e+01,1.314264014466546016e+01,1.326266425557564688e+01
1.480000000000000000e+02,2.094800000000000000e+04,1.350010546957398105e+01,7.321470765521398860e+00,1.320265220012055529e+01,1.338268836648583360e+01
1.490000000000000000e+02,2.094900000000000000e+04,1.350010546957398105e+01,7.321470765521398860e+00,1.314264014466546016e+01,1.326266425557564688e+01
1.500000000000000000e+02,2.095000000000000000e+04,1.380010781334229186e+01,1.350271247739602032e+01,1.332267631103074201e+01,1.344270042194092873e+01
1.510000000000000000e+02,2.095100000000000000e+04,1.386010828209595402e+01,1.374276069921639554e+01,1.314264014466546016e+01,1.350271247739602032e+01
1.520000000000000000e+02,2.095200000000000000e+04,1.386010828209595402e+01,1.374276069921639554e+01,1.314264014466546016e+01,1.350271247739602032e+01
1.530000000000000000e+02,2.095300000000000000e+04,1.398010921960327657e+01,1.422285714285714242e+01,1.332267631103074201e+01,1.356272453285111546e+01
1.540000000000000000e+02,2.095400000000000000e+04,1.404010968835694051e+01,1.212243520192887303e+01,1.326266425557564688e+01,1.362273658830620704e+01
1.550000000000000000e+02,2.095500000000000000e+04,1.422011109461792522e+01,1.356272453285111546e+01,1.338268836648583360e+01,1.374276069921639554e+01
1.560000000000000000e+02,2.095600000000000000e+04,1.422011109461792522e+01,1.344269987946966793e+01,1.350271193250301494e+01,1.374276014463640117e+01
1.570000000000000000e+02,2.095700000000000000e+04,1.428011156337158916e+01,1.356272453285111546e+01,1.362273658830620704e+01,1.398280892103676898e+01
1.580000000000000000e+02,2.095800000000000000e+04,1.416011062586426483e+01,1.368274864376130218e+01,1.380277275467148890e+01,1.404282097649186234e+01
1.590000000000000000e+02,2.095900000000000000e+04,1.410011015711060267e+01,1.416284508740204906e+01,1.380277275467148890e+01,1.404282097649186234e+01
1.600000000000000000e+02,2.096000000000000000e+04,1.404010968835694051e+01,1.422285656890317540e+01,1.374276014463640117e+01,1.410283246283648140e+01
1.610000000000000000e+02,2.096100000000000000e+04,1.392010875084961619e+01,1.482296756107328761e+01,1.416283540248297967e+01,1.422284741690028120e+01
1.620000000000000000e+02,2.096200000000000000e+04,1.386010828209595402e+01,1.488297897897898103e+01,1.428285885885885875e+01,1.434287087087087365e+01
1.630000000000000000e+02,2.096300000000000000e+04,1.380010781334229186e+01,1.524305166199439299e+01,1.428285943131758096e+01,1.434287144573488071e+01
1.640000000000000000e+02,2.096400000000000000e+04,1.374010734458862970e+01,1.548309971966359733e+01,1.422284741690028120e+01,1.446289547456948377e+01
1.650000000000000000e+02,2.096500000000000000e+04,1.356010593832764144e+01,1.434287144573488071e+01,1.422284741690028120e+01,1.434287144573488071e+01
1.660000000000000000e+02,2.096600000000000000e+04,1.350010546957398105e+01,1.422284684684684741e+01,1.434287087087087365e+01,1.440288288288288499e+01
1.670000000000000000e+02,2.096700000000000000e+04,1.338010453206665673e+01,1.362273658830620704e+01,1.410283303194695570e+01,1.410283303194695570e+01
1.680000000000000000e+02,2.096800000000000000e+04,1.326010359455933241e+01,1.398280892103676898e+01,1.380277275467148890e+01,1.404282097649186234e+01
1.690000000000000000e+02,2.096900000000000000e+04,1.326010359455933241e+01,9.721952983725135056e+00,1.356272453285111546e+01,1.374276069921639554e+01
1.700000000000000000e+02,2.097000000000000000e+04,1.314010265705200808e+01,2.352472573839662573e+01,1.344270042194092873e+01,1.350271247739602032e+01
1.710000000000000000e+02,2.097100000000000000e+04,1.314010265705200808e+01,2.346471273603857099e+01,1.332267577340297393e+01,1.338268782643632093e+01
1.720000000000000000e+02,2.097200000000000000e+04,1.302010171954468376e+01,1.218244725738396639e+01,1.338268836648583360e+01,1.332267631103074201e+01
1.730000000000000000e+02,2.097300000000000000e+04,1.278009984453003511e+01,1.314264014466546016e+01,1.290259192284508671e+01,1.296260397830018185e+01
1.740000000000000000e+02,2.097400000000000000e+04,1.284010031328369728e+01,1.332267631103074201e+01,1.290259192284508671e+01,1.308262808921036857e+01
1.750000000000000000e+02,2.097500000000000000e+04,1.272009937577637295e+01,1.332267577340297393e+01,1.284257934913620147e+01,1.302261550823624070e+01
1.760000000000000000e+02,2.097600000000000000e+04,1.278009984453003511e+01,2.454493068113321286e+01,1.284257986738999513e+01,1.290259192284508671e+01
1.770000000000000000e+02,2.097700000000000000e+04,1.278009984453003511e+01,2.454493068113321286e+01,1.260253164556961991e+01,1.266254370102471327e+01
1.780000000000000000e+02,2.097800000000000000e+04,1.290010078203735944e+01,1.206242314647377967e+01,1.248250753465943319e+01,1.254251959011452655e+01
1.790000000000000000e+02,2.097900000000000000e+04,1.290010078203735944e+01,1.194239903556359295e+01,1.272255575647980663e+01,1.266254370102471327e+01
1.800000000000000000e+02,2.098000000000000000e+04,1.296010125079102160e+01,1.242249547920433983e+01,1.278256781193489999e+01,1.278256781193489999e+01
1.810000000000000000e+02,2.098100000000000000e+04,1.302010171954468376e+01,2.424487040385774606e+01,1.296260397830018185e+01,1.272255575647980663e+01
1.820000000000000000e+02,2.098200000000000000e+04,1.302010171954468376e+01,1.308262808921036857e+01,1.308262808921036857e+01,1.302261603375527343e+01
1.830000000000000000e+02,2.098300000000000000e+04,1.308010218829834592e+01,1.356272453285111546e+01,1.320265220012055529e+01,1.326266425557564688e+01
1.840000000000000000e+02,2.098400000000000000e+04,1.308010218829834592e+01,1.422285714285714242e+01,1.308262808921036857e+01,1.308262808921036857e+01
1.850000000000000000e+02,2.098500000000000000e+04,1.320010312580567025e+01,1.140229007633588054e+01,1.332267577340297393e+01,1.332267577340297393e+01
1.860000000000000000e+02,2.098600000000000000e+04,1.320010312580567025e+01,1.128225871045254181e+01,1.350270324389267174e+01,1.350270324389267174e+01
1.870000000000000000e+02,2.098700000000000000e+04,1.326010359455933241e+01,1.134227072486984333e+01,1.344269122947537021e+01,1.356271525830997149e+01
1.880000000000000000e+02,2.098800000000000000e+04,1.326010359455933241e+01,1.098219863836603949e+01,1.356271525830997149e+01,1.356271525830997149e+01
1.890000000000000000e+02,2.098900000000000000e+04,1.326010359455933241e+01,1.374275130156187430e+01,1.350270324389267174e+01,1.356271525830997149e+01
1.900000000000000000e+02,2.099000000000000000e+04,1.326010359455933241e+01,1.374275130156187430e+01,1.350270324389267174e+01,1.356271525830997149e+01
1.910000000000000000e+02,2.099100000000000000e+04,1.332010406331299457e+01,1.446290478103656163e+01,1.362273603856970894e+01,1.368274809160305416e+01
1.920000000000000000e+02,2.099200000000000000e+04,1.338010453206665673e+01,1.470295358649788930e+01,1.350271247739602032e+01,1.350271247739602032e+01
1.930000000000000000e+02,2.099300000000000000e+04,1.332010406331299457e+01,1.362273658830620704e+01,1.350271247739602032e+01,1.338268836648583360e+01
1.940000000000000000e+02,2.099400000000000000e+04,1.332010406331299457e+01,1.338268782643632093e+01,1.338268782643632093e+01,1.332267577340297393e+01
1.950000000000000000e+02,2.099500000000000000e+04,1.332010406331299457e+01,1.356272398553636194e+01,1.356272398553636194e+01,1.338268782643632093e+01
1.960000000000000000e+02,2.099600000000000000e+04,1.338010453206665673e+01,1.344270042194092873e+01,1.314264014466546016e+01,1.320265220012055529e+01
1.970000000000000000e+02,2.099700000000000000e+04,1.332010406331299457e+01,1.356272453285111546e+01,1.326266425557564688e+01,1.332267631103074201e+01
1.980000000000000000e+02,2.099800000000000000e+04,1.326010359455933241e+01,1.350271193250301494e+01,1.320265166733628170e+01,1.326266372036962871e+01
1.990000000000000000e+02,2.099900000000000000e+04,1.332010406331299457e+01,1.350271247739602032e+01,1.320265220012055529e+01,1.326266425557564688e+01
2.000000000000000000e+02,2.100000000000000000e+04,1.326010359455933241e+01,1.368274809160305416e+01,1.338268782643632093e+01,1.314263961430293470e+01
2.010000000000000000e+02,2.100100000000000000e+04,1.320010312580567025e+01,1.338268836648583360e+01,1.320265220012055529e+01,1.320265220012055529e+01
2.020000000000000000e+02,2.100200000000000000e+04,1.320010312580567025e+01,1.338268836648583360e+01,1.308262808921036857e+01,1.314264014466546016e+01
2.030000000000000000e+02,2.100300000000000000e+04,1.320010312580567025e+01,1.314264014466546016e+01,1.308262808921036857e+01,1.314264014466546016e+01
2.040000000000000000e+02,2.100400000000000000e+04,1.320010312580567025e+01,1.320265166733628170e+01,1.302261550823624070e+01,1.314263961430293470e+01
2.050000000000000000e+02,2.100500000000000000e+04,1.332010406331299457e+01,1.296260397830018185e+01,1.272255575647980663e+01,1.308262808921036857e+01
2.060000000000000000e+02,2.100600000000000000e+04,1.338010453206665673e+01,1.344269987946966793e+01,1.272255524306950747e+01,1.314263961430293470e+01
2.070000000000000000e+02,2.100700000000000000e+04,1.338010453206665673e+01,1.332267631103074201e+01,1.278256781193489999e+01,1.308262808921036857e+01
2.080000000000000000e+02,2.100800000000000000e+04,1.356010593832764144e+01,1.296260397830018185e+01,1.302261603375527343e+01,1.326266425557564688e+01
2.090000000000000000e+02,2.100900000000000000e+04,1.356010593832764144e+01,1.302261550823624070e+01,1.302261550823624070e+01,1.326266372036962871e+01
2.100000000000000000e+02,2.101000000000000000e+04,1.374010734458862970e+01,1.284257934913620147e+01,1.302261550823624070e+01,1.326266372036962871e+01
2.110000000000000000e+02,2.101100000000000000e+04,1.374010734458862970e+01,1.266253504205046099e+01,1.320264317180616764e+01,1.350270324389267174e+01
2.120000000000000000e+02,2.101200000000000000e+04,1.374010734458862970e+01,1.278255907088506049e+01,1.326265518622346740e+01,1.368273928714457277e+01
2.130000000000000000e+02,2.101300000000000000e+04,1.386010828209595402e+01,1.296259459459459507e+01,1.350270270270270423e+01,1.374275075075075137e+01
2.140000000000000000e+02,2.101400000000000000e+04,1.380010781334229186e+01,1.290258309971966355e+01,1.374275130156187430e+01,1.386277533039647558e+01
2.150000000000000000e+02,2.101500000000000000e+04,1.380010781334229186e+01,1.272254705646776252e+01,1.374275130156187430e+01,1.386277533039647558e+01
2.160000000000000000e+02,2.101600000000000000e+04,1.368010687583496754e+01,1.260253164556961991e+01,1.374276069921639554e+01,1.374276069921639554e+01
2.170000000000000000e+02,2.101700000000000000e+04,1.368010687583496754e+01,1.296260397830018185e+01,1.392279686558167562e+01,1.392279686558167562e+01
2.180000000000000000e+02,2.101800000000000000e+04,1.362010640708130538e+01,1.308262861736334592e+01,1.380277331189710743e+01,1.380277331189710743e+01
2.190000000000000000e+02,2.101900000000000000e+04,1.362010640708130538e+01,1.296260397830018185e+01,1.392279686558167562e+01,1.392279686558167562e+01
2.200000000000000000e+02,2.102000000000000000e+04,1.350010546957398105e+01,1.362273713826366794e+01,1.380277331189710743e+01,1.386278536977492060e+01
2.210000000000000000e+02,2.102100000000000000e+04,1.344010500082031889e+01,8.161639541892705907e+00,1.374276069921639554e+01,1.380277275467148890e+01
2.220000000000000000e+02,2.102200000000000000e+04,1.338010453206665673e+01,7.981603375527426714e+00,1.356272453285111546e+01,1.374276069921639554e+01
2.230000000000000000e+02,2.102300000000000000e+04,1.332010406331299457e+01,7.681543098251959023e+00,1.344270042194092873e+01,1.368274864376130218e+01
2.240000000000000000e+02,2.102400000000000000e+04,1.332010406331299457e+01,8.161639541892705907e+00,1.350271247739602032e+01,1.368274864376130218e+01
2.250000000000000000e+02,2.102500000000000000e+04,1.332010406331299457e+01,8.161639541892705907e+00,1.350271247739602032e+01,1.368274864376130218e+01
2.260000000000000000e+02,2.102600000000000000e+04,1.332010406331299457e+01,8.761760096443641288e+00,1.350271247739602032e+01,1.362273658830620704e+01
2.270000000000000000e+02,2.102700000000000000e+04,1.320010312580567025e+01,9.241856540084388172e+00,1.338268836648583360e+01,1.350271247739602032e+01
2.280000000000000000e+02,2.102800000000000000e+04,1.320010312580567025e+01,9.241856540084388172e+00,1.338268836648583360e+01,1.350271247739602032e+01
2.290000000000000000e+02,2.102900000000000000e+04,1.302010171954468376e+01,9.301868595539481532e+00,1.332267631103074201e+01,1.344270042194092873e+01
2.300000000000000000e+02,2.103000000000000000e+04,1.296010125079102160e+01,8.701748392282960154e+00,1.338268890675241352e+01,1.326266479099678719e+01
2.310000000000000000e+02,2.103100000000000000e+04,1.284010031328369728e+01,9.061820739549840908e+00,1.326266479099678719e+01,1.314264067524115909e+01
2.320000000000000000e+02,2.103200000000000000e+04,1.278009984453003511e+01,8.761760450160773317e+00,1.314264067524115909e+01,1.296260450160771782e+01
2.330000000000000000e+02,2.103300000000000000e+04,1.272009937577637295e+01,8.761760096443641288e+00,1.320265220012055529e+01,1.290259192284508671e+01
2.340000000000000000e+02,2.103400000000000000e+04,1.278009984453003511e+01,8.821772508038586480e+00,1.290259244372990466e+01,1.290259244372990466e+01
2.350000000000000000e+02,2.103500000000000000e+04,1.278009984453003511e+01,8.821766473062286451e+00,1.296259563388744240e+01,1.296259563388744240e+01
2.360000000000000000e+02,2.103600000000000000e+04,1.296010125079102160e+01,8.821766473062286451e+00,1.278255958341678244e+01,1.284257160024033695e+01
2.370000000000000000e+02,2.103700000000000000e+04,1.308010218829834592e+01,8.821766473062286451e+00,1.272254756659322972e+01,1.290258361706388968e+01
2.380000000000000000e+02,2.103800000000000000e+04,1.314010265705200808e+01,9.001802162595113899e+00,1.266253504205046099e+01,1.296259511413696508e+01
2.390000000000000000e+02,2.103900000000000000e+04,1.338010453206665673e+01,9.061814540356499137e+00,1.314263168435810059e+01,1.284257160024033695e+01
2.400000000000000000e+02,2.104000000000000000e+04,1.344010500082031889e+01,9.481905144694534826e+00,1.320265273311897403e+01,1.290259244372990466e+01
2.410000000000000000e+02,2.104100000000000000e+04,1.356010593832764144e+01,9.721953376205789255e+00,1.266254421221865201e+01,1.290259244372990466e+01
2.420000000000000000e+02,2.104200000000000000e+04,1.362010640708130538e+01,9.421892706449668253e+00,1.260253164556961991e+01,1.296260397830018185e+01
2.430000000000000000e+02,2.104300000000000000e+04,1.362010640708130538e+01,9.781965039180228416e+00,1.278256781193489999e+01,1.308262808921036857e+01
2.440000000000000000e+02,2.104400000000000000e+04,1.380010781334229186e+01,1.698341169379143878e+01,1.296260397830018185e+01,1.326266425557564688e+01
2.450000000000000000e+02,2.104500000000000000e+04,1.386010828209595402e+01,1.698341237942122461e+01,1.320265273311897403e+01,1.332267684887460035e+01
2.460000000000000000e+02,2.104600000000000000e+04,1.380010781334229186e+01,1.698341237942122461e+01,1.338268890675241352e+01,1.350271302250803984e+01
2.470000000000000000e+02,2.104700000000000000e+04,1.386010828209595402e+01,1.728347197106690558e+01,1.344270042194092873e+01,1.356272453285111546e+01
2.480000000000000000e+02,2.104800000000000000e+04,1.380010781334229186e+01,1.740349608197709586e+01,1.344270042194092873e+01,1.350271247739602032e+01
2.490000000000000000e+02,2.104900000000000000e+04,1.380010781334229186e+01,1.728347266881029398e+01,1.368274919614148111e+01,1.368274919614148111e+01
2.500000000000000000e+02,2.105000000000000000e+04,1.380010781334229186e+01,6.481302250803858911e+00,1.380277331189710743e+01,1.380277331189710743e+01
2.510000000000000000e+02,2.105100000000000000e+04,1.380010781334229186e+01,6.361278135048232585e+00,1.374276125401929427e+01,1.386278536977492060e+01
2.520000000000000000e+02,2.105200000000000000e+04,1.374010734458862970e+01,6.421289933694997565e+00,1.374276069921639554e+01,1.386278481012658226e+01
2.530000000000000000e+02,2.105300000000000000e+04,1.380010781334229186e+01,6.481301989150090925e+00,1.386278481012658226e+01,1.392279686558167562e+01
2.540000000000000000e+02,2.105400000000000000e+04,1.380010781334229186e+01,6.481301989150090925e+00,1.404282097649186234e+01,1.398280892103676898e+01
2.550000000000000000e+02,2.105500000000000000e+04,1.374010734458862970e+01,6.361277878239903316e+00,1.398280892103676898e+01,1.392279686558167562e+01
2.560000000000000000e+02,2.105600000000000000e+04,1.374010734458862970e+01,6.361278135048232585e+00,1.410283360128617680e+01,1.392279742765273554e+01
2.570000000000000000e+02,2.105700000000000000e+04,1.374010734458862970e+01,6.241253767329716595e+00,1.416284508740204906e+01,1.392279686558167562e+01
2.580000000000000000e+02,2.105800000000000000e+04,1.368010687583496754e+01,6.121229903536978156e+00,1.386278536977492060e+01,1.392279742765273554e+01
2.590000000000000000e+02,2.105900000000000000e+04,1.362010640708130538e+01,6.061213699178850334e+00,1.416283597035850228e+01,1.410282395353494955e+01
2.600000000000000000e+02,2.106000000000000000e+04,1.362010640708130538e+01,6.121225716002403061e+00,1.410282395353494955e+01,1.398279991988784410e+01
2.610000000000000000e+02,2.106100000000000000e+04,1.344010500082031889e+01,6.061213456147377165e+00,1.380276331597917405e+01,1.398279935923107686e+01
2.620000000000000000e+02,2.106200000000000000e+04,1.344010500082031889e+01,7.141430002002804756e+00,1.374275185259363141e+01,1.392278790306429137e+01
2.630000000000000000e+02,2.106300000000000000e+04,1.344010500082031889e+01,7.141430002002804756e+00,1.374275185259363141e+01,1.392278790306429137e+01
2.640000000000000000e+02,2.106400000000000000e+04,1.344010500082031889e+01,7.381479550922211530e+00,1.362273055332798499e+01,1.362273055332798499e+01
2.650000000000000000e+02,2.106500000000000000e+04,1.344010500082031889e+01,7.441494876431585581e+00,1.350271247739602032e+01,1.350271247739602032e+01
2.660000000000000000e+02,2.106600000000000000e+04,1.350010546957398105e+01,7.561518987341772302e+00,1.344270042194092873e+01,1.350271247739602032e+01
2.670000000000000000e+02,2.106700000000000000e+04,1.344010500082031889e+01,7.681543098251959023e+00,1.338268836648583360e+01,1.350271247739602032e+01
2.680000000000000000e+02,2.106800000000000000e+04,1.350010546957398105e+01,7.741555153707053272e+00,1.344270042194092873e+01,1.350271247739602032e+01
2.690000000000000000e+02,2.106900000000000000e+04,1.356010593832764144e+01,7.921591320072332465e+00,1.344270042194092873e+01,1.356272453285111546e+01
2.700000000000000000e+02,2.107000000000000000e+04,1.356010593832764144e+01,7.861579264617239993e+00,1.356272453285111546e+01,1.362273658830620704e+01
2.710000000000000000e+02,2.107100000000000000e+04,1.356010593832764144e+01,7.861579264617239993e+00,1.374276069921639554e+01,1.380277275467148890e+01
2.720000000000000000e+02,2.107200000000000000e+04,1.356010593832764144e+01,8.041615430982519186e+00,1.380277275467148890e+01,1.380277275467148890e+01
2.730000000000000000e+02,2.107300000000000000e+04,1.362010640708130538e+01,8.161639541892705907e+00,1.356272453285111546e+01,1.386278481012658226e+01
2.740000000000000000e+02,2.107400000000000000e+04,1.362010640708130538e+01,7.981603375527426714e+00,1.362273658830620704e+01,1.386278481012658226e+01
2.750000000000000000e+02,2.107500000000000000e+04,1.392010875084961619e+01,8.041615430982519186e+00,1.398280892103676898e+01,1.392279686558167562e+01
2.760000000000000000e+02,2.107600000000000000e+04,1.392010875084961619e+01,8.401687763713079349e+00,1.368274864376130218e+01,1.392279686558167562e+01
2.770000000000000000e+02,2.107700000000000000e+04,1.410011015711060267e+01,8.881784207353828009e+00,1.362273658830620704e+01,1.386278481012658226e+01
2.780000000000000000e+02,2.107800000000000000e+04,1.416011062586426483e+01,8.401687763713079349e+00,1.398280892103676898e+01,1.392279686558167562e+01
2.790000000000000000e+02,2.107900000000000000e+04,1.428011156337158916e+01,8.821772151898734649e+00,1.386278481012658226e+01,1.386278481012658226e+01
2.800000000000000000e+02,2.108000000000000000e+04,1.434011203212525132e+01,8.761760096443641288e+00,1.398280892103676898e+01,1.398280892103676898e+01
2.810000000000000000e+02,2.108100000000000000e+04,1.434011203212525132e+01,1.212243520192887303e+01,1.404282097649186234e+01,1.398280892103676898e+01
2.820000000000000000e+02,2.108200000000000000e+04,1.440011250087891170e+01,1.212243520192887303e+01,1.410283303194695570e+01,1.404282097649186234e+01
2.830000000000000000e+02,2.108300000000000000e+04,1.440011250087891170e+01,8.701742439415180996e+00,1.422284798718205501e+01,1.416283597035850228e+01
2.840000000000000000e+02,2.108400000000000000e+04,1.452011343838623780e+01,8.701742439415180996e+00,1.446289605447626769e+01,1.440288403765271497e+01
2.850000000000000000e+02,2.108500000000000000e+04,1.452011343838623780e+01,8.761754456238733724e+00,1.446289605447626769e+01,1.440288403765271497e+01
2.860000000000000000e+02,2.108600000000000000e+04,1.458011390713989996e+01,8.941790148177814146e+00,1.452290748898678352e+01,1.446289547456948377e+01
2.870000000000000000e+02,2.108700000000000000e+04,1.458011390713989996e+01,9.241850590827157319e+00,1.464293210494692588e+01,1.458292008812337315e+01
2.880000000000000000e+02,2.108800000000000000e+04,1.452011343838623780e+01,9.541910674944922732e+00,1.470294412177047860e+01,1.452290807129982042e+01
2.890000000000000000e+02,2.108900000000000000e+04,1.452011343838623780e+01,1.170235081374321950e+01,1.470295358649788930e+01,1.452291742013260922e+01
2.900000000000000000e+02,2.109000000000000000e+04,1.446011296963257564e+01,9.781965039180228416e+00,1.452291742013260922e+01,1.452291742013260922e+01
2.910000000000000000e+02,2.109100000000000000e+04,1.434011203212525132e+01,1.020204942736588194e+01,1.458292947558770258e+01,1.458292947558770258e+01
2.920000000000000000e+02,2.109200000000000000e+04,1.428011156337158916e+01,1.098220614828209740e+01,1.446290536467751586e+01,1.452291742013260922e+01
2.930000000000000000e+02,2.109300000000000000e+04,1.422011109461792522e+01,1.116224231464737748e+01,1.464294153104279772e+01,1.470295358649788930e+01
2.940000000000000000e+02,2.109400000000000000e+04,1.410011015711060267e+01,1.134227848101265756e+01,1.446290536467751586e+01,1.452291742013260922e+01
2.950000000000000000e+02,2.109500000000000000e+04,1.410011015711060267e+01,1.140229053646775093e+01,1.452291742013260922e+01,1.464294153104279772e+01
2.960000000000000000e+02,2.109600000000000000e+04,1.410011015711060267e+01,1.194239903556359295e+01,1.446290536467751586e+01,1.452291742013260922e+01
2.970000000000000000e+02,2.109700000000000000e+04,1.398010921960327657e+01,1.584318264014466493e+01,1.440289330922242250e+01,1.434288125376732914e+01
2.980000000000000000e+02,2.109800000000000000e+04,1.374010734458862970e+01,8.941796262808921369e+00,1.428286919831223578e+01,1.416284508740204906e+01
2.990000000000000000e+02,2.109900000000000000e+04,1.374010734458862970e+01,8.881784207353828009e+00,1.422285714285714242e+01,1.434288125376732914e+01


==> csv/est_wave2.csv <==
iter, timeline, ref, diff, diff2, path
0.000000000000000000e+00,8.600000000000000000e+03,1.866014578238892341e+01,9.361880650994574893e+00,1.836368896925858962e+01,1.836368896925858962e+01
1.000000000000000000e+00,8.601000000000000000e+03,1.878014671989624773e+01,9.361880650994574893e+00,1.842370102471367943e+01,1.848371308016877634e+01
2.000000000000000000e+00,8.602000000000000000e+03,1.884014718864991167e+01,9.601928872814948335e+00,1.842370102471367943e+01,1.854372513562386970e+01
3.000000000000000000e+00,8.603000000000000000e+03,1.896014812615723599e+01,9.541916817359854974e+00,1.860373719107896306e+01,1.872376130198914979e+01
4.000000000000000000e+00,8.604000000000000000e+03,1.908014906366456032e+01,9.421892706449668253e+00,1.872376130198914979e+01,1.884378541289933651e+01
5.000000000000000000e+00,8.605000000000000000e+03,1.920015000117188464e+01,9.361880650994574893e+00,1.872376130198914979e+01,1.890379746835442987e+01
6.000000000000000000e+00,8.606000000000000000e+03,1.920015000117188464e+01,9.481904761904761614e+00,1.890379746835442987e+01,1.896380952380952323e+01
7.000000000000000000e+00,8.607000000000000000e+03,1.938015140743287290e+01,2.712544906570223091e+01,1.908383363471970995e+01,1.926386980108499003e+01
8.000000000000000000e+00,8.608000000000000000e+03,1.944015187618652973e+01,2.676537673297166720e+01,1.908383363471970995e+01,1.920385774562989667e+01
9.000000000000000000e+00,8.609000000000000000e+03,1.944015187618652973e+01,1.938389391199518030e+01,1.926386980108499003e+01,1.944390596745027011e+01
1.000000000000000000e+01,8.610000000000000000e+03,1.950015234494019367e+01,1.944390596745027011e+01,1.932388185654008339e+01,1.950391802290536347e+01
1.100000000000000000e+01,8.611000000000000000e+03,1.956015281369385761e+01,1.950391802290536347e+01,1.932388185654008339e+01,1.956393007836045683e+01
1.200000000000000000e+01,8.612000000000000000e+03,1.956015281369385761e+01,1.962394213381555375e+01,1.968395418927064355e+01,1.974396624472573691e+01
1.300000000000000000e+01,8.613000000000000000e+03,1.962015328244751800e+01,1.950391723583768666e+01,1.962394134190438422e+01,1.968395339493772767e+01
1.400000000000000000e+01,8.614000000000000000e+03,1.962015328244751800e+01,1.962395484781293931e+01,1.962395484781293931e+01,1.968396694214875708e+01
1.500000000000000000e+01,8.615000000000000000e+03,1.974015421995484587e+01,1.968396694214875708e+01,1.986400322515621752e+01,1.980399113082039619e+01
1.600000000000000000e+01,8.616000000000000000e+03,1.974015421995484587e+01,1.968396774193548282e+01,1.986400403225806599e+01,1.974397983870967721e+01
1.700000000000000000e+01,8.617000000000000000e+03,1.974015421995484587e+01,2.052413709677419362e+01,1.974397983870967721e+01,1.974397983870967721e+01
1.800000000000000000e+01,8.618000000000000000e+03,1.980015468870850626e+01,2.034410080645161401e+01,1.980399193548387160e+01,1.980399193548387160e+01
1.900000000000000000e+01,8.619000000000000000e+03,1.980015468870850626e+01,1.212244354838709626e+01,1.980399193548387160e+01,1.980399193548387160e+01
2.000000000000000000e+01,8.620000000000000000e+03,1.986015515746216664e+01,1.908384677419354958e+01,1.986400403225806599e+01,1.974397983870967721e+01
2.100000000000000000e+01,8.621000000000000000e+03,1.980015468870850626e+01,2.004404032258064561e+01,1.980399193548387160e+01,1.968396774193548282e+01
2.200000000000000000e+01,8.622000000000000000e+03,1.974015421995484587e+01,2.004404032258064561e+01,1.992401612903225683e+01,1.968396774193548282e+01
2.300000000000000000e+01,8.623000000000000000e+03,1.974015421995484587e+01,1.980399193548387160e+01,1.986400403225806599e+01,1.968396774193548282e+01
2.400000000000000000e+01,8.624000000000000000e+03,1.968015375120118193e+01,1.980399193548387160e+01,1.986400403225806599e+01,1.974397983870967721e+01
2.500000000000000000e+01,8.625000000000000000e+03,1.974015421995484587e+01,2.016406451612903439e+01,1.980399193548387160e+01,1.968396774193548282e+01
2.600000000000000000e+01,8.626000000000000000e+03,1.974015421995484587e+01,1.134228629032257984e+01,1.968396774193548282e+01,1.968396774193548282e+01
2.700000000000000000e+01,8.627000000000000000e+03,1.974015421995484587e+01,1.134228629032257984e+01,1.968396774193548282e+01,1.968396774193548282e+01
2.800000000000000000e+01,8.628000000000000000e+03,1.974015421995484587e+01,1.140229838709677423e+01,1.962395564516129198e+01,1.962395564516129198e+01
2.900000000000000000e+01,8.629000000000000000e+03,1.974015421995484587e+01,1.140229838709677423e+01,1.968396774193548282e+01,1.968396774193548282e+01
3.000000000000000000e+01,8.630000000000000000e+03,1.974015421995484587e+01,1.140229838709677423e+01,1.968396774193548282e+01,1.968396774193548282e+01
3.100000000000000000e+01,8.631000000000000000e+03,1.974015421995484587e+01,1.140229053646775093e+01,1.974396624472573691e+01,1.974396624472573691e+01
3.200000000000000000e+01,8.632000000000000000e+03,1.980015468870850626e+01,1.116224186420249254e+01,1.974396544797107467e+01,1.980397750100442167e+01
3.300000000000000000e+01,8.633000000000000000e+03,1.980015468870850626e+01,1.032207353827606866e+01,1.986399035563592719e+01,1.986399035563592719e+01
3.400000000000000000e+01,8.634000000000000000e+03,1.980015468870850626e+01,1.710343580470162905e+01,1.986399035563592719e+01,1.986399035563592719e+01
3.500000000000000000e+01,8.635000000000000000e+03,1.986015515746216664e+01,1.704342374924653214e+01,1.986399035563592719e+01,1.986399035563592719e+01
3.600000000000000000e+01,8.636000000000000000e+03,1.986015515746216664e+01,1.692339963833634897e+01,1.986399035563592719e+01,1.980397830018083383e+01
3.700000000000000000e+01,8.637000000000000000e+03,1.986015515746216664e+01,1.104221820373719076e+01,1.998401446654611036e+01,1.986399035563592719e+01
3.800000000000000000e+01,8.638000000000000000e+03,1.992015562621582703e+01,1.086218203737191068e+01,2.004402652200120727e+01,1.992400241109101700e+01
3.900000000000000000e+01,8.639000000000000000e+03,1.986015515746216664e+01,1.104221820373719076e+01,1.992400241109101700e+01,1.986399035563592719e+01
4.000000000000000000e+01,8.640000000000000000e+03,1.986015515746216664e+01,1.086218203737191068e+01,1.992400241109101700e+01,1.980397830018083383e+01
4.100000000000000000e+01,8.641000000000000000e+03,1.992015562621582703e+01,1.098220614828209740e+01,1.980397830018083383e+01,1.980397830018083383e+01
4.200000000000000000e+01,8.642000000000000000e+03,1.980015468870850626e+01,1.116224231464737748e+01,1.986399035563592719e+01,1.980397830018083383e+01
4.300000000000000000e+01,8.643000000000000000e+03,1.980015468870850626e+01,1.116224231464737748e+01,1.980397830018083383e+01,1.974396624472573691e+01
4.400000000000000000e+01,8.644000000000000000e+03,1.980015468870850626e+01,1.122225482315112721e+01,1.986399115755627420e+01,1.974396704180064788e+01
4.500000000000000000e+01,8.645000000000000000e+03,1.980015468870850626e+01,1.122225482315112721e+01,1.980397909967846104e+01,1.974396704180064788e+01
4.600000000000000000e+01,8.646000000000000000e+03,1.974015421995484587e+01,1.140229099678456670e+01,1.974396704180064788e+01,1.968395498392283116e+01
4.700000000000000000e+01,8.647000000000000000e+03,1.968015375120118193e+01,1.950391881028939167e+01,1.980397909967846104e+01,1.974396704180064788e+01
4.800000000000000000e+01,8.648000000000000000e+03,1.968015375120118193e+01,1.926386980108499003e+01,1.974396624472573691e+01,1.968395418927064355e+01
4.900000000000000000e+01,8.649000000000000000e+03,1.968015375120118193e+01,1.920385852090032586e+01,1.968395498392283116e+01,1.962394292604501800e+01
5.000000000000000000e+01,8.650000000000000000e+03,1.968015375120118193e+01,1.926386980108499003e+01,1.974396624472573691e+01,1.974396624472573691e+01
5.100000000000000000e+01,8.651000000000000000e+03,1.962015328244751800e+01,1.908383363471970995e+01,1.962394213381555375e+01,1.968395418927064355e+01
5.200000000000000000e+01,8.652000000000000000e+03,1.950015234494019367e+01,1.896380952380952323e+01,1.962394213381555375e+01,1.968395418927064355e+01
5.300000000000000000e+01,8.653000000000000000e+03,1.944015187618652973e+01,1.908383363471970995e+01,1.950391802290536347e+01,1.956393007836045683e+01
5.400000000000000000e+01,8.654000000000000000e+03,1.938015140743287290e+01,1.878377335744424315e+01,1.944390596745027011e+01,1.944390596745027011e+01
5.500000000000000000e+01,8.655000000000000000e+03,1.932015093867920896e+01,1.872376054640418275e+01,1.950391723583768666e+01,1.950391723583768666e+01
5.600000000000000000e+01,8.656000000000000000e+03,1.926015046992554502e+01,1.950391802290536347e+01,1.944390596745027011e+01,1.950391802290536347e+01
5.700000000000000000e+01,8.657000000000000000e+03,1.920015000117188464e+01,1.932388185654008339e+01,1.938389391199518030e+01,1.944390596745027011e+01
5.800000000000000000e+01,8.658000000000000000e+03,1.908014906366456032e+01,1.938389391199518030e+01,1.938389391199518030e+01,1.944390596745027011e+01
5.900000000000000000e+01,8.659000000000000000e+03,1.908014906366456032e+01,1.932388185654008339e+01,1.932388185654008339e+01,1.938389391199518030e+01
6.000000000000000000e+01,8.660000000000000000e+03,1.908014906366456032e+01,1.932388185654008339e+01,1.932388185654008339e+01,1.938389391199518030e+01
6.100000000000000000e+01,8.661000000000000000e+03,1.896014812615723599e+01,1.908384677419354958e+01,1.920387096774193481e+01,1.920387096774193481e+01
6.200000000000000000e+01,8.662000000000000000e+03,1.908014906366456032e+01,1.908384677419354958e+01,1.902383467741935519e+01,1.896382258064516080e+01
6.300000000000000000e+01,8.663000000000000000e+03,1.902014859491089638e+01,1.896382258064516080e+01,1.890381048387096996e+01,1.890381048387096996e+01
6.400000000000000000e+01,8.664000000000000000e+03,1.902014859491089638e+01,1.890381048387096996e+01,1.896382258064516080e+01,1.896382258064516080e+01
6.500000000000000000e+01,8.665000000000000000e+03,1.908014906366456032e+01,1.890381048387096996e+01,1.896382258064516080e+01,1.890381048387096996e+01
6.600000000000000000e+01,8.666000000000000000e+03,1.908014906366456032e+01,1.824367741935483878e+01,1.890381048387096996e+01,1.890381048387096996e+01
6.700000000000000000e+01,8.667000000000000000e+03,1.908014906366456032e+01,1.830368951612903317e+01,1.908384677419354958e+01,1.908384677419354958e+01
6.800000000000000000e+01,8.668000000000000000e+03,1.914014953241822070e+01,1.842371370967742195e+01,1.902383467741935519e+01,1.902383467741935519e+01
6.900000000000000000e+01,8.669000000000000000e+03,1.914014953241822070e+01,1.824367741935483878e+01,1.902383467741935519e+01,1.902383467741935519e+01
7.000000000000000000e+01,8.670000000000000000e+03,1.920015000117188464e+01,1.908384677419354958e+01,1.920387096774193481e+01,1.914385887096774397e+01
7.100000000000000000e+01,8.671000000000000000e+03,1.920015000117188464e+01,1.902383467741935519e+01,1.920387096774193481e+01,1.908384677419354958e+01
7.200000000000000000e+01,8.672000000000000000e+03,1.920015000117188464e+01,1.914385887096774397e+01,1.920387096774193481e+01,1.914385887096774397e+01
7.300000000000000000e+01,8.673000000000000000e+03,1.926015046992554502e+01,1.926388306451612920e+01,1.932389516129032359e+01,1.920387096774193481e+01
7.400000000000000000e+01,8.674000000000000000e+03,1.926015046992554502e+01,1.920387096774193481e+01,1.920387096774193481e+01,1.914385887096774397e+01
7.500000000000000000e+01,8.675000000000000000e+03,1.926015046992554502e+01,1.944391935483871237e+01,1.938390725806451442e+01,1.932389516129032359e+01
7.600000000000000000e+01,8.676000000000000000e+03,1.920015000117188464e+01,1.944391935483871237e+01,1.926388306451612920e+01,1.920387096774193481e+01
7.700000000000000000e+01,8.677000000000000000e+03,1.920015000117188464e+01,1.938390725806451442e+01,1.914385887096774397e+01,1.914385887096774397e+01
7.800000000000000000e+01,8.678000000000000000e+03,1.914014953241822070e+01,1.950391802290536347e+01,1.932388185654008339e+01,1.932388185654008339e+01
7.900000000000000000e+01,8.679000000000000000e+03,1.914014953241822070e+01,1.950391802290536347e+01,1.932388185654008339e+01,1.932388185654008339e+01
8.000000000000000000e+01,8.680000000000000000e+03,1.908014906366456032e+01,1.938389391199518030e+01,1.914384569017480331e+01,1.920385774562989667e+01
8.100000000000000000e+01,8.681000000000000000e+03,1.914014953241822070e+01,1.938389391199518030e+01,1.920385774562989667e+01,1.920385774562989667e+01
8.200000000000000000e+01,8.682000000000000000e+03,1.902014859491089638e+01,1.920385774562989667e+01,1.896380952380952323e+01,1.902382157926461659e+01
8.300000000000000000e+01,8.683000000000000000e+03,1.896014812615723599e+01,1.926386980108499003e+01,1.896380952380952323e+01,1.908383363471970995e+01
8.400000000000000000e+01,8.684000000000000000e+03,1.896014812615723599e+01,1.908383363471970995e+01,1.890379746835442987e+01,1.896380952380952323e+01
8.500000000000000000e+01,8.685000000000000000e+03,1.884014718864991167e+01,1.890379746835442987e+01,1.878377335744424315e+01,1.890379746835442987e+01
8.600000000000000000e+01,8.686000000000000000e+03,1.884014718864991167e+01,1.890379746835442987e+01,1.878377335744424315e+01,1.890379746835442987e+01
8.700000000000000000e+01,8.687000000000000000e+03,1.884014718864991167e+01,1.884378617363344333e+01,1.872376205787781700e+01,1.884378617363344333e+01
8.800000000000000000e+01,8.688000000000000000e+03,1.878014671989624773e+01,1.890379823151125649e+01,1.872376205787781700e+01,1.884378617363344333e+01
8.900000000000000000e+01,8.689000000000000000e+03,1.878014671989624773e+01,1.872376130198914979e+01,1.854372513562386970e+01,1.866374924653405643e+01
9.000000000000000000e+01,8.690000000000000000e+03,1.878014671989624773e+01,1.872376130198914979e+01,1.854372513562386970e+01,1.866374924653405643e+01
9.100000000000000000e+01,8.691000000000000000e+03,1.866014578238892341e+01,1.854372513562386970e+01,1.842370102471367943e+01,1.860373719107896306e+01
9.200000000000000000e+01,8.692000000000000000e+03,1.866014578238892341e+01,1.848371308016877634e+01,1.842370102471367943e+01,1.866374924653405643e+01
9.300000000000000000e+01,8.693000000000000000e+03,1.866014578238892341e+01,1.848371308016877634e+01,1.854372513562386970e+01,1.854372513562386970e+01
9.400000000000000000e+01,8.694000000000000000e+03,1.860014531363525947e+01,1.860373719107896306e+01,1.860373719107896306e+01,1.866374924653405643e+01
9.500000000000000000e+01,8.695000000000000000e+03,1.866014578238892341e+01,1.860373719107896306e+01,1.860373719107896306e+01,1.866374924653405643e+01
9.600000000000000000e+01,8.696000000000000000e+03,1.866014578238892341e+01,1.866374924653405643e+01,1.872376130198914979e+01,1.872376130198914979e+01
9.700000000000000000e+01,8.697000000000000000e+03,1.872014625114258735e+01,1.866374924653405643e+01,1.866374924653405643e+01,1.866374924653405643e+01
9.800000000000000000e+01,8.698000000000000000e+03,1.872014625114258735e+01,1.860373644033748874e+01,1.872376054640418275e+01,1.866374849337083219e+01
9.900000000000000000e+01,8.699000000000000000e+03,1.878014671989624773e+01,1.860373719107896306e+01,1.884378541289933651e+01,1.878377335744424315e+01
1.000000000000000000e+02,8.700000000000000000e+03,1.884014718864991167e+01,1.878377335744424315e+01,1.884378541289933651e+01,1.884378541289933651e+01
1.010000000000000000e+02,8.701000000000000000e+03,1.890014765740357561e+01,1.872376130198914979e+01,1.890379746835442987e+01,1.884378541289933651e+01
1.020000000000000000e+02,8.702000000000000000e+03,1.896014812615723599e+01,1.872376130198914979e+01,1.890379746835442987e+01,1.890379746835442987e+01
1.030000000000000000e+02,8.703000000000000000e+03,1.896014812615723599e+01,1.872376130198914979e+01,1.890379746835442987e+01,1.890379746835442987e+01
1.040000000000000000e+02,8.704000000000000000e+03,1.914014953241822070e+01,2.724547317661241408e+01,1.890379746835442987e+01,1.878377335744424315e+01
1.050000000000000000e+02,8.705000000000000000e+03,1.914014953241822070e+01,2.724547427652733589e+01,1.896381028938906965e+01,1.896381028938906965e+01
1.060000000000000000e+02,8.706000000000000000e+03,1.920015000117188464e+01,2.778558279742765791e+01,1.914384646302251269e+01,1.902382234726688282e+01
1.070000000000000000e+02,8.707000000000000000e+03,1.926015046992554502e+01,1.122225482315112721e+01,1.914384646302251269e+01,1.908383440514469953e+01
1.080000000000000000e+02,8.708000000000000000e+03,1.932015093867920896e+01,1.908384677419354958e+01,1.920387096774193481e+01,1.914385887096774397e+01
1.090000000000000000e+02,8.709000000000000000e+03,1.932015093867920896e+01,1.908384677419354958e+01,1.920387096774193481e+01,1.914385887096774397e+01
1.100000000000000000e+02,8.710000000000000000e+03,1.938015140743287290e+01,1.926388306451612920e+01,1.920387096774193481e+01,1.914385887096774397e+01
1.110000000000000000e+02,8.711000000000000000e+03,1.938015140743287290e+01,1.932389516129032359e+01,1.938390725806451442e+01,1.932389516129032359e+01
1.120000000000000000e+02,8.712000000000000000e+03,1.944015187618652973e+01,1.926388306451612920e+01,1.938390725806451442e+01,1.920387096774193481e+01
1.130000000000000000e+02,8.713000000000000000e+03,1.944015187618652973e+01,1.938390725806451442e+01,1.944391935483871237e+01,1.938390725806451442e+01
1.140000000000000000e+02,8.714000000000000000e+03,1.944015187618652973e+01,1.932389516129032359e+01,1.944391935483871237e+01,1.938390725806451442e+01
1.150000000000000000e+02,8.715000000000000000e+03,1.944015187618652973e+01,2.760556451612903217e+01,1.932389516129032359e+01,1.932389516129032359e+01
1.160000000000000000e+02,8.716000000000000000e+03,1.944015187618652973e+01,1.824367741935483878e+01,1.944391935483871237e+01,1.938390725806451442e+01
1.170000000000000000e+02,8.717000000000000000e+03,1.944015187618652973e+01,2.352474193548387049e+01,1.944391935483871237e+01,1.938390725806451442e+01
1.180000000000000000e+02,8.718000000000000000e+03,1.950015234494019367e+01,1.824367741935483878e+01,1.944391935483871237e+01,1.944391935483871237e+01
1.190000000000000000e+02,8.719000000000000000e+03,1.944015187618652973e+01,1.914385887096774397e+01,1.962395564516129198e+01,1.956394354838709759e+01
1.200000000000000000e+02,8.720000000000000000e+03,1.944015187618652973e+01,1.914385887096774397e+01,1.962395564516129198e+01,1.956394354838709759e+01
1.210000000000000000e+02,8.721000000000000000e+03,1.938015140743287290e+01,2.232450000000000045e+01,1.950393145161290320e+01,1.950393145161290320e+01
1.220000000000000000e+02,8.722000000000000000e+03,1.938015140743287290e+01,2.232450000000000045e+01,1.950393145161290320e+01,1.950393145161290320e+01
1.230000000000000000e+02,8.723000000000000000e+03,1.932015093867920896e+01,1.908384677419354958e+01,1.944391935483871237e+01,1.938390725806451442e+01
1.240000000000000000e+02,8.724000000000000000e+03,1.926015046992554502e+01,1.896382258064516080e+01,1.938390725806451442e+01,1.944391935483871237e+01
1.250000000000000000e+02,8.725000000000000000e+03,1.926015046992554502e+01,1.932388185654008339e+01,1.932388185654008339e+01,1.932388185654008339e+01
1.260000000000000000e+02,8.726000000000000000e+03,1.920015000117188464e+01,1.908383363471970995e+01,1.920385774562989667e+01,1.920385774562989667e+01
1.270000000000000000e+02,8.727000000000000000e+03,1.920015000117188464e+01,1.908383363471970995e+01,1.926386980108499003e+01,1.920385774562989667e+01
1.280000000000000000e+02,8.728000000000000000e+03,1.920015000117188464e+01,1.908383440514469953e+01,1.926387057877813902e+01,1.914384646302251269e+01
1.290000000000000000e+02,8.729000000000000000e+03,1.926015046992554502e+01,1.602321880650994501e+01,1.902382157926461659e+01,1.908383363471970995e+01
1.300000000000000000e+02,8.730000000000000000e+03,1.920015000117188464e+01,1.890379823151125649e+01,1.914384646302251269e+01,1.920385852090032586e+01
1.310000000000000000e+02,8.731000000000000000e+03,1.926015046992554502e+01,1.614324291742013173e+01,1.902382157926461659e+01,1.908383363471970995e+01
1.320000000000000000e+02,8.732000000000000000e+03,1.920015000117188464e+01,1.632327908378541181e+01,1.902382157926461659e+01,1.908383363471970995e+01
1.330000000000000000e+02,8.733000000000000000e+03,1.920015000117188464e+01,1.632327908378541181e+01,1.902382157926461659e+01,1.908383363471970995e+01
1.340000000000000000e+02,8.734000000000000000e+03,1.926015046992554502e+01,1.614324291742013173e+01,1.914384569017480331e+01,1.914384569017480331e+01
1.350000000000000000e+02,8.735000000000000000e+03,1.920015000117188464e+01,1.602321880650994501e+01,1.908383363471970995e+01,1.908383363471970995e+01
1.360000000000000000e+02,8.736000000000000000e+03,1.920015000117188464e+01,1.638329113924050517e+01,1.926386980108499003e+01,1.920385774562989667e+01
1.370000000000000000e+02,8.737000000000000000e+03,1.920015000117188464e+01,1.692339963833634897e+01,1.932388185654008339e+01,1.926386980108499003e+01
1.380000000000000000e+02,8.738000000000000000e+03,1.914014953241822070e+01,2.472496684749849294e+01,1.932388185654008339e+01,1.926386980108499003e+01
1.390000000000000000e+02,8.739000000000000000e+03,1.914014953241822070e+01,1.884378541289933651e+01,1.926386980108499003e+01,1.926386980108499003e+01
1.400000000000000000e+02,8.740000000000000000e+03,1.914014953241822070e+01,1.884378541289933651e+01,1.926386980108499003e+01,1.914384569017480331e+01
1.410000000000000000e+02,8.741000000000000000e+03,1.914014953241822070e+01,1.920385774562989667e+01,1.926386980108499003e+01,1.920385774562989667e+01
1.420000000000000000e+02,8.742000000000000000e+03,1.914014953241822070e+01,1.896380952380952323e+01,1.908383363471970995e+01,1.920385774562989667e+01
1.430000000000000000e+02,8.743000000000000000e+03,1.908014906366456032e+01,2.748552139843279107e+01,1.902382157926461659e+01,1.914384569017480331e+01
1.440000000000000000e+02,8.744000000000000000e+03,1.908014906366456032e+01,2.778558167570825788e+01,1.914384569017480331e+01,1.920385774562989667e+01
1.450000000000000000e+02,8.745000000000000000e+03,1.908014906366456032e+01,1.950391802290536347e+01,1.896380952380952323e+01,1.908383363471970995e+01
1.460000000000000000e+02,8.746000000000000000e+03,1.902014859491089638e+01,2.700542495479204064e+01,1.896380952380952323e+01,1.908383363471970995e+01
1.470000000000000000e+02,8.747000000000000000e+03,1.902014859491089638e+01,2.676537781350482703e+01,1.890379823151125649e+01,1.902382234726688282e+01
1.480000000000000000e+02,8.748000000000000000e+03,1.908014906366456032e+01,2.658534163987138754e+01,1.890379823151125649e+01,1.902382234726688282e+01
1.490000000000000000e+02,8.749000000000000000e+03,1.896014812615723599e+01,1.854372513562386970e+01,1.890379746835442987e+01,1.896380952380952323e+01
1.500000000000000000e+02,8.750000000000000000e+03,1.902014859491089638e+01,1.854372588424437396e+01,1.884378617363344333e+01,1.890379823151125649e+01
1.510000000000000000e+02,8.751000000000000000e+03,1.896014812615723599e+01,2.682538878842676411e+01,1.878377335744424315e+01,1.884378541289933651e+01
1.520000000000000000e+02,8.752000000000000000e+03,1.896014812615723599e+01,2.682538878842676411e+01,1.878377335744424315e+01,1.884378541289933651e+01
1.530000000000000000e+02,8.753000000000000000e+03,1.896014812615723599e+01,1.290259192284508671e+01,1.896380952380952323e+01,1.878377335744424315e+01
1.540000000000000000e+02,8.754000000000000000e+03,1.890014765740357561e+01,2.670536467751657383e+01,1.890379746835442987e+01,1.878377335744424315e+01
1.550000000000000000e+02,8.755000000000000000e+03,1.890014765740357561e+01,2.634531048387096774e+01,1.890381048387096996e+01,1.878378629032258118e+01
1.560000000000000000e+02,8.756000000000000000e+03,1.896014812615723599e+01,1.266255241935483866e+01,1.884379838709677557e+01,1.872377419354838679e+01
1.570000000000000000e+02,8.757000000000000000e+03,1.896014812615723599e+01,1.236249193548387026e+01,1.884379838709677557e+01,1.878378629032258118e+01
1.580000000000000000e+02,8.758000000000000000e+03,1.896014812615723599e+01,1.206243145161290364e+01,1.890381048387096996e+01,1.890381048387096996e+01
1.590000000000000000e+02,8.759000000000000000e+03,1.902014859491089638e+01,1.218245564516129065e+01,1.896382258064516080e+01,1.884379838709677557e+01
1.600000000000000000e+02,8.760000000000000000e+03,1.902014859491089638e+01,1.212244354838709626e+01,1.902383467741935519e+01,1.896382258064516080e+01
1.610000000000000000e+02,8.761000000000000000e+03,1.908014906366456032e+01,1.188239516129032403e+01,1.914385887096774397e+01,1.914385887096774397e+01
1.620000000000000000e+02,8.762000000000000000e+03,1.908014906366456032e+01,1.140229838709677423e+01,1.902383467741935519e+01,1.902383467741935519e+01
1.630000000000000000e+02,8.763000000000000000e+03,1.908014906366456032e+01,1.140229838709677423e+01,1.902383467741935519e+01,1.902383467741935519e+01
1.640000000000000000e+02,8.764000000000000000e+03,1.914014953241822070e+01,1.098221370967741883e+01,1.914385887096774397e+01,1.908384677419354958e+01
1.650000000000000000e+02,8.765000000000000000e+03,1.914014953241822070e+01,1.194240725806451664e+01,1.914385887096774397e+01,1.908384677419354958e+01
1.660000000000000000e+02,8.766000000000000000e+03,1.908014906366456032e+01,1.914385887096774397e+01,1.908384677419354958e+01,1.908384677419354958e+01
1.670000000000000000e+02,8.767000000000000000e+03,1.914014953241822070e+01,1.914385887096774397e+01,1.908384677419354958e+01,1.914385887096774397e+01
1.680000000000000000e+02,8.768000000000000000e+03,1.908014906366456032e+01,1.914385887096774397e+01,1.914385887096774397e+01,1.914385887096774397e+01
1.690000000000000000e+02,8.769000000000000000e+03,1.914014953241822070e+01,1.068215322580645221e+01,1.914385887096774397e+01,1.914385887096774397e+01
1.700000000000000000e+02,8.770000000000000000e+03,1.914014953241822070e+01,1.074216532258064483e+01,1.896382258064516080e+01,1.902383467741935519e+01
1.710000000000000000e+02,8.771000000000000000e+03,1.914014953241822070e+01,1.068215322580645221e+01,1.908384677419354958e+01,1.908384677419354958e+01
1.720000000000000000e+02,8.772000000000000000e+03,1.920015000117188464e+01,1.014203737191079036e+01,1.902382157926461659e+01,1.908383363471970995e+01
1.730000000000000000e+02,8.773000000000000000e+03,1.920015000117188464e+01,1.056212176009644210e+01,1.896380952380952323e+01,1.908383363471970995e+01
1.740000000000000000e+02,8.774000000000000000e+03,1.914014953241822070e+01,1.062213381555153724e+01,1.908383363471970995e+01,1.920385774562989667e+01
1.750000000000000000e+02,8.775000000000000000e+03,1.926015046992554502e+01,1.050210970464135052e+01,1.908383363471970995e+01,1.914384569017480331e+01
1.760000000000000000e+02,8.776000000000000000e+03,1.920015000117188464e+01,1.386278481012658226e+01,1.908383363471970995e+01,1.914384569017480331e+01
1.770000000000000000e+02,8.777000000000000000e+03,1.926015046992554502e+01,1.398280892103676898e+01,1.908383363471970995e+01,1.908383363471970995e+01
1.780000000000000000e+02,8.778000000000000000e+03,1.926015046992554502e+01,1.056212176009644210e+01,1.914384569017480331e+01,1.914384569017480331e+01
1.790000000000000000e+02,8.779000000000000000e+03,1.926015046992554502e+01,2.808564195298372468e+01,1.920385774562989667e+01,1.920385774562989667e+01
1.800000000000000000e+02,8.780000000000000000e+03,1.932015093867920896e+01,2.502502712477395974e+01,1.920385774562989667e+01,1.920385774562989667e+01
1.810000000000000000e+02,8.781000000000000000e+03,1.938015140743287290e+01,1.746350813743218566e+01,1.920385774562989667e+01,1.926386980108499003e+01
1.820000000000000000e+02,8.782000000000000000e+03,1.938015140743287290e+01,1.746350813743218566e+01,1.920385774562989667e+01,1.926386980108499003e+01
1.830000000000000000e+02,8.783000000000000000e+03,1.944015187618652973e+01,1.824366485834840290e+01,1.938389391199518030e+01,1.938389391199518030e+01
1.840000000000000000e+02,8.784000000000000000e+03,1.944015187618652973e+01,1.086218203737191068e+01,1.926386980108499003e+01,1.932388185654008339e+01
1.850000000000000000e+02,8.785000000000000000e+03,1.956015281369385761e+01,2.574517179023508007e+01,1.944390596745027011e+01,1.944390596745027011e+01
1.860000000000000000e+02,8.786000000000000000e+03,1.956015281369385761e+01,2.544511151295961326e+01,1.950391802290536347e+01,1.956393007836045683e+01
1.870000000000000000e+02,8.787000000000000000e+03,1.962015328244751800e+01,2.502502712477395974e+01,1.950391802290536347e+01,1.950391802290536347e+01
1.880000000000000000e+02,8.788000000000000000e+03,1.968015375120118193e+01,2.502502712477395974e+01,1.962394213381555375e+01,1.956393007836045683e+01
1.890000000000000000e+02,8.789000000000000000e+03,1.968015375120118193e+01,2.502502712477395974e+01,1.962394213381555375e+01,1.962394213381555375e+01
1.900000000000000000e+02,8.790000000000000000e+03,1.974015421995484587e+01,2.478497990353698199e+01,1.956393086816720484e+01,1.962394292604501800e+01
1.910000000000000000e+02,8.791000000000000000e+03,1.986015515746216664e+01,2.454493068113321286e+01,1.974396624472573691e+01,1.974396624472573691e+01
1.920000000000000000e+02,8.792000000000000000e+03,1.980015468870850626e+01,2.436489451476793278e+01,1.980397830018083383e+01,1.980397830018083383e+01
1.930000000000000000e+02,8.793000000000000000e+03,1.980015468870850626e+01,2.436489451476793278e+01,1.980397830018083383e+01,1.980397830018083383e+01
1.940000000000000000e+02,8.794000000000000000e+03,1.992015562621582703e+01,2.478497990353698199e+01,1.992400321543408737e+01,1.986399115755627420e+01
1.950000000000000000e+02,8.795000000000000000e+03,1.992015562621582703e+01,2.478497990353698199e+01,1.992400321543408737e+01,1.986399115755627420e+01
1.960000000000000000e+02,8.796000000000000000e+03,1.986015515746216664e+01,1.506303690260133088e+01,1.992401693889896919e+01,1.986400483968542119e+01
1.970000000000000000e+02,8.797000000000000000e+03,1.992015562621582703e+01,1.494301270417422955e+01,1.992401693889896919e+01,1.986400483968542119e+01
1.980000000000000000e+02,8.798000000000000000e+03,1.980015468870850626e+01,1.566315789473684283e+01,1.998402903811252074e+01,1.986400483968542119e+01
1.990000000000000000e+02,8.799000000000000000e+03,1.974015421995484587e+01,1.566315789473684283e+01,1.992401693889896919e+01,1.992401693889896919e+01
2.000000000000000000e+02,8.800000000000000000e+03,1.968015375120118193e+01,1.566315789473684283e+01,1.986400483968542119e+01,1.980399274047186964e+01
2.010000000000000000e+02,8.801000000000000000e+03,1.962015328244751800e+01,1.554313369630973973e+01,1.992401693889896919e+01,1.992401693889896919e+01
2.020000000000000000e+02,8.802000000000000000e+03,1.956015281369385761e+01,1.512305949008498374e+01,1.968398219344394917e+01,1.962397005261027871e+01
2.030000000000000000e+02,8.803000000000000000e+03,1.956015281369385761e+01,1.524308377175232820e+01,1.980400647511129009e+01,1.980400647511129009e+01
2.040000000000000000e+02,8.804000000000000000e+03,1.944015187618652973e+01,1.524308377175232820e+01,1.956395791177661181e+01,1.962397005261027871e+01
2.050000000000000000e+02,8.805000000000000000e+03,1.932015093867920896e+01,1.512305949008498374e+01,1.950394577094293780e+01,1.956395791177661181e+01
2.060000000000000000e+02,8.806000000000000000e+03,1.926015046992554502e+01,1.506303690260133088e+01,1.950393224440411188e+01,1.962395644283121499e+01
2.070000000000000000e+02,8.807000000000000000e+03,1.914014953241822070e+01,1.524307320024198376e+01,1.938390804597701234e+01,1.944392014519056033e+01
2.080000000000000000e+02,8.808000000000000000e+03,1.914014953241822070e+01,1.524307320024198376e+01,1.932389594676346078e+01,1.944392014519056033e+01
2.090000000000000000e+02,8.809000000000000000e+03,1.908014906366456032e+01,1.872377495462794883e+01,1.920387174833635768e+01,1.944392014519056033e+01
2.100000000000000000e+02,8.810000000000000000e+03,1.908014906366456032e+01,1.860375075620084573e+01,1.908384754990925458e+01,1.914385964912280613e+01
2.110000000000000000e+02,8.811000000000000000e+03,1.896014812615723599e+01,1.878378705384150038e+01,1.884379915305505193e+01,1.908384754990925458e+01
2.120000000000000000e+02,8.812000000000000000e+03,1.896014812615723599e+01,1.878378705384150038e+01,1.884379915305505193e+01,1.908384754990925458e+01
2.130000000000000000e+02,8.813000000000000000e+03,1.890014765740357561e+01,1.878378705384150038e+01,1.878378705384150038e+01,1.872377495462794883e+01
2.140000000000000000e+02,8.814000000000000000e+03,1.896014812615723599e+01,1.890381125226860348e+01,1.890381125226860348e+01,1.884379915305505193e+01
2.150000000000000000e+02,8.815000000000000000e+03,1.896014812615723599e+01,1.902383545069570303e+01,1.884379915305505193e+01,1.878378705384150038e+01
2.160000000000000000e+02,8.816000000000000000e+03,1.896014812615723599e+01,1.896382335148215148e+01,1.878378705384150038e+01,1.872377495462794883e+01
2.170000000000000000e+02,8.817000000000000000e+03,1.896014812615723599e+01,1.908384754990925458e+01,1.890381125226860348e+01,1.884379915305505193e+01
2.180000000000000000e+02,8.818000000000000000e+03,1.902014859491089638e+01,1.902383545069570303e+01,1.884379915305505193e+01,1.878378705384150038e+01
2.190000000000000000e+02,8.819000000000000000e+03,1.896014812615723599e+01,1.908384754990925458e+01,1.884379915305505193e+01,1.878378705384150038e+01
2.200000000000000000e+02,8.820000000000000000e+03,1.902014859491089638e+01,1.926388384754990923e+01,1.884379915305505193e+01,1.878378705384150038e+01
2.210000000000000000e+02,8.821000000000000000e+03,1.908014906366456032e+01,1.908384754990925458e+01,1.890381125226860348e+01,1.890381125226860348e+01
2.220000000000000000e+02,8.822000000000000000e+03,1.908014906366456032e+01,1.920387174833635768e+01,1.896382335148215148e+01,1.896382335148215148e+01
2.230000000000000000e+02,8.823000000000000000e+03,1.908014906366456032e+01,1.908384754990925458e+01,1.902383545069570303e+01,1.896382335148215148e+01
2.240000000000000000e+02,8.824000000000000000e+03,1.926015046992554502e+01,1.902383545069570303e+01,1.908384754990925458e+01,1.902383545069570303e+01
2.250000000000000000e+02,8.825000000000000000e+03,1.926015046992554502e+01,1.902383545069570303e+01,1.908384754990925458e+01,1.902383545069570303e+01
2.260000000000000000e+02,8.826000000000000000e+03,1.932015093867920896e+01,1.938389391199518030e+01,1.920385774562989667e+01,1.920385774562989667e+01
2.270000000000000000e+02,8.827000000000000000e+03,1.932015093867920896e+01,1.938389469453376535e+01,1.926387057877813902e+01,1.920385852090032586e+01
2.280000000000000000e+02,8.828000000000000000e+03,1.944015187618652973e+01,1.938389391199518030e+01,1.938389391199518030e+01,1.932388185654008339e+01
2.290000000000000000e+02,8.829000000000000000e+03,1.944015187618652973e+01,1.932388185654008339e+01,1.926386980108499003e+01,1.938389391199518030e+01
2.300000000000000000e+02,8.830000000000000000e+03,1.938015140743287290e+01,1.932388185654008339e+01,1.932388185654008339e+01,1.932388185654008339e+01
2.310000000000000000e+02,8.831000000000000000e+03,1.938015140743287290e+01,1.938389469453376535e+01,1.932388263665594863e+01,1.932388263665594863e+01
2.320000000000000000e+02,8.832000000000000000e+03,1.950015234494019367e+01,1.938389391199518030e+01,1.944390596745027011e+01,1.938389391199518030e+01
2.330000000000000000e+02,8.833000000000000000e+03,1.944015187618652973e+01,1.938389469453376535e+01,1.950391881028939167e+01,1.944390675241157851e+01
2.340000000000000000e+02,8.834000000000000000e+03,1.950015234494019367e+01,1.104221820373719076e+01,1.938389391199518030e+01,1.944390596745027011e+01
2.350000000000000000e+02,8.835000000000000000e+03,1.950015234494019367e+01,2.010403857745630063e+01,1.932388185654008339e+01,1.938389391199518030e+01
2.360000000000000000e+02,8.836000000000000000e+03,1.950015234494019367e+01,1.830368951612903317e+01,1.926388306451612920e+01,1.938390725806451442e+01
2.370000000000000000e+02,8.837000000000000000e+03,1.950015234494019367e+01,1.842371370967742195e+01,1.938390725806451442e+01,1.938390725806451442e+01
2.380000000000000000e+02,8.838000000000000000e+03,1.950015234494019367e+01,1.842371370967742195e+01,1.920387096774193481e+01,1.932389516129032359e+01
2.390000000000000000e+02,8.839000000000000000e+03,1.962015328244751800e+01,1.842371370967742195e+01,1.938390725806451442e+01,1.950393145161290320e+01
2.400000000000000000e+02,8.840000000000000000e+03,1.962015328244751800e+01,1.830368951612903317e+01,1.932389516129032359e+01,1.950393145161290320e+01
2.410000000000000000e+02,8.841000000000000000e+03,1.962015328244751800e+01,1.794360385697067173e+01,1.962394134190438422e+01,1.968395339493772767e+01
2.420000000000000000e+02,8.842000000000000000e+03,1.968015375120118193e+01,1.794360458107293255e+01,1.968395418927064355e+01,1.956393007836045683e+01
2.430000000000000000e+02,8.843000000000000000e+03,1.968015375120118193e+01,1.164233875828812614e+01,1.968395418927064355e+01,1.968395418927064355e+01
2.440000000000000000e+02,8.844000000000000000e+03,1.968015375120118193e+01,1.146230212936922577e+01,1.974396544797107467e+01,1.974396544797107467e+01
2.450000000000000000e+02,8.845000000000000000e+03,1.968015375120118193e+01,1.098220614828209740e+01,1.974396624472573691e+01,1.980397830018083383e+01
2.460000000000000000e+02,8.846000000000000000e+03,1.968015375120118193e+01,1.104221820373719076e+01,1.974396624472573691e+01,1.974396624472573691e+01
2.470000000000000000e+02,8.847000000000000000e+03,1.974015421995484587e+01,1.110223025919228412e+01,1.968395418927064355e+01,1.968395418927064355e+01
2.480000000000000000e+02,8.848000000000000000e+03,1.968015375120118193e+01,1.074215792646172396e+01,1.962394213381555375e+01,1.974396624472573691e+01
2.490000000000000000e+02,8.849000000000000000e+03,1.968015375120118193e+01,1.176236286919831286e+01,1.962394213381555375e+01,1.962394213381555375e+01
2.500000000000000000e+02,8.850000000000000000e+03,1.968015375120118193e+01,1.914384569017480331e+01,1.956393007836045683e+01,1.962394213381555375e+01
2.510000000000000000e+02,8.851000000000000000e+03,1.962015328244751800e+01,1.968395418927064355e+01,1.962394213381555375e+01,1.968395418927064355e+01
2.520000000000000000e+02,8.852000000000000000e+03,1.962015328244751800e+01,2.040409885473176388e+01,1.950391802290536347e+01,1.962394213381555375e+01
2.530000000000000000e+02,8.853000000000000000e+03,1.956015281369385761e+01,2.046411091018686079e+01,1.950391802290536347e+01,1.962394213381555375e+01
2.540000000000000000e+02,8.854000000000000000e+03,1.950015234494019367e+01,1.998401446654611036e+01,1.950391802290536347e+01,1.962394213381555375e+01
2.550000000000000000e+02,8.855000000000000000e+03,1.950015234494019367e+01,1.998401446654611036e+01,1.950391802290536347e+01,1.962394213381555375e+01
2.560000000000000000e+02,8.856000000000000000e+03,1.950015234494019367e+01,1.566314647377938485e+01,1.950391802290536347e+01,1.956393007836045683e+01
2.570000000000000000e+02,8.857000000000000000e+03,1.944015187618652973e+01,1.572315789473684511e+01,1.944390518280434321e+01,1.944390518280434321e+01
2.580000000000000000e+02,8.858000000000000000e+03,1.938015140743287290e+01,1.614324291742013173e+01,1.932388185654008339e+01,1.932388185654008339e+01
2.590000000000000000e+02,8.859000000000000000e+03,1.938015140743287290e+01,1.662333936106087862e+01,1.938389391199518030e+01,1.932388185654008339e+01
2.600000000000000000e+02,8.860000000000000000e+03,1.932015093867920896e+01,1.530307414104882291e+01,1.932388185654008339e+01,1.926386980108499003e+01
2.610000000000000000e+02,8.861000000000000000e+03,1.926015046992554502e+01,1.530307352350341610e+01,1.926386902370430221e+01,1.914384491763760821e+01
2.620000000000000000e+02,8.862000000000000000e+03,1.926015046992554502e+01,1.596320675105485343e+01,1.938389391199518030e+01,1.932388185654008339e+01
2.630000000000000000e+02,8.863000000000000000e+03,1.920015000117188464e+01,1.596320675105485343e+01,1.932388185654008339e+01,1.926386980108499003e+01
2.640000000000000000e+02,8.864000000000000000e+03,1.920015000117188464e+01,1.584318264014466493e+01,1.920385774562989667e+01,1.914384569017480331e+01
2.650000000000000000e+02,8.865000000000000000e+03,1.920015000117188464e+01,1.626326702833031845e+01,1.938389391199518030e+01,1.932388185654008339e+01
2.660000000000000000e+02,8.866000000000000000e+03,1.926015046992554502e+01,2.232448462929475497e+01,1.926386980108499003e+01,1.926386980108499003e+01
2.670000000000000000e+02,8.867000000000000000e+03,1.926015046992554502e+01,1.656332730560578526e+01,1.932388185654008339e+01,1.926386980108499003e+01
2.680000000000000000e+02,8.868000000000000000e+03,1.938015140743287290e+01,1.662333936106087862e+01,1.932388185654008339e+01,1.938389391199518030e+01
2.690000000000000000e+02,8.869000000000000000e+03,1.944015187618652973e+01,1.668335209003215880e+01,1.926387057877813902e+01,1.926387057877813902e+01
2.700000000000000000e+02,8.870000000000000000e+03,1.944015187618652973e+01,1.668335209003215880e+01,1.926387057877813902e+01,1.932388263665594863e+01
2.710000000000000000e+02,8.871000000000000000e+03,1.950015234494019367e+01,8.821778225806450990e+00,1.932389516129032359e+01,1.926388306451612920e+01
2.720000000000000000e+02,8.872000000000000000e+03,1.962015328244751800e+01,1.200241935483870925e+01,1.932389516129032359e+01,1.926388306451612920e+01
2.730000000000000000e+02,8.873000000000000000e+03,1.974015421995484587e+01,1.638330241935484111e+01,1.926388306451612920e+01,1.932389516129032359e+01
2.740000000000000000e+02,8.874000000000000000e+03,1.974015421995484587e+01,1.266254421221865201e+01,1.950391881028939167e+01,1.968395498392283116e+01
2.750000000000000000e+02,8.875000000000000000e+03,1.986015515746216664e+01,1.620325562700964639e+01,1.962394292604501800e+01,1.950391881028939167e+01
2.760000000000000000e+02,8.876000000000000000e+03,1.992015562621582703e+01,2.088419614147910153e+01,1.980397909967846104e+01,1.962394292604501800e+01
2.770000000000000000e+02,8.877000000000000000e+03,1.992015562621582703e+01,2.106423231511254102e+01,1.986399115755627420e+01,1.980397909967846104e+01
2.780000000000000000e+02,8.878000000000000000e+03,1.998015609496949097e+01,1.038208559373116380e+01,1.998401446654611036e+01,1.992400241109101700e+01
2.790000000000000000e+02,8.879000000000000000e+03,2.004015656372315490e+01,1.020204942736588194e+01,2.010403857745630063e+01,1.998401446654611036e+01
2.800000000000000000e+02,8.880000000000000000e+03,2.004015656372315490e+01,2.124426763110307448e+01,2.010403857745630063e+01,2.004402652200120727e+01
2.810000000000000000e+02,8.881000000000000000e+03,2.010015703247681529e+01,2.136429174201325765e+01,2.022406268836648380e+01,2.010403857745630063e+01
2.820000000000000000e+02,8.882000000000000000e+03,2.010015703247681529e+01,2.124426763110307448e+01,2.028407474382158071e+01,2.016405063291139044e+01
2.830000000000000000e+02,8.883000000000000000e+03,2.010015703247681529e+01,2.112424352019288420e+01,2.022406268836648380e+01,2.004402652200120727e+01
2.840000000000000000e+02,8.884000000000000000e+03,2.004015656372315490e+01,2.154432790837854128e+01,2.028407474382158071e+01,2.016405063291139044e+01
2.850000000000000000e+02,8.885000000000000000e+03,2.004015656372315490e+01,2.154432790837854128e+01,2.028407474382158071e+01,2.016405063291139044e+01
2.860000000000000000e+02,8.886000000000000000e+03,1.992015562621582703e+01,2.454493068113321286e+01,2.028407474382158071e+01,2.016405063291139044e+01
2.870000000000000000e+02,8.887000000000000000e+03,1.998015609496949097e+01,2.226447257383966161e+01,2.016405063291139044e+01,2.010403857745630063e+01
2.880000000000000000e+02,8.888000000000000000e+03,1.986015515746216664e+01,2.202442435201928816e+01,2.010403857745630063e+01,1.998401446654611036e+01
2.890000000000000000e+02,8.889000000000000000e+03,1.980015468870850626e+01,2.232448462929475497e+01,2.004402652200120727e+01,1.998401446654611036e+01
2.900000000000000000e+02,8.890000000000000000e+03,1.980015468870850626e+01,2.238449668474984833e+01,1.992400241109101700e+01,1.992400241109101700e+01
2.910000000000000000e+02,8.891000000000000000e+03,1.974015421995484587e+01,2.256453285111512841e+01,1.980397830018083383e+01,1.980397830018083383e+01
2.920000000000000000e+02,8.892000000000000000e+03,1.962015328244751800e+01,8.461699819168174486e+00,1.974396624472573691e+01,1.968395418927064355e+01
2.930000000000000000e+02,8.893000000000000000e+03,1.956015281369385761e+01,8.521711874623266070e+00,1.962394213381555375e+01,1.962394213381555375e+01
2.940000000000000000e+02,8.894000000000000000e+03,1.944015187618652973e+01,9.001808318264014730e+00,1.950391802290536347e+01,1.950391802290536347e+01
2.950000000000000000e+02,8.895000000000000000e+03,1.932015093867920896e+01,8.821771795901970137e+00,1.938389312977099266e+01,1.932388107673764921e+01
2.960000000000000000e+02,8.896000000000000000e+03,1.926015046992554502e+01,9.481904379268783600e+00,1.926386902370430221e+01,1.914384491763760821e+01
2.970000000000000000e+02,8.897000000000000000e+03,1.920015000117188464e+01,6.841374045801527082e+00,1.932388107673764921e+01,1.926386902370430221e+01
2.980000000000000000e+02,8.898000000000000000e+03,1.920015000117188464e+01,6.661337886701486966e+00,1.908383286460426120e+01,1.914384491763760821e+01
2.990000000000000000e+02,8.899000000000000000e+03,1.914014953241822070e+01,6.721349939734833967e+00,1.902382081157091420e+01,1.908383286460426120e+01


==> csv/good_bad_wave_1.csv <==
time, good, bad
5.308028732538223267e+03,5.986498835400545504e-01,1.590735958173853826e+00
5.308129525661468506e+03,7.522467553981243560e-01,1.559193000902004966e+00
5.308230326175689697e+03,7.275358750355863657e-01,1.469798704270264489e+00
5.308331125497817993e+03,6.115925686345545786e-01,1.603222465190382140e+00
5.308431924581527710e+03,6.513288734541510250e-01,1.540676143410907750e+00
5.308532735347747803e+03,3.964914966201947832e-01,1.546284551057937273e+00
5.308633528232574463e+03,8.904611205126437001e-01,1.630323354321711937e+00
5.308734325408935547e+03,7.009471708564273262e-01,1.588770336709720121e+00
5.308835125446319580e+03,6.070995879959014685e-01,1.577213528701427281e+00
5.308935923576354980e+03,5.462093001441269413e-01,1.504641507605471107e+00
5.309036715269088745e+03,5.727921866938999740e-01,1.552106306617661913e+00
5.309137456417083740e+03,6.994996059228547614e-01,1.657250071123795410e+00
5.309238249540328979e+03,9.270669292458449950e-01,1.579345368510764791e+00
5.309338998079299927e+03,5.461884797084898269e-01,1.520809566206513308e+00
5.309440479516983032e+03,5.155992208607323990e-01,1.495374581429973260e+00
5.309540282487869263e+03,5.993522900915918550e-01,1.589428628741160532e+00
5.309641071796417236e+03,5.405536890673495742e-01,1.576434940623497427e+00
5.309741876363754272e+03,8.285404312623830814e-01,1.604069890814215471e+00
5.309842680215835571e+03,8.159161903939410321e-01,1.538294889472106464e+00
5.309943487882614136e+03,6.075820728802320270e-01,1.503357100308323036e+00
5.310044280529022217e+03,6.634936134557390952e-01,1.521284632126533198e+00
5.310145084381103516e+03,6.955104719759507281e-01,1.722159072951209291e+00
5.310245888710021973e+03,6.155263769458628742e-01,1.474101521871817200e+00
5.310346683263778687e+03,7.267628429706903814e-01,1.628221195935265486e+00
5.310447486639022827e+03,6.696173655833618232e-01,1.607610562384766739e+00
5.310548278570175171e+03,9.786349120484635344e-01,1.702647102165047999e+00
5.310649083137512207e+03,6.704756327150326323e-01,1.504231266535328126e+00
5.310749905347824097e+03,9.282477643342531559e-01,1.632911756778285151e+00
5.310850714921951294e+03,6.555060045768940080e-01,1.506468841429858374e+00
5.310951512098312378e+03,1.831759448331932161e-01,1.421244867870473216e+00
5.311052301406860352e+03,8.952669146137187672e-01,1.629594983484685011e+00
5.311153107881546021e+03,7.091738741976821858e-01,1.596558190232026719e+00
5.311253901243209839e+03,8.459229289767921101e-01,1.498525878080646523e+00
5.311354701757431030e+03,5.017724255083807483e-01,1.616774116921627646e+00
5.311455499887466431e+03,5.611313070711362316e-01,1.596908265738799182e+00
5.311556303977966309e+03,3.902523880538537604e-01,1.488121061151197688e+00
5.311657094240188599e+03,1.888111194289857631e-01,1.470162864422615678e+00
5.311757901430130005e+03,5.263409413701710671e-01,1.629741638247635516e+00
5.311858695268630981e+03,5.913932960534850070e-01,1.575873929474347124e+00
5.311959497928619385e+03,5.342589158637390812e-01,1.429541109175215263e+00
5.312060609340667725e+03,5.384670051586609718e-01,1.507945914075406124e+00
5.312161386251449585e+03,7.281341676931601947e-01,1.540195302672674460e+00
5.312262185096740723e+03,6.944690518198296525e-01,1.660432785112900378e+00
5.312362994194030762e+03,4.265158418489148895e-01,1.527905890611658046e+00
5.312463770866394043e+03,5.430961029059330203e-01,1.535508083091827070e+00
5.312564566850662231e+03,6.851056571141159734e-01,1.634539512757868129e+00
5.312665367603302002e+03,8.925435972244480931e-01,1.581977732901119316e+00
5.312766164541244507e+03,6.781380911650304322e-01,1.526121196128060520e+00
5.312866991043090820e+03,1.001016869551698996e+00,1.696545292153112561e+00
5.312967798471450806e+03,7.820354207676628588e-01,1.567763809998053981e+00
5.313068584918975830e+03,9.326916126477743374e-01,1.685306866523486713e+00
5.313169386386871338e+03,6.811499098483947412e-01,1.420482968132543045e+00
5.313270182371139526e+03,8.723255176118472898e-01,1.642482259318583937e+00
5.313371032714843750e+03,7.634011002583497296e-01,1.588877061422494075e+00
5.313471875905990601e+03,7.633001003596929790e-01,1.560819602132553330e+00
5.313572612762451172e+03,7.036673413005086752e-01,1.590639108484417585e+00
5.313673410654067993e+03,7.246444716560570543e-01,1.602293321519711489e+00
5.313774211406707764e+03,8.749609682520925746e-01,1.595040349596857032e+00
5.313875074386596680e+03,6.691556918152384847e-01,1.552527098087700397e+00
5.313975942611694336e+03,6.423832422718304125e-01,1.590131762936547899e+00
5.314076779127120972e+03,5.974786264554164950e-01,1.597261332946938284e+00
5.314177616834640503e+03,4.371008152124385981e-01,1.549423500713142277e+00
5.314278464078903198e+03,3.873859709704489118e-01,1.493222943219470134e+00
5.314379210710525513e+03,5.731170512490667557e-01,1.542680379336715868e+00
5.314480004310607910e+03,3.283603693829187931e-01,1.418674354476797683e+00
5.314580833435058594e+03,6.236763606192311515e-01,1.353617761567880384e+00
5.314681612730026245e+03,6.656945767754135490e-01,1.525780555877798372e+00
5.314782402992248535e+03,5.578863847395497677e-01,1.439756108363527298e+00
5.314883147716522217e+03,8.142244186452854970e-01,1.685615598625988421e+00
5.314983952283859253e+03,4.896799290335246413e-01,1.521868126319598558e+00
5.315084750652313232e+03,8.035772589637869556e-01,1.526012259100722135e+00
5.315185565233230591e+03,4.707682353080718807e-01,1.545763289724440215e+00
5.315286359548568726e+03,6.150612066107653542e-01,1.558339912647636050e+00
5.315387138605117798e+03,3.867152717720881983e-01,1.417955841228528024e+00
5.315487941265106201e+03,5.218180834749240882e-01,1.454503875602035423e+00
5.315588743686676025e+03,6.156970064561423372e-01,1.532447626980687483e+00
5.315689539432525635e+03,8.431718436644418668e-01,1.661111216931347778e+00
5.315790353298187256e+03,5.314020864828147284e-01,1.549895391899871244e+00
5.315891659498214722e+03,6.233936133175271843e-01,1.543395616207575261e+00
5.315991462230682373e+03,6.918330978805441456e-01,1.414600911162960495e+00
5.316092265844345093e+03,7.836965770225202688e-01,1.596894230182282159e+00
5.316193057537078857e+03,7.676912041919546903e-01,1.585582586691749230e+00
5.316293854236602783e+03,8.095966505720485484e-01,1.685747385362837969e+00
5.316394824981689453e+03,5.483212602763346544e-01,1.593713496673302865e+00
5.316495583534240723e+03,8.764823754677150136e-01,1.674173337272995665e+00
5.316596380233764648e+03,6.398288095809597786e-01,1.594931188637959574e+00
5.316697178125381470e+03,7.336727273225333024e-01,1.557045207212380378e+00
5.316797975540161133e+03,6.278145911517482025e-01,1.620671606349361360e+00
5.316898771524429321e+03,7.076948658332032904e-01,1.639393617055633134e+00
5.316999516248703003e+03,6.855012001655592657e-01,1.616966342633734621e+00
5.317100387573242188e+03,8.410281541784262460e-01,1.712805937380935228e+00
5.317201189756393433e+03,7.623311084149074768e-01,1.655890860245953222e+00
5.317301991701126099e+03,4.777813982254198732e-01,1.526044250265629065e+00
5.317403009891510010e+03,8.752794891192540172e-01,1.527835070685114038e+00
5.317503808021545410e+03,6.578431993920345056e-01,1.625362026786324909e+00
5.317604603767395020e+03,7.619573901691628626e-01,1.627815494000932839e+00
5.317705404758453369e+03,5.370543292008541636e-01,1.554538200288908323e+00
5.317806208372116089e+03,6.528051531840223243e-01,1.566428597172307979e+00
5.317907019138336182e+03,5.375741086190423124e-01,1.627852951393132352e+00
5.318007825374603271e+03,7.107170387487523611e-01,1.630153822111697570e+00
5.318109328508377075e+03,4.116357297468306031e-01,1.588344429596270091e+00
5.318209371089935303e+03,5.841603661054678431e-01,1.442069690719138153e+00
5.318310151338577271e+03,5.345311493700523053e-01,1.543936213535286983e+00
5.318410970926284790e+03,5.412222239544149938e-01,1.493347791784671807e+00
5.318511771917343140e+03,3.409458556550657438e-01,1.465773144086568225e+00
5.318612574577331543e+03,9.093278245966202045e-01,1.584882464953579317e+00
5.318713370561599731e+03,7.567978686612845118e-01,1.663812737402448727e+00
5.318814173460006714e+03,9.653319003104107177e-01,1.641704859839952624e+00
5.318914989948272705e+03,7.286492831964627159e-01,1.681426832072596911e+00
5.319015766143798828e+03,9.118718131226112300e-01,1.727653337365871566e+00
5.319116570234298706e+03,7.988582289711535500e-01,1.523330620246502010e+00
5.319217371225357056e+03,9.285552813379852610e-01,1.584245565948724677e+00
5.319318163156509399e+03,7.211360499313596018e-01,1.506214890850998023e+00
5.319418999195098877e+03,7.300345061434417859e-01,1.630438745179987992e+00
5.319519802570343018e+03,8.105956545216294051e-01,1.646618304662240240e+00
5.319620607376098633e+03,7.635830747272410735e-01,1.594453300379014893e+00
5.319721402168273926e+03,8.085974933315164259e-01,1.452778320278618418e+00
5.319822211265563965e+03,6.583848298294193713e-01,1.596847099501083500e+00
5.319923024892807007e+03,6.958864853142258111e-01,1.643482565201132894e+00
5.320023837327957153e+03,8.431915758145979156e-01,1.675500597198853692e+00
5.320124638557434082e+03,4.696179403463770496e-01,1.450883118213824874e+00
5.320225437641143799e+03,8.920431701060250740e-01,1.659639322008273021e+00
5.320326254606246948e+03,6.831438617897568344e-01,1.641426617755131767e+00
5.320427077054977417e+03,8.667775114238246426e-01,1.491351012641011886e+00
5.320527871370315552e+03,5.486504486909092870e-01,1.555724366595748753e+00
5.320628674983978271e+03,8.635619182248120973e-01,1.640823503659129878e+00
5.320729490280151367e+03,4.588051846750892393e-01,1.406243823824132599e+00
5.320830290317535400e+03,7.661944482832322434e-01,1.630657692538941328e+00
5.320931117534637451e+03,5.948785769328978068e-01,1.581748281983349491e+00
5.321031897306442261e+03,5.739308081898212288e-01,1.584166879877104472e+00
5.321132708311080933e+03,6.917244671710734982e-01,1.691879592080999695e+00
5.321233518123626709e+03,2.554015443427986032e-01,1.418223257231810530e+00
5.321334321737289429e+03,8.120784288978729615e-01,1.712490616125757592e+00
5.321435142517089844e+03,7.437798035158914578e-01,1.620821209262216955e+00
5.321535926818847656e+03,3.959701202336539660e-01,1.474885490161461421e+00
5.321636736869812012e+03,7.789039293736900182e-01,1.552027731828456103e+00
5.321737541913986206e+03,8.507331513901480458e-01,1.690361782614137498e+00
5.321838339805603027e+03,9.303754085481367175e-01,1.654435185824716603e+00
5.321939146041870117e+03,9.878191086956781275e-01,1.612667906205665913e+00
5.322039912223815918e+03,6.526428791858002176e-01,1.473775716121929813e+00
5.322140700101852417e+03,1.029327632226562539e+00,1.697471630822987576e+00
5.322241408348083496e+03,8.988486572315163015e-01,1.573325929652628519e+00
5.322342761754989624e+03,6.881911491491464750e-01,1.700545149277486567e+00
5.322441512107849121e+03,8.985870676828678905e-01,1.749583510274419718e+00
5.322542299032211304e+03,8.980170627662072969e-01,1.537088063065721544e+00
5.322643055915832520e+03,7.987551680625203376e-01,1.576875437630154808e+00
5.322744152784347534e+03,6.801650119396714933e-01,1.707844702740716203e+00
5.322844946146011353e+03,4.971935287806638071e-01,1.577404724762390353e+00
5.322945756673812866e+03,6.945004723416122738e-01,1.704895920806029475e+00
5.323046556949615479e+03,6.306992072851350661e-01,1.386428063800814181e+00
5.323147360086441040e+03,7.208022969344439757e-01,1.641009876843476212e+00
5.323248163223266602e+03,8.017974758955378478e-01,1.566230284815267604e+00
5.323348968744277954e+03,7.741018652176180348e-01,1.609688277286836167e+00
5.323449497938156128e+03,4.156801280852718827e-01,1.470366872388887858e+00
5.323550294637680054e+03,5.148599392235594374e-01,1.587403092878607369e+00
5.323651096343994141e+03,5.227183938214478021e-01,1.500437026734751322e+00
5.323751905441284180e+03,4.407606692900950529e-01,1.597101993040809242e+00
5.323852697372436523e+03,6.247322152103244042e-01,1.518799237051197570e+00
5.323953504800796509e+03,6.489243689752749455e-01,1.559355350157517917e+00
5.324054300308227539e+03,6.594560383054183239e-01,1.606207022843788801e+00
5.324155213832855225e+03,6.905945995439525253e-01,1.645183341663916332e+00
5.324255890846252441e+03,4.838970949836284285e-01,1.642633679421688031e+00
5.324356687545776367e+03,8.706301619069723996e-01,1.633905665082774350e+00
5.324457479953765869e+03,4.255691712576222807e-01,1.560677302800590249e+00
5.324558277130126953e+03,8.419562015254827836e-01,1.730542297751600733e+00
5.324659044265747070e+03,6.670618409523106918e-01,1.629076995835408104e+00
5.324759861707687378e+03,9.210238455163654026e-01,1.680344982082837779e+00
5.324860657215118408e+03,7.921392031193669192e-01,1.663134280325283543e+00
5.324961457014083862e+03,7.860301102996073430e-01,1.655152658807137245e+00
5.325062247037887573e+03,9.125683844513353682e-01,1.732850792905536563e+00
5.325163210153579712e+03,9.142794919622817540e-01,1.640635852292363639e+00
5.325264019489288330e+03,7.838918232309864953e-01,1.463835031558635480e+00
5.325364813566207886e+03,8.720394505564131871e-01,1.684108570802866245e+00
5.325465613842010498e+03,7.692685590595630396e-01,1.666449676287291792e+00
5.325566381216049194e+03,7.442495075677731942e-01,1.499300711461865943e+00
5.325667127609252930e+03,8.896687639562347316e-01,1.597690125870831368e+00
5.325767937898635864e+03,9.826803173925561241e-01,1.661124605066779614e+00
5.325868674993515015e+03,6.885273408221331826e-01,1.478836757314853534e+00
5.325969475269317627e+03,7.228370465632970587e-01,1.645078272130480856e+00
5.326070270299911499e+03,4.284904109700607977e-01,1.552084202134319080e+00
5.326171059608459473e+03,7.571498076306705238e-01,1.602668083451692427e+00
5.326271872997283936e+03,4.463999326454869410e-01,1.538935951551457793e+00
5.326372657537460327e+03,5.762228139003756633e-01,1.589402028446262660e+00
5.326473630666732788e+03,6.924966677897853584e-01,1.607951946585585157e+00
5.326574429273605347e+03,5.834619986855643647e-01,1.670339847227911401e+00
5.326675043344497681e+03,7.767781403002206320e-01,1.677107876834095679e+00
5.326775852680206299e+03,6.296620937966898035e-01,1.614945177627300277e+00
5.326876651287078857e+03,8.438866383950817118e-01,1.637954087644915235e+00
5.326978784799575806e+03,6.345933008624139449e-01,1.674031621401957048e+00
5.327078689813613892e+03,7.912182711491503317e-01,1.654267476519356572e+00
5.327179528236389160e+03,9.201297875393262826e-01,1.730439938037694469e+00
5.327280279874801636e+03,4.456151244450471394e-01,1.508023086943486524e+00
5.327381294965744019e+03,4.647091716475891809e-01,1.507341369310845502e+00
5.327482096672058105e+03,5.500159341807427937e-01,1.622630285451670096e+00
5.327582912445068359e+03,8.378777065709283045e-01,1.642348529232166010e+00
5.327683689594268799e+03,7.995695001300718863e-01,1.735163251353487590e+00
5.327784500837326050e+03,7.760422177736897575e-01,1.483899350155837960e+00
5.327885292768478394e+03,8.671319986263342772e-01,1.766067996883364577e+00
5.327986092567443848e+03,7.890395414231160531e-01,1.637638194191965768e+00
5.328087028980255127e+03,1.053572328604618136e+00,1.646735654806349869e+00
5.328187835216522217e+03,7.459774829145248143e-01,1.575541591175982470e+00
5.328288637399673462e+03,7.226453091356109804e-01,1.526804956516857326e+00
5.328389434814453125e+03,9.313759201096775131e-01,1.629021766033464269e+00
5.328490233182907104e+03,9.242062718508675667e-01,1.719413170296348659e+00
5.328591021299362183e+03,7.891271231420954324e-01,1.731608546461716580e+00
5.328691828966140747e+03,5.071487177940904312e-01,1.562506324849592731e+00
5.328793323993682861e+03,6.807183456630340190e-01,1.665847424318110503e+00
5.328893179416656494e+03,8.496115726769487564e-01,1.685656877246352492e+00
5.328994010686874390e+03,8.182338718248319820e-01,1.703071469302039675e+00
5.329094317436218262e+03,4.939915823213346657e-01,1.458736091958767078e+00
5.329195111989974976e+03,5.516874889803246029e-01,1.582934688241012688e+00
5.329295984029769897e+03,6.322746440012313451e-01,1.721691553077601577e+00
5.329396818399429321e+03,5.324197981126431722e-01,1.638055287861848841e+00
5.329497647523880005e+03,7.070297737685001804e-01,1.735035854237011010e+00
5.329598483324050903e+03,5.768076205832092240e-01,1.617965965186964228e+00
5.329699183225631714e+03,7.607941856565926253e-01,1.626108552139867713e+00
5.329799976348876953e+03,5.131258246615405527e-01,1.514576628789929602e+00
5.329900598049163818e+03,6.364373232132510827e-01,1.692082447662461631e+00
5.330001398563385010e+03,5.026707180590533897e-01,1.599622232797728971e+00
5.330102195501327515e+03,6.490457723982544502e-01,1.737205371103078599e+00
5.330202993631362915e+03,4.379936541942374140e-01,1.501996363217344976e+00
5.330303800344467163e+03,5.457768365701073376e-01,1.475466679125193137e+00
5.330404598474502563e+03,7.380573765286030374e-01,1.528502047605747149e+00
5.330505396842956543e+03,7.708033701887152533e-01,1.582994814636480507e+00
5.330606194257736206e+03,6.216841815367090129e-01,1.654820412309482736e+00
5.330706992864608765e+03,7.317927582773805506e-01,1.514633218892909694e+00
5.330807802677154541e+03,7.698036601574728133e-01,1.623898727273347609e+00
5.330908913612365723e+03,1.069566925311621119e+00,1.708819150245193930e+00
5.331009631156921387e+03,9.567557354718002616e-01,1.728038314522908125e+00
5.331085965394973755e+03,7.868778087427873436e-01,1.606441375124573634e+00
5.331110441684722900e+03,8.055784978694203735e-01,1.644841108775623839e+00
5.331211185693740845e+03,8.490985447718012447e-01,1.693994110677036646e+00
5.331311989545822144e+03,1.057773069197902593e+00,1.798504589941460674e+00
5.331412790298461914e+03,8.018788230034686881e-01,1.629793257351282998e+00
5.331513382911682129e+03,6.712338486807137850e-01,1.476976109713941332e+00
5.331614177942276001e+03,4.968026558982799878e-01,1.579254094219480153e+00
5.331714982271194458e+03,6.545027441515981481e-01,1.538462904166080891e+00
5.331815789937973022e+03,5.212322936169516696e-01,1.507122134524266022e+00
5.331916606664657593e+03,6.239333132637189250e-01,1.641450504554572865e+00
5.332017386198043823e+03,8.076258861666724131e-01,1.624882606833933929e+00
5.332118172168731689e+03,5.066112279237869886e-01,1.615476226504645618e+00
5.332218969345092773e+03,7.916748500711704439e-01,1.683358335600848799e+00
5.332319731473922729e+03,4.722190132879383606e-01,1.573178185469339185e+00
5.332420513868331909e+03,7.764830997638242360e-01,1.657463455242403016e+00
5.332521289825439453e+03,6.349124379049885247e-01,1.626029975503644254e+00
5.332622067689895630e+03,5.917583774082896264e-01,1.563583284212083813e+00
5.332722890138626099e+03,7.155813570475381136e-01,1.620767842480702159e+00
5.332823633670806885e+03,5.199798163319592215e-01,1.549573495982318638e+00
5.332924411296844482e+03,4.759575888251134090e-01,1.451854265690714074e+00
5.333025179624557495e+03,5.911141819294288835e-01,1.576141575065675982e+00
5.333125993013381958e+03,7.883250319351017277e-01,1.758185914575582709e+00
5.333226824045181274e+03,7.098245906506853720e-01,1.582521665119043464e+00
5.333327584028244019e+03,4.828619960778769427e-01,1.595660182257994775e+00
5.333428498744964600e+03,1.107598811210519951e+00,1.647773789534250577e+00
5.333529335260391235e+03,6.703397459915395595e-01,1.562944654160552505e+00
5.333630170345306396e+03,7.459480271661315109e-01,1.615742053030586822e+00
5.333731020450592041e+03,8.221426182549477213e-01,1.713336306430767175e+00
5.333832499027252197e+03,6.000180578732537962e-01,1.586458891609040522e+00
5.333932330608367920e+03,9.437758776076311529e-01,1.632526807917755507e+00
5.334033161401748657e+03,7.463470984772938577e-01,1.608038347138332158e+00
5.334133656024932861e+03,5.566577763186860706e-01,1.685960975873441514e+00
5.334234519243240356e+03,8.660722231544107919e-01,1.577748327267540995e+00
5.334335298299789429e+03,5.108436959396925880e-01,1.661620205776326964e+00
5.334436100244522095e+03,6.673005170907720940e-01,1.617198628139821404e+00
5.334536896705627441e+03,5.388383937491222353e-01,1.468087656748700676e+00
5.334637696981430054e+03,7.823825613370395393e-01,1.634720954370638912e+00
5.334738500833511353e+03,5.610593297358633658e-01,1.503832391182717609e+00
5.334839260339736938e+03,5.325490406946814526e-01,1.618357478523857251e+00
5.334940299272537231e+03,4.880832315752799966e-01,1.573090383805963777e+00
5.335041041851043701e+03,3.802283107121370298e-01,1.589813507647312329e+00
5.335142202138900757e+03,3.272952180016140966e-01,1.501094340013145123e+00
5.335243012189865112e+03,6.123868556899000337e-01,1.609283624115825040e+00
5.335343839168548584e+03,6.588762741896226904e-01,1.674189439584919059e+00
5.335444668054580688e+03,6.745645366106215457e-01,1.626473251261191466e+00
5.335545390367507935e+03,7.002829398016751083e-01,1.670040813101544730e+00
5.335646209478378296e+03,6.158799837203768890e-01,1.463644216390755703e+00
5.335747028827667236e+03,5.722738811284781013e-01,1.629422647952256442e+00
5.335847870111465454e+03,8.428994344264731930e-01,1.696175241735782491e+00
5.335948698759078979e+03,8.080860858573658545e-01,1.678295851103271952e+00
5.336049505710601807e+03,9.112177975597314239e-01,1.658085723377746623e+00
5.336150326013565063e+03,7.668242531563193021e-01,1.676468777857829329e+00
5.336251118898391724e+03,6.475901693505999868e-01,1.587426695726908976e+00
5.336351772546768188e+03,5.825114977372357616e-01,1.487656980627829695e+00
5.336452602148056030e+03,7.902235751485057191e-01,1.686941068965783996e+00
5.336553421735763550e+03,8.432867685796600066e-01,1.623767565561422321e+00
5.336654256343841553e+03,7.142797141505748959e-01,1.565391036106273726e+00
5.336755062580108643e+03,7.126677367532782137e-01,1.663582479488490806e+00
5.336856105804443359e+03,8.683524732877748731e-01,1.675864912496337178e+00
5.336956936120986938e+03,9.007623669841812175e-01,1.503695114948767619e+00
5.337057743549346924e+03,9.263549269113934281e-01,1.740025702030802757e+00
5.337158166408538818e+03,9.195922004946009976e-01,1.729371527072464110e+00
5.337259079694747925e+03,6.024613372313473159e-01,1.517633177496190422e+00
5.337359771490097046e+03,9.688355449940274644e-01,1.600353592175733253e+00
5.337460572481155396e+03,6.698760924344741019e-01,1.622036234813440503e+00
5.337561370849609375e+03,7.425895175435140994e-01,1.588279132245117298e+00
5.337662180662155151e+03,6.733837117143702811e-01,1.630225192051408145e+00
5.337762974262237549e+03,6.505427772680055787e-01,1.587756270505574330e+00
5.337863781452178955e+03,5.118656639424988830e-01,1.389152482597961535e+00


==> csv/good_bad_wave_2.csv <==
time, good, bad
5.161049845457077026e+03,1.796071387302595745e-01,1.492416650982079318e+00
5.161150671958923340e+03,2.550051320610813299e-01,1.116065116928137257e+00
5.161251502513885498e+03,2.242192904915798479e-01,3.348964119984499277e+00
5.161352127790451050e+03,1.672889271106869913e-01,2.673174877504655100e+00
5.161452872037887573e+03,1.882259071432672570e-01,1.916938302307252151e+00
5.161553641319274902e+03,1.056922857058033571e-01,1.600188966395446499e+00
5.161654467582702637e+03,1.728836544033822697e-01,2.738964895848912118e+00
5.161755206108093262e+03,2.838451371634502785e-01,1.237066174170878163e+00
5.161856006145477295e+03,3.453898591395399009e-01,1.128455714190648607e+00
5.161956812620162964e+03,2.920925909964431355e-01,1.109177360188538408e+00
5.162057592630386353e+03,1.693385926090846816e-01,2.807514683889595020e+00
5.162158388853073120e+03,3.236287972657536649e-01,1.744240508603319029e+00
5.162259131908416748e+03,2.027453211397656219e-01,2.144221014669017933e+00
5.162359917640686035e+03,2.971069450235233056e-01,1.987701387979857515e+00
5.162460693120956421e+03,3.650245613397609112e-01,1.892468077897500045e+00
5.162561467409133911e+03,2.671030763495774174e-01,2.190415614770141683e+00
5.162662237405776978e+03,3.534827197104197793e-01,9.328464869129518000e-01
5.162763008832931519e+03,2.628129215682268871e-01,1.217586144340603749e+00
5.162863784790039062e+03,2.440365146639726923e-01,1.479545105382873427e+00
5.162964577198028564e+03,1.621806862056782705e-01,2.078477295464426611e+00
5.163065344572067261e+03,2.770596510369136567e-01,2.613678723433796591e+00
5.163166669845581055e+03,3.487207070079207938e-01,1.756610394711321188e+00
5.163266476869583130e+03,3.225017559970368985e-01,1.568376425011911213e+00
5.163367244482040405e+03,2.704742864803528768e-01,1.877579964111423028e+00
5.163468053340911865e+03,3.261713647583621700e-01,1.436781440635931162e+00
5.163568852663040161e+03,3.580719741064974926e-01,2.115818439953903063e+00
5.163669649600982666e+03,2.564312390337679659e-01,1.898790752642355528e+00
5.163770454645156860e+03,3.427068186174544451e-01,1.837502976641319119e+00
5.163871207237243652e+03,2.527845831761390549e-01,2.300053593724789458e+00
5.163972009658813477e+03,1.748014622175029231e-01,1.939352591515969504e+00
5.164072793006896973e+03,1.012137743355463471e-01,1.302061879841037051e+00
5.164173595905303955e+03,1.756005492559706838e-01,1.979659728306571331e+00
5.164274393558502197e+03,2.330088241191430320e-01,2.444841935914641606e+00
5.164375136137008667e+03,1.545560776142616000e-01,2.432213631949366128e+00
5.164475938796997070e+03,2.225144184309173490e-01,2.936444876794170433e+00
5.164576634407043457e+03,1.466717156022490087e-01,2.895355200143614027e+00
5.164677984714508057e+03,2.632509094967407925e-01,2.680071132380811516e+00
5.164777788639068604e+03,2.333281786953254056e-01,2.210300343771529619e+00
5.164878765583038330e+03,3.898076975391875365e-01,1.483504077010246114e+00
5.164979548931121826e+03,3.661232138661350000e-01,1.870348161814566534e+00
5.165080349445343018e+03,1.750323872239665235e-01,2.129083367863397136e+00
5.165181139469146729e+03,2.612450450261993851e-01,1.835696191695820101e+00
5.165281609058380127e+03,3.474319262088112481e-01,1.411395873915162191e+00
5.165382398843765259e+03,3.337729637460005172e-01,1.660671964801319511e+00
5.165483153581619263e+03,3.598961560127236226e-01,1.647937827868110272e+00
5.165583938598632812e+03,3.786209044622026454e-01,1.868264902815341078e+00
5.165684736251831055e+03,3.308556191014986325e-01,2.005236573023532642e+00
5.165785531282424927e+03,3.320969124274988360e-01,1.877189886151110265e+00
5.165886327505111694e+03,2.816575309476534450e-01,2.211573498828077966e+00
5.165986535310745239e+03,2.051248869222792592e-01,1.630908994803339063e+00
5.166087334156036377e+03,2.940491933055744411e-01,1.789645104971930856e+00
5.166188126802444458e+03,3.128038324969635298e-01,1.720164846245189949e+00
5.166288933277130127e+03,3.875559253575482366e-01,1.651273339380969318e+00
5.166389727830886841e+03,3.255349038823327490e-01,2.083615387474927694e+00
5.166491104841232300e+03,3.531217766967480465e-01,2.456100871517695072e+00
5.166591008186340332e+03,3.887027226117623080e-01,1.873554278803390538e+00
5.166691822528839111e+03,2.745678294931535035e-01,1.990143120325702508e+00
5.166792658329010010e+03,3.564367440811717636e-01,3.036662030780529875e+00
5.166893498182296753e+03,3.000624898607004987e-01,2.887989969609957797e+00
5.166994340419769287e+03,2.495589861850588953e-01,3.140521542612666028e+00
5.167095190763473511e+03,2.005217498255857933e-01,2.860713712196480962e+00
5.167196025609970093e+03,1.952491880142250835e-01,2.280827346509184839e+00
5.167297170162200928e+03,1.229235758446503013e-01,3.400487967074012019e+00
5.167397999286651611e+03,2.385315062778410322e-01,3.740664226709057516e+00
5.167498878240585327e+03,2.225493520674426406e-02,3.638278428322943903e+00
5.167599676609039307e+03,2.776556854410467956e-01,2.008946855531375864e+00
5.167700517416000366e+03,3.799339603812152966e-01,2.331541221060948743e+00
5.167801352500915527e+03,3.119697652817614575e-01,2.717984922136114534e+00
5.167902187108993530e+03,3.782168286725933193e-01,2.072823498130758502e+00
5.168003047227859497e+03,3.759036766931052043e-01,2.064941116208071303e+00
5.168103865146636963e+03,3.767822457539766745e-01,2.351879757037511176e+00
5.168204720497131348e+03,2.794063144938538912e-01,2.113428195147796451e+00
5.168305574893951416e+03,4.885024246268701020e-01,1.744865643011225487e+00
5.168406397581100464e+03,3.438147322330364908e-01,1.881915756058687439e+00
5.168507201433181763e+03,3.836906760009011208e-01,1.480363140711911996e+00
5.168607932090759277e+03,4.828716788082876299e-01,2.297118060360756608e+00
5.168708743572235107e+03,4.545335641905090540e-01,1.731392591103254830e+00
5.168809540271759033e+03,3.776056128718714433e-01,1.923370633615316905e+00
5.168910421609878540e+03,2.588169125552699512e-01,2.213086483562542561e+00
5.169011117935180664e+03,4.365434715183051928e-01,2.055536173463832661e+00
5.169111902952194214e+03,3.226622354019643701e-01,1.809461847914783927e+00
5.169212606906890869e+03,3.022505181467050051e-01,1.834964474689336544e+00
5.169313396692276001e+03,2.979544854465245862e-01,2.084328321318989374e+00
5.169414199352264404e+03,3.183100837249468462e-01,1.894395368902245469e+00
5.169515031576156616e+03,3.233569224641072992e-01,2.141130922250944035e+00
5.169615821838378906e+03,3.139665040933778961e-01,2.122952898633390539e+00
5.169716625690460205e+03,3.257262557292253113e-01,1.332368528929513296e+00
5.169817419528961182e+03,3.050813135649352859e-01,1.384266268179741299e+00
5.169918211698532104e+03,1.529561865378119556e-01,9.247225859914625090e-01
5.170019037723541260e+03,2.256621971556103112e-01,1.399224890300664992e+00
5.170119843006134033e+03,2.635623702541933788e-01,1.509782275002888863e+00
5.170220598697662354e+03,2.797140570170624230e-01,1.157169325467170218e+00
5.170321398258209229e+03,2.256259144422521068e-01,1.122537665306635457e+00
5.170422599315643311e+03,2.737743255272651055e-01,1.632345916025053079e+00
5.170522392034530640e+03,3.785941589142649555e-01,1.842281080294847495e+00
5.170623134613037109e+03,2.865075910179433194e-01,1.232019679018454550e+00
5.170723932981491089e+03,3.027604323305226330e-01,8.917425632022930593e-01
5.170824730873107910e+03,3.181998821562901369e-01,8.655207864603884360e-01
5.170925521135330200e+03,3.766085335756974573e-01,5.906814529059487562e-01
5.171026324272155762e+03,3.923728379738520289e-01,1.173615662271104476e+00
5.171127117633819580e+03,3.936985893136903947e-01,1.257244305010690066e+00
5.171227901935577393e+03,4.306558540900411458e-01,1.467659810283614252e+00
5.171328704357147217e+03,4.427849945913853169e-01,6.025368098355419200e-01
5.171429497003555298e+03,4.405806863011996199e-01,3.132620599345348644e+00
5.171530296564102173e+03,2.782229668944538048e-01,2.774375977366889678e+00
5.171631120681762695e+03,2.628120854279574203e-01,2.795983246554591517e+00
5.171731900691986084e+03,2.937392980345254756e-01,2.548045032778280206e+00
5.171832702159881592e+03,4.428262721188831463e-01,2.809474992174270547e+00
5.171933496952056885e+03,2.597415541247958259e-01,2.442518970283951152e+00
5.172034294366836548e+03,3.541747004421758049e-01,1.062185131725329690e+00
5.172135085105895996e+03,2.462561217916592327e-01,2.395145376415554583e+00
5.172235888957977295e+03,3.372079134122514255e-01,2.848752569154328285e+00
5.172336687564849854e+03,3.074704033735158326e-01,1.420510799161076143e+00
5.172437481403350830e+03,3.813837397756327796e-01,1.116582702910231539e+00
5.172538285732269287e+03,3.950836224399489893e-01,1.235489180232709039e+00
5.172639086246490479e+03,3.188832842660076494e-01,9.200126055819062287e-01
5.172739889383316040e+03,3.430067528424847190e-01,1.118921790377165770e+00
5.172840681076049805e+03,2.679943343930286659e-01,1.103347404882858651e+00
5.172942239046096802e+03,3.241769977345883014e-01,1.341823893877325258e+00
5.173042062044143677e+03,2.104971898039162959e-01,9.500024713007610977e-01
5.173142894506454468e+03,2.320160180953441120e-01,9.244127655276797029e-01
5.173243149995803833e+03,2.976715877469193750e-01,7.337842489937167478e-01
5.173343955278396606e+03,3.631180793392529971e-01,5.992899820709056691e-01
5.173444685220718384e+03,3.696531812224104208e-01,1.194980135242647901e+00
5.173545490026473999e+03,3.404401350659100878e-01,5.247747427556306299e-01
5.173646291732788086e+03,3.353418306599018628e-01,1.792944703988347932e+00
5.173747066497802734e+03,1.853439235925300466e-01,3.099035955574684920e+00
5.173847872257232666e+03,2.879955819405202178e-01,2.533145505021590971e+00
5.173949145555496216e+03,3.498971168370110796e-01,2.641848684839923411e+00
5.174048957586288452e+03,3.852694204001845257e-01,2.640566595846585152e+00
5.174149761676788330e+03,3.643814398399807253e-01,1.789341291694139358e+00
5.174250569105148315e+03,3.790275128557132334e-01,2.134036760501943686e+00
5.174351384401321411e+03,3.849296262353165687e-01,1.598324593875690702e+00
5.174452185153961182e+03,4.110418017622166076e-01,1.941512467568255573e+00
5.174552986145019531e+03,3.732745694322945340e-01,1.481723786728057934e+00
5.174653787136077881e+03,2.374001946111174988e-01,2.627754667911242237e+00
5.174754601001739502e+03,3.086799067598988700e-01,1.682330061886349259e+00
5.174855404615402222e+03,3.150191178791441615e-01,1.651619279374343829e+00
5.174956208705902100e+03,2.238654424296098178e-01,1.322879462597654765e+00
5.175057015419006348e+03,2.471666235973670744e-01,1.387021653252204612e+00
5.175157814979553223e+03,1.946187478528504933e-01,1.362962859243563418e+00
5.175258613586425781e+03,2.861899146669708571e-01,1.410201581922120528e+00
5.175359421968460083e+03,2.881621519707868728e-01,2.027239309701813319e+00
5.175460217237472534e+03,2.728700437748416974e-01,1.683825372038441515e+00
5.175561018943786621e+03,2.483452946316382359e-01,1.784921792305262933e+00
5.175661826610565186e+03,2.644020103786011155e-01,1.600421530243632429e+00
5.175762626171112061e+03,1.806863614970111165e-01,1.789883474837801636e+00
5.175863431215286255e+03,1.251509049859786948e-01,2.138936069682661589e+00
5.175964235782623291e+03,2.054363772315821457e-01,2.362222560474884325e+00
5.176065218210220337e+03,2.818005971290817868e-01,1.729821603508200134e+00
5.176166267156600952e+03,3.546696528600818965e-01,2.120498647505378198e+00
5.176267069578170776e+03,3.164331517719309872e-01,1.695664292094887227e+00
5.176367865324020386e+03,3.988858373126502599e-01,1.585745960826282275e+00
5.176468646287918091e+03,3.770475823117322989e-01,1.719132819313331506e+00
5.176569443464279175e+03,3.749362716576536414e-01,2.464221395709976559e+00
5.176670249462127686e+03,3.837862070401856229e-01,1.732070601259634746e+00
5.176771059751510620e+03,4.384310527482133679e-01,2.030335479304545832e+00
5.176871862173080444e+03,3.598159685368731431e-01,2.347667892348752172e+00
5.176972662925720215e+03,4.367123928500258323e-01,2.389853267673330617e+00
5.177073462724685669e+03,4.060453910842038994e-01,1.769049714145219276e+00
5.177174263715744019e+03,3.721487811150745451e-01,2.354769560105963944e+00
5.177275039434432983e+03,4.151491665696092070e-01,1.859051557948415034e+00
5.177375977039337158e+03,4.119674768675456455e-01,2.039681528907921759e+00
5.177476779222488403e+03,4.015433553433043201e-01,1.661980784900717989e+00
5.177577577590942383e+03,3.793518948492469178e-01,1.728211325011324462e+00
5.177678379058837891e+03,3.421503113586852329e-01,1.995144101706315620e+00
5.177779125690460205e+03,2.612830010288167415e-01,1.591712728500370488e+00
5.177879934072494507e+03,2.472559777456040386e-01,2.188579509903672893e+00
5.177980736017227173e+03,3.291089005674390222e-01,1.437697379106497308e+00
5.178081421852111816e+03,2.190349046349377993e-01,2.536450859630121180e+00
5.178182227373123169e+03,2.908690461805116811e-01,1.624455766533428935e+00
5.178283042192459106e+03,1.999290650568630312e-01,2.575114947628772466e+00
5.178383842945098877e+03,2.587824419451645319e-01,2.416004352783066356e+00
5.178484714031219482e+03,3.121399201934873524e-01,1.639857477467928426e+00
5.178585543632507324e+03,2.232089111809063553e-01,1.860529961228219786e+00
5.178686368227005005e+03,3.057908566842328923e-01,1.883140301206479794e+00
5.178787138700485229e+03,2.753759567725482249e-01,2.090140899666301344e+00
5.178887876272201538e+03,2.124355875395624871e-01,2.010007844160382806e+00
5.178988707542419434e+03,2.876863525248469777e-01,2.617579677802426286e+00
5.179089531660079956e+03,2.870514724673638440e-01,2.089607488327214657e+00
5.179190342664718628e+03,3.203729583174999007e-01,2.334079989372486175e+00
5.179291772842407227e+03,3.354873141103702494e-01,2.093065157087549366e+00
5.179391605138778687e+03,2.588161073606767282e-01,2.221341944776518140e+00
5.179492437124252319e+03,3.384443327374517807e-01,2.329746823185472326e+00
5.179593257427215576e+03,3.878004537874377711e-01,2.410173243317401237e+00
5.179694100856781006e+03,3.072255001386929862e-01,2.203994308704887661e+00
5.179794961690902710e+03,4.558003794877727444e-01,1.957342419757114094e+00
5.179895783424377441e+03,3.753376347256733858e-01,2.033994503482059013e+00
5.179996604681015015e+03,3.353790284902569141e-01,2.179070893882082416e+00
5.180097401142120361e+03,3.831497865708821671e-01,2.396173403888554709e+00
5.180198210000991821e+03,3.229973466317028752e-01,2.833247584177777778e+00
5.180299018144607544e+03,4.191809234519472405e-01,2.223958465515007088e+00
5.180400314569473267e+03,3.167464950982417093e-01,2.333485354678799251e+00
5.180500122308731079e+03,3.710723608498995851e-01,2.509419629666949092e+00
5.180600923299789429e+03,3.588811117489623115e-01,2.247503580800001455e+00
5.180701725006103516e+03,3.029447338496287223e-01,2.409343816080161904e+00
5.180802530050277710e+03,3.158624927147819506e-01,2.298568702331690083e+00
5.180903301000595093e+03,3.444846785241599818e-01,1.921658499103830131e+00
5.181004078865051270e+03,2.838600463279492558e-01,2.001898863759572933e+00
5.181104882001876831e+03,3.350180345822288963e-01,1.825951427333462274e+00
5.181205684900283813e+03,2.813155800007303142e-01,1.906694115497143738e+00
5.181306480646133423e+03,3.102586932688731203e-01,1.807437321654747908e+00
5.181407264471054077e+03,1.980674951106351500e-01,2.538194466045480713e+00
5.181508106946945190e+03,2.092979625272941568e-01,2.065341722361682120e+00
5.181608916521072388e+03,2.527226063568641656e-01,2.441042616677995714e+00
5.181709728002548218e+03,1.883907313687878116e-01,1.744136996677840834e+00
5.181810532569885254e+03,1.823802409641843703e-01,1.929915365620268108e+00
5.181911653041839600e+03,2.223433931220317739e-01,1.946860645923943700e+00
5.182012457609176636e+03,1.859674518746556870e-01,2.089225996260746232e+00
5.182113264322280884e+03,2.925419388793613074e-01,1.807149468957846228e+00
5.182214069128036499e+03,3.435890099912888296e-01,2.072873775143128317e+00
5.182314858198165894e+03,2.340260209001256975e-01,1.818436523425380091e+00
5.182415625572204590e+03,3.403484105298191231e-01,2.342577874326085219e+00
5.182516441106796265e+03,2.620466315598650731e-01,1.992504689595816725e+00
5.182617365598678589e+03,3.839544884160330795e-01,1.933758727960890322e+00
5.182718161582946777e+03,3.475441063244932849e-01,2.164026014698017697e+00
5.182818967103958130e+03,4.285893088223806657e-01,1.885848195767616087e+00
5.182919768571853638e+03,4.158495234153547493e-01,1.942519436629493335e+00
5.183020574331283569e+03,4.196951587416548612e-01,2.319919578731426402e+00
5.183121380567550659e+03,4.039359201064165461e-01,1.841212784642304978e+00
5.183222180843353271e+03,3.484964490089743627e-01,2.434659337878544605e+00
5.183322977066040039e+03,3.846259069606232650e-01,2.138968973133962947e+00
5.183423927783966064e+03,3.718085760872478218e-01,2.462083621295235059e+00
5.183524674892425537e+03,2.965489459594028432e-01,2.503269430554489361e+00
5.183625474691390991e+03,2.895381301950799013e-01,2.378860630338222482e+00
5.183726207733154297e+03,3.597679533442823541e-01,2.178427293171373069e+00
5.183827002286911011e+03,3.129035264504915759e-01,2.311273159979457592e+00
5.183927797079086304e+03,3.333461468047578258e-01,2.326132125005412110e+00
5.184028580904006958e+03,2.901947963563697996e-01,2.600638733446357875e+00
5.184129444599151611e+03,2.669254323413858820e-01,2.663642273384582815e+00
5.184230378150939941e+03,1.631011330457368125e-01,2.359234596757270097e+00
5.184331151008605957e+03,1.640070329909479874e-01,2.590166051817795356e+00
5.184431983470916748e+03,2.070402325577327396e-01,1.866103965256063368e+00
5.184532637834548950e+03,1.065840092144969553e-01,2.267250965454689293e+00
5.184633463621139526e+03,1.568911359192064481e-01,2.517117807426833664e+00
5.184734297752380371e+03,3.004897947781759449e-01,1.833891390711100744e+00
5.184835419416427612e+03,1.277286105671486816e-01,2.201403851634035291e+00
5.184936246156692505e+03,2.935427216968933273e-01,1.866778076618335724e+00
5.185037069797515869e+03,2.624620630644316499e-01,1.841210323080254341e+00
5.185137904405593872e+03,3.096571290414837918e-01,2.058335345637464009e+00
5.185238753080368042e+03,3.037613815181763322e-01,1.821821616993802628e+00
5.185339029550552368e+03,3.592234266172229518e-01,2.135907134963779708e+00
5.185439815998077393e+03,3.097166957999384351e-01,2.216076979856535178e+00
5.185540641546249390e+03,3.826590753281680080e-01,2.031355026028202726e+00
5.185751010894775391e+03,3.957643453483781215e-01,1.987269606006332623e+00
5.185851813316345215e+03,4.014757128289505594e-01,2.043251957382325568e+00
5.185906327962875366e+03,3.742213139701253688e-01,2.323722986009030045e+00
5.185952638149261475e+03,3.225693636923394614e-01,2.378941927507352005e+00
5.186053467750549316e+03,2.914096126064324999e-01,2.153432740380336607e+00
5.186154290437698364e+03,2.859934503521013305e-01,1.998881835509433991e+00
5.186255099296569824e+03,3.325089510892369482e-01,2.260647036984369418e+00
5.186356479167938232e+03,2.468505294577201248e-01,2.372736941337156846e+00
5.186456264019012451e+03,3.160590584064797426e-01,1.979234906805643401e+00
5.186557103157043457e+03,2.148884810172835280e-01,1.963862396106443864e+00
5.186657396316528320e+03,1.433330790983720071e-01,2.072164339894786433e+00
5.186758225917816162e+03,1.404125270637526235e-01,2.161917526127398848e+00
5.186859041452407837e+03,2.680178062340949907e-01,1.861049517262777453e+00
5.186959882497787476e+03,3.079254343679966865e-01,1.738002649429387425e+00
5.187060700893402100e+03,2.950061482540857760e-01,1.901762729543372554e+00
5.187161533117294312e+03,1.576294977140659803e-01,2.129679652865030803e+00
5.187262350320816040e+03,2.722036891356416355e-01,2.472142083532602452e+00
5.187363130092620850e+03,3.220684408120968456e-01,1.506742276283310478e+00
5.187463773727416992e+03,3.141598800810991854e-01,1.498151939871504190e+00
5.187564600944519043e+03,3.155485945300267048e-01,1.999357870475281462e+00
5.187665421962738037e+03,3.825915201686984624e-01,1.676035207347485123e+00
5.187766253232955933e+03,2.380357449953836024e-01,2.506525818817658013e+00
5.187867068052291870e+03,3.969794686846479514e-01,2.120404893294944859e+00
5.187967911481857300e+03,3.597839654856556102e-01,2.261348024730056583e+00
5.188068733215332031e+03,2.450984714882560311e-01,2.223539544985516425e+00
5.188169551372528076e+03,3.122172398438172181e-01,2.371576285780032212e+00
5.188270179748535156e+03,2.834840859884981690e-01,2.302140555430616686e+00
5.188371004581451416e+03,3.891941711160393780e-01,2.380880972749517710e+00
5.188471856117248535e+03,4.021288554452961961e-01,2.532547867058281721e+00
5.188572616338729858e+03,3.958295836265688372e-01,2.139407345031072882e+00
5.188673444271087646e+03,3.580486694251416857e-01,2.002750617773794151e+00
5.188774252176284790e+03,3.566950264904220624e-01,2.049467609723662154e+00
5.188875037431716919e+03,3.191494901787623739e-01,2.066853608627758909e+00
5.188975857496261597e+03,3.160002452377685955e-01,2.576191266781452605e+00
5.189076556444168091e+03,3.258645196046083825e-01,1.559934670999466810e+00
5.189177366733551025e+03,2.942158713716391816e-01,2.474787639901937730e+00
5.189278252840042114e+03,2.365588597740972965e-01,2.168804842524566290e+00
5.189379036188125610e+03,2.478724548986863674e-01,2.409001557212470335e+00
5.189479854345321655e+03,2.041737550842772642e-01,1.952488308201338452e+00
5.189580665349960327e+03,1.345954817386889601e-01,2.337679396552086342e+00
5.189681467533111572e+03,6.666632818880247058e-02,2.450180823883108427e+00
5.189782263517379761e+03,1.234439932448121446e-01,2.662668675748183666e+00
5.189882976293563843e+03,1.733249049264351527e-01,1.750647584433532522e+00
5.189983774423599243e+03,2.048170952551799928e-01,2.481187823418146809e+00
5.190084582090377808e+03,2.273766547747677613e-01,2.180023453263243205e+00
5.190185372352600098e+03,2.549349596029015785e-01,2.132754074701766811e+00
5.190286176204681396e+03,2.322678218032874220e-01,1.945608517347223287e+00
5.190386996984481812e+03,2.803477452932385816e-01,2.004853993670603796e+00
5.190487782478332520e+03,2.134946368324497357e-01,1.713460604663611608e+00
5.190588584423065186e+03,2.589463268588514389e-01,2.566263682836654070e+00
5.190689342498779297e+03,3.276799730331183547e-01,1.938609147611781935e+00
5.190790140390396118e+03,3.712356301278565418e-01,2.370103396754704494e+00
5.190890972614288330e+03,2.621401070449684845e-01,2.461066602070054454e+00

